Hitting two BSM particles with one lepton-jet: search for a top partner decaying to a dark photon, resulting in a lepton-jet

A maverick top partner model, decaying to a dark photon was suggested. The dark photon decays to two overlapping electrons for dark photon masses of $\approx 100$ GeV, and results in a so-called lepton-jet. The event includes a top quark as well, which results in events with two boosted objects, one heavy and the other light. We propose a search strategy exploiting the unique signal topology. We show that for a set of kinematic selections, both in hadronic and leptonic decay channel of the SM top quark, almost all background can be eliminated, leaving enough signal events up to top partner mass of about 3 TeV for the search to be viable at the LHC.

==> Hadronic_plots/dPhi_lT_nocuts.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
YMax=1000000
YMin=0.00001
XLabel=$\Delta \phi$
YLabel=d\sigma/d$\Delta \phi$
LegendXPos=0.24
LegendYPos=0.95
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.500000e-02	3.770180e+03	1.240298e+02	1.240298e+02
3.500000e-02	7.000000e-02	2.635861e+03	1.037066e+02	1.037066e+02
7.000000e-02	1.050000e-01	2.235994e+03	9.551694e+01	9.551694e+01
1.050000e-01	1.400000e-01	1.579069e+03	8.026856e+01	8.026856e+01
1.400000e-01	1.750000e-01	9.833477e+02	6.334299e+01	6.334299e+01
1.750000e-01	2.100000e-01	6.406040e+02	5.112577e+01	5.112577e+01
2.100000e-01	2.450000e-01	3.957871e+02	4.018611e+01	4.018611e+01
2.450000e-01	2.800000e-01	3.427434e+02	3.739639e+01	3.739639e+01
2.800000e-01	3.150000e-01	2.040140e+02	2.885194e+01	2.885194e+01
3.150000e-01	3.500000e-01	1.224084e+02	2.234862e+01	2.234862e+01
3.500000e-01	3.850000e-01	1.509704e+02	2.481938e+01	2.481938e+01
3.850000e-01	4.200000e-01	1.305690e+02	2.308155e+01	2.308155e+01
4.200000e-01	4.550000e-01	1.183281e+02	2.197298e+01	2.197298e+01
4.550000e-01	4.900000e-01	7.752534e+01	1.778553e+01	1.778553e+01
4.900000e-01	5.250000e-01	1.060873e+02	2.080543e+01	2.080543e+01
5.250000e-01	5.600000e-01	7.344506e+01	1.731116e+01	1.731116e+01
5.600000e-01	5.950000e-01	3.672251e+01	1.224084e+01	1.224084e+01
5.950000e-01	6.300000e-01	5.304366e+01	1.471166e+01	1.471166e+01
6.300000e-01	6.650000e-01	4.488309e+01	1.353276e+01	1.353276e+01
6.650000e-01	7.000000e-01	4.080280e+01	1.290298e+01	1.290298e+01
7.000000e-01	7.350000e-01	7.344506e+01	1.731116e+01	1.731116e+01
7.350000e-01	7.700000e-01	6.120420e+01	1.580286e+01	1.580286e+01
7.700000e-01	8.050000e-01	5.304366e+01	1.471166e+01	1.471166e+01
8.050000e-01	8.400000e-01	8.976617e+01	1.913821e+01	1.913821e+01
8.400000e-01	8.750000e-01	5.712391e+01	1.526701e+01	1.526701e+01
8.750000e-01	9.100000e-01	7.752534e+01	1.778553e+01	1.778553e+01
9.100000e-01	9.450000e-01	7.752534e+01	1.778553e+01	1.778553e+01
9.450000e-01	9.800000e-01	8.976617e+01	1.913821e+01	1.913821e+01
9.800000e-01	1.015000e+00	7.344506e+01	1.731116e+01	1.731116e+01
1.015000e+00	1.050000e+00	6.528449e+01	1.632112e+01	1.632112e+01
1.050000e+00	1.085000e+00	1.060873e+02	2.080543e+01	2.080543e+01
1.085000e+00	1.120000e+00	5.304366e+01	1.471166e+01	1.471166e+01
1.120000e+00	1.155000e+00	7.752534e+01	1.778553e+01	1.778553e+01
1.155000e+00	1.190000e+00	8.976617e+01	1.913821e+01	1.913821e+01
1.190000e+00	1.225000e+00	9.384646e+01	1.956834e+01	1.956834e+01
1.225000e+00	1.260000e+00	1.224084e+02	2.234862e+01	2.234862e+01
1.260000e+00	1.295000e+00	1.060873e+02	2.080543e+01	2.080543e+01
1.295000e+00	1.330000e+00	8.976617e+01	1.913821e+01	1.913821e+01
1.330000e+00	1.365000e+00	1.264887e+02	2.271804e+01	2.271804e+01
1.365000e+00	1.400000e+00	1.060873e+02	2.080543e+01	2.080543e+01
1.400000e+00	1.435000e+00	1.224084e+02	2.234862e+01	2.234862e+01
1.435000e+00	1.470000e+00	1.591309e+02	2.548134e+01	2.548134e+01
1.470000e+00	1.505000e+00	1.224084e+02	2.234862e+01	2.234862e+01
1.505000e+00	1.540000e+00	1.183281e+02	2.197298e+01	2.197298e+01
1.540000e+00	1.575000e+00	2.080943e+02	2.913903e+01	2.913903e+01
1.575000e+00	1.610000e+00	1.509704e+02	2.481938e+01	2.481938e+01
1.610000e+00	1.645000e+00	1.713718e+02	2.644324e+01	2.644324e+01
1.645000e+00	1.680000e+00	2.162549e+02	2.970489e+01	2.970489e+01
1.680000e+00	1.715000e+00	2.040140e+02	2.885194e+01	2.885194e+01
1.715000e+00	1.750000e+00	2.529774e+02	3.212816e+01	3.212816e+01
1.750000e+00	1.785000e+00	2.080943e+02	2.913903e+01	2.913903e+01
1.785000e+00	1.820000e+00	3.060211e+02	3.533626e+01	3.533626e+01
1.820000e+00	1.855000e+00	1.836126e+02	2.737135e+01	2.737135e+01
1.855000e+00	1.890000e+00	3.305029e+02	3.672252e+01	3.672252e+01
1.890000e+00	1.925000e+00	3.509040e+02	3.783896e+01	3.783896e+01
1.925000e+00	1.960000e+00	3.917069e+02	3.997842e+01	3.997842e+01
1.960000e+00	1.995000e+00	4.733126e+02	4.394597e+01	4.394597e+01
1.995000e+00	2.030000e+00	5.793997e+02	4.862216e+01	4.862216e+01
2.030000e+00	2.065000e+00	4.529111e+02	4.298843e+01	4.298843e+01
2.065000e+00	2.100000e+00	6.038814e+02	4.963875e+01	4.963875e+01
2.100000e+00	2.135000e+00	5.100351e+02	4.561893e+01	4.561893e+01
2.135000e+00	2.170000e+00	5.589986e+02	4.775846e+01	4.775846e+01
2.170000e+00	2.205000e+00	7.548520e+02	5.549781e+01	5.549781e+01
2.205000e+00	2.240000e+00	7.548520e+02	5.549781e+01	5.549781e+01
2.240000e+00	2.275000e+00	9.303040e+02	6.161089e+01	6.161089e+01
2.275000e+00	2.310000e+00	9.099026e+02	6.093158e+01	6.093158e+01
2.310000e+00	2.345000e+00	1.195522e+03	6.984315e+01	6.984315e+01
2.345000e+00	2.380000e+00	1.134318e+03	6.803187e+01	6.803187e+01
2.380000e+00	2.415000e+00	1.358733e+03	7.445814e+01	7.445814e+01
2.415000e+00	2.450000e+00	1.668835e+03	8.251857e+01	8.251857e+01
2.450000e+00	2.485000e+00	1.860608e+03	8.713095e+01	8.713095e+01
2.485000e+00	2.520000e+00	2.093184e+03	9.241632e+01	9.241632e+01
2.520000e+00	2.555000e+00	2.231913e+03	9.542973e+01	9.542973e+01
2.555000e+00	2.590000e+00	2.709306e+03	1.051415e+02	1.051415e+02
2.590000e+00	2.625000e+00	2.937803e+03	1.094854e+02	1.094854e+02
2.625000e+00	2.660000e+00	3.415194e+03	1.180464e+02	1.180464e+02
2.660000e+00	2.695000e+00	3.978274e+03	1.274067e+02	1.274067e+02
2.695000e+00	2.730000e+00	4.790249e+03	1.398054e+02	1.398054e+02
2.730000e+00	2.765000e+00	5.532860e+03	1.502519e+02	1.502519e+02
2.765000e+00	2.800000e+00	6.781426e+03	1.663434e+02	1.663434e+02
2.800000e+00	2.835000e+00	8.152400e+03	1.823844e+02	1.823844e+02
2.835000e+00	2.870000e+00	1.021294e+04	2.041364e+02	2.041364e+02
2.870000e+00	2.905000e+00	1.151047e+04	2.167163e+02	2.167163e+02
2.905000e+00	2.940000e+00	1.412593e+04	2.400787e+02	2.400787e+02
2.940000e+00	2.975000e+00	1.774922e+04	2.691130e+02	2.691130e+02
2.975000e+00	3.010000e+00	2.143371e+04	2.957289e+02	2.957289e+02
3.010000e+00	3.045000e+00	2.634229e+04	3.278474e+02	3.278474e+02
3.045000e+00	3.080000e+00	3.114886e+04	3.565054e+02	3.565054e+02
3.080000e+00	3.115000e+00	3.454366e+04	3.754302e+02	3.754302e+02
3.115000e+00	3.150000e+00	2.626885e+04	3.273901e+02	3.273901e+02
3.150000e+00	3.185000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.185000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.255000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.255000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.325000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.395000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.395000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.465000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.465000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.500000e-02	4.277134e+02	3.875514e+00	3.875514e+00
3.500000e-02	7.000000e-02	1.186923e+01	6.456007e-01	6.456007e-01
7.000000e-02	1.050000e-01	2.282543e+00	2.831146e-01	2.831146e-01
1.050000e-01	1.400000e-01	1.264178e+00	2.106963e-01	2.106963e-01
1.400000e-01	1.750000e-01	1.123714e+00	1.986464e-01	1.986464e-01
1.750000e-01	2.100000e-01	8.779011e-01	1.755803e-01	1.755803e-01
2.100000e-01	2.450000e-01	7.725531e-01	1.647089e-01	1.647089e-01
2.450000e-01	2.800000e-01	4.565086e-01	1.266127e-01	1.266127e-01
2.800000e-01	3.150000e-01	8.076691e-01	1.684106e-01	1.684106e-01
3.150000e-01	3.500000e-01	8.779011e-01	1.755803e-01	1.755803e-01
3.500000e-01	3.850000e-01	5.969729e-01	1.447872e-01	1.447872e-01
3.850000e-01	4.200000e-01	9.832494e-01	1.858167e-01	1.858167e-01
4.200000e-01	4.550000e-01	8.427851e-01	1.720328e-01	1.720328e-01
4.550000e-01	4.900000e-01	4.213926e-01	1.216456e-01	1.216456e-01
4.900000e-01	5.250000e-01	4.213926e-01	1.216456e-01	1.216456e-01
5.250000e-01	5.600000e-01	5.969729e-01	1.447872e-01	1.447872e-01
5.600000e-01	5.950000e-01	8.779011e-01	1.755803e-01	1.755803e-01
5.950000e-01	6.300000e-01	8.427851e-01	1.720328e-01	1.720328e-01
6.300000e-01	6.650000e-01	7.023209e-01	1.570438e-01	1.570438e-01
6.650000e-01	7.000000e-01	7.725531e-01	1.647089e-01	1.647089e-01
7.000000e-01	7.350000e-01	5.618569e-01	1.404642e-01	1.404642e-01
7.350000e-01	7.700000e-01	9.130174e-01	1.790574e-01	1.790574e-01
7.700000e-01	8.050000e-01	7.725531e-01	1.647089e-01	1.647089e-01
8.050000e-01	8.400000e-01	8.779011e-01	1.755803e-01	1.755803e-01
8.400000e-01	8.750000e-01	7.725531e-01	1.647089e-01	1.647089e-01
8.750000e-01	9.100000e-01	8.779011e-01	1.755803e-01	1.755803e-01
9.100000e-01	9.450000e-01	1.123714e+00	1.986464e-01	1.986464e-01
9.450000e-01	9.800000e-01	1.229062e+00	2.077494e-01	2.077494e-01
9.800000e-01	1.015000e+00	7.374371e-01	1.609220e-01	1.609220e-01
1.015000e+00	1.050000e+00	6.320889e-01	1.489848e-01	1.489848e-01
1.050000e+00	1.085000e+00	1.158830e+00	2.017263e-01	2.017263e-01
1.085000e+00	1.120000e+00	1.088597e+00	1.955179e-01	1.955179e-01
1.120000e+00	1.155000e+00	1.158830e+00	2.017263e-01	2.017263e-01
1.155000e+00	1.190000e+00	1.264178e+00	2.106963e-01	2.106963e-01
1.190000e+00	1.225000e+00	1.158830e+00	2.017263e-01	2.017263e-01
1.225000e+00	1.260000e+00	1.299294e+00	2.136026e-01	2.136026e-01
1.260000e+00	1.295000e+00	1.193946e+00	2.047600e-01	2.047600e-01
1.295000e+00	1.330000e+00	1.474874e+00	2.275780e-01	2.275780e-01
1.330000e+00	1.365000e+00	1.650454e+00	2.407435e-01	2.407435e-01
1.365000e+00	1.400000e+00	9.481334e-01	1.824683e-01	1.824683e-01
1.400000e+00	1.435000e+00	1.474874e+00	2.275780e-01	2.275780e-01
1.435000e+00	1.470000e+00	1.474874e+00	2.275780e-01	2.275780e-01
1.470000e+00	1.505000e+00	1.545106e+00	2.329335e-01	2.329335e-01
1.505000e+00	1.540000e+00	1.685570e+00	2.432911e-01	2.432911e-01
1.540000e+00	1.575000e+00	2.071847e+00	2.697315e-01	2.697315e-01
1.575000e+00	1.610000e+00	1.896267e+00	2.580492e-01	2.580492e-01
1.610000e+00	1.645000e+00	1.615338e+00	2.381686e-01	2.381686e-01
1.645000e+00	1.680000e+00	1.334410e+00	2.164699e-01	2.164699e-01
1.680000e+00	1.715000e+00	1.966499e+00	2.627844e-01	2.627844e-01
1.715000e+00	1.750000e+00	2.177195e+00	2.765041e-01	2.765041e-01
1.750000e+00	1.785000e+00	1.685570e+00	2.432911e-01	2.432911e-01
1.785000e+00	1.820000e+00	2.001615e+00	2.651204e-01	2.651204e-01
1.820000e+00	1.855000e+00	2.317659e+00	2.852841e-01	2.852841e-01
1.855000e+00	1.890000e+00	1.861151e+00	2.556487e-01	2.556487e-01
1.890000e+00	1.925000e+00	2.106963e+00	2.720078e-01	2.720078e-01
1.925000e+00	1.960000e+00	2.317659e+00	2.852841e-01	2.852841e-01
1.960000e+00	1.995000e+00	2.317659e+00	2.852841e-01	2.852841e-01
1.995000e+00	2.030000e+00	3.160446e+00	3.331400e-01	3.331400e-01
2.030000e+00	2.065000e+00	3.019980e+00	3.256529e-01	3.256529e-01
2.065000e+00	2.100000e+00	2.774168e+00	3.121182e-01	3.121182e-01
2.100000e+00	2.135000e+00	2.984863e+00	3.237540e-01	3.237540e-01
2.135000e+00	2.170000e+00	2.528356e+00	2.979696e-01	2.979696e-01
2.170000e+00	2.205000e+00	3.616954e+00	3.563890e-01	3.563890e-01
2.205000e+00	2.240000e+00	3.160446e+00	3.331400e-01	3.331400e-01
2.240000e+00	2.275000e+00	3.757417e+00	3.632432e-01	3.632432e-01
2.275000e+00	2.310000e+00	3.476489e+00	3.494003e-01	3.494003e-01
2.310000e+00	2.345000e+00	4.038346e+00	3.765777e-01	3.765777e-01
2.345000e+00	2.380000e+00	4.178809e+00	3.830708e-01	3.830708e-01
2.380000e+00	2.415000e+00	4.846014e+00	4.125202e-01	4.125202e-01
2.415000e+00	2.450000e+00	4.846014e+00	4.125202e-01	4.125202e-01
2.450000e+00	2.485000e+00	5.337640e+00	4.329397e-01	4.329397e-01
2.485000e+00	2.520000e+00	6.882746e+00	4.916247e-01	4.916247e-01
2.520000e+00	2.555000e+00	7.058326e+00	4.978559e-01	4.978559e-01
2.555000e+00	2.590000e+00	8.217154e+00	5.371723e-01	5.371723e-01
2.590000e+00	2.625000e+00	9.411100e+00	5.748745e-01	5.748745e-01
2.625000e+00	2.660000e+00	1.025389e+01	6.000633e-01	6.000633e-01
2.660000e+00	2.695000e+00	1.207992e+01	6.513057e-01	6.513057e-01
2.695000e+00	2.730000e+00	1.383572e+01	6.970337e-01	6.970337e-01
2.730000e+00	2.765000e+00	1.801453e+01	7.953611e-01	7.953611e-01
2.765000e+00	2.800000e+00	2.064824e+01	8.515189e-01	8.515189e-01
2.800000e+00	2.835000e+00	2.577518e+01	9.513792e-01	9.513792e-01
2.835000e+00	2.870000e+00	3.374651e+01	1.088598e+00	1.088598e+00
2.870000e+00	2.905000e+00	4.491343e+01	1.255859e+00	1.255859e+00
2.905000e+00	2.940000e+00	5.818729e+01	1.429443e+00	1.429443e+00
2.940000e+00	2.975000e+00	7.953786e+01	1.671244e+00	1.671244e+00
2.975000e+00	3.010000e+00	1.182709e+02	2.037941e+00	2.037941e+00
3.010000e+00	3.045000e+00	1.793377e+02	2.509508e+00	2.509508e+00
3.045000e+00	3.080000e+00	3.110931e+02	3.305202e+00	3.305202e+00
3.080000e+00	3.115000e+00	5.289883e+02	4.309986e+00	4.309986e+00
3.115000e+00	3.150000e+00	5.196123e+02	4.271619e+00	4.271619e+00
3.150000e+00	3.185000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.185000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.255000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.255000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.325000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.395000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.395000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.465000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.465000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.500000e-02	1.058517e+01	7.022374e-02	7.022374e-02
3.500000e-02	7.000000e-02	4.984871e-02	4.819057e-03	4.819057e-03
7.000000e-02	1.050000e-01	1.630565e-02	2.756159e-03	2.756159e-03
1.050000e-01	1.400000e-01	1.024927e-02	2.185152e-03	2.185152e-03
1.400000e-01	1.750000e-01	9.317517e-03	2.083460e-03	2.083460e-03
1.750000e-01	2.100000e-01	9.317517e-03	2.083460e-03	2.083460e-03
2.100000e-01	2.450000e-01	1.211277e-02	2.375510e-03	2.375510e-03
2.450000e-01	2.800000e-01	6.988137e-03	1.804329e-03	1.804329e-03
2.800000e-01	3.150000e-01	9.317517e-03	2.083460e-03	2.083460e-03
3.150000e-01	3.500000e-01	7.454014e-03	1.863503e-03	1.863503e-03
3.500000e-01	3.850000e-01	1.024927e-02	2.185152e-03	2.185152e-03
3.850000e-01	4.200000e-01	6.988137e-03	1.804329e-03	1.804329e-03
4.200000e-01	4.550000e-01	1.118102e-02	2.282316e-03	2.282316e-03
4.550000e-01	4.900000e-01	4.658760e-03	1.473229e-03	1.473229e-03
4.900000e-01	5.250000e-01	9.317517e-03	2.083460e-03	2.083460e-03
5.250000e-01	5.600000e-01	7.454014e-03	1.863503e-03	1.863503e-03
5.600000e-01	5.950000e-01	7.919889e-03	1.920855e-03	1.920855e-03
5.950000e-01	6.300000e-01	1.024927e-02	2.185152e-03	2.185152e-03
6.300000e-01	6.650000e-01	1.024927e-02	2.185152e-03	2.185152e-03
6.650000e-01	7.000000e-01	1.304453e-02	2.465183e-03	2.465183e-03
7.000000e-01	7.350000e-01	1.397628e-02	2.551707e-03	2.551707e-03
7.350000e-01	7.700000e-01	1.024927e-02	2.185152e-03	2.185152e-03
7.700000e-01	8.050000e-01	9.317517e-03	2.083460e-03	2.083460e-03
8.050000e-01	8.400000e-01	1.024927e-02	2.185152e-03	2.185152e-03
8.400000e-01	8.750000e-01	1.164690e-02	2.329379e-03	2.329379e-03
8.750000e-01	9.100000e-01	1.257865e-02	2.420762e-03	2.420762e-03
9.100000e-01	9.450000e-01	1.211277e-02	2.375510e-03	2.375510e-03
9.450000e-01	9.800000e-01	1.397628e-02	2.551707e-03	2.551707e-03
9.800000e-01	1.015000e+00	1.490803e-02	2.635392e-03	2.635392e-03
1.015000e+00	1.050000e+00	1.770328e-02	2.871852e-03	2.871852e-03
1.050000e+00	1.085000e+00	1.630565e-02	2.756159e-03	2.756159e-03
1.085000e+00	1.120000e+00	1.164690e-02	2.329379e-03	2.329379e-03
1.120000e+00	1.155000e+00	1.537390e-02	2.676253e-03	2.676253e-03
1.155000e+00	1.190000e+00	2.329379e-02	3.294240e-03	3.294240e-03
1.190000e+00	1.225000e+00	1.770328e-02	2.871852e-03	2.871852e-03
1.225000e+00	1.260000e+00	2.189617e-02	3.193884e-03	3.193884e-03
1.260000e+00	1.295000e+00	2.282792e-02	3.261132e-03	3.261132e-03
1.295000e+00	1.330000e+00	2.329379e-02	3.294240e-03	3.294240e-03
1.330000e+00	1.365000e+00	2.282792e-02	3.261132e-03	3.261132e-03
1.365000e+00	1.400000e+00	2.422555e-02	3.359479e-03	3.359479e-03
1.400000e+00	1.435000e+00	2.143029e-02	3.159724e-03	3.159724e-03
1.435000e+00	1.470000e+00	2.981606e-02	3.727007e-03	3.727007e-03
1.470000e+00	1.505000e+00	2.469142e-02	3.391627e-03	3.391627e-03
1.505000e+00	1.540000e+00	2.748668e-02	3.578461e-03	3.578461e-03
1.540000e+00	1.575000e+00	2.655493e-02	3.517286e-03	3.517286e-03
1.575000e+00	1.610000e+00	2.003266e-02	3.054952e-03	3.054952e-03
1.610000e+00	1.645000e+00	2.562317e-02	3.455028e-03	3.455028e-03
1.645000e+00	1.680000e+00	2.329379e-02	3.294240e-03	3.294240e-03
1.680000e+00	1.715000e+00	3.214543e-02	3.869855e-03	3.869855e-03
1.715000e+00	1.750000e+00	3.214543e-02	3.869855e-03	3.869855e-03
1.750000e+00	1.785000e+00	2.981606e-02	3.727007e-03	3.727007e-03
1.785000e+00	1.820000e+00	2.795255e-02	3.608659e-03	3.608659e-03
1.820000e+00	1.855000e+00	3.261131e-02	3.897797e-03	3.897797e-03
1.855000e+00	1.890000e+00	3.820183e-02	4.218685e-03	4.218685e-03
1.890000e+00	1.925000e+00	3.913357e-02	4.269823e-03	4.269823e-03
1.925000e+00	1.960000e+00	4.006531e-02	4.320355e-03	4.320355e-03
1.960000e+00	1.995000e+00	3.540657e-02	4.061411e-03	4.061411e-03
1.995000e+00	2.030000e+00	4.798523e-02	4.728123e-03	4.728123e-03
2.030000e+00	2.065000e+00	4.099709e-02	4.370303e-03	4.370303e-03
2.065000e+00	2.100000e+00	3.820183e-02	4.218685e-03	4.218685e-03
2.100000e+00	2.135000e+00	4.379234e-02	4.516834e-03	4.516834e-03
2.135000e+00	2.170000e+00	3.820183e-02	4.218685e-03	4.218685e-03
2.170000e+00	2.205000e+00	4.751934e-02	4.705116e-03	4.705116e-03
2.205000e+00	2.240000e+00	4.751934e-02	4.705116e-03	4.705116e-03
2.240000e+00	2.275000e+00	4.518997e-02	4.588345e-03	4.588345e-03
2.275000e+00	2.310000e+00	4.006531e-02	4.320355e-03	4.320355e-03
2.310000e+00	2.345000e+00	4.565583e-02	4.611936e-03	4.611936e-03
2.345000e+00	2.380000e+00	5.450749e-02	5.039218e-03	5.039218e-03
2.380000e+00	2.415000e+00	5.171223e-02	4.908307e-03	4.908307e-03
2.415000e+00	2.450000e+00	5.078046e-02	4.863887e-03	4.863887e-03
2.450000e+00	2.485000e+00	4.798523e-02	4.728123e-03	4.728123e-03
2.485000e+00	2.520000e+00	5.823449e-02	5.208651e-03	5.208651e-03
2.520000e+00	2.555000e+00	6.522263e-02	5.512318e-03	5.512318e-03
2.555000e+00	2.590000e+00	6.755200e-02	5.609888e-03	5.609888e-03
2.590000e+00	2.625000e+00	7.360840e-02	5.855969e-03	5.855969e-03
2.625000e+00	2.660000e+00	6.522263e-02	5.512318e-03	5.512318e-03
2.660000e+00	2.695000e+00	7.221077e-02	5.800108e-03	5.800108e-03
2.695000e+00	2.730000e+00	9.364106e-02	6.604930e-03	6.604930e-03
2.730000e+00	2.765000e+00	1.118102e-01	7.217318e-03	7.217318e-03
2.765000e+00	2.800000e+00	1.239230e-01	7.598205e-03	7.598205e-03
2.800000e+00	2.835000e+00	1.337064e-01	7.892438e-03	7.892438e-03
2.835000e+00	2.870000e+00	1.737717e-01	8.997557e-03	8.997557e-03
2.870000e+00	2.905000e+00	2.361991e-01	1.048997e-02	1.048997e-02
2.905000e+00	2.940000e+00	3.009557e-01	1.184095e-02	1.184095e-02
2.940000e+00	2.975000e+00	4.365257e-01	1.426067e-02	1.426067e-02
2.975000e+00	3.010000e+00	6.806446e-01	1.780719e-02	1.780719e-02
3.010000e+00	3.045000e+00	1.153509e+00	2.318171e-02	2.318171e-02
3.045000e+00	3.080000e+00	2.227353e+00	3.221289e-02	3.221289e-02
3.080000e+00	3.115000e+00	5.270920e+00	4.955395e-02	4.955395e-02
3.115000e+00	3.150000e+00	7.552780e+00	5.931828e-02	5.931828e-02
3.150000e+00	3.185000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.185000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.255000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.255000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.325000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.395000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.395000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.465000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.465000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
LineColor=black
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.500000e-02	3.262766e+04	4.671842e+03	4.671842e+03
3.500000e-02	7.000000e-02	2.299945e+04	2.544349e+03	2.544349e+03
7.000000e-02	1.050000e-01	1.827348e+04	2.130288e+03	2.130288e+03
1.050000e-01	1.400000e-01	1.804381e+04	2.813293e+03	2.813293e+03
1.400000e-01	1.750000e-01	1.835543e+04	3.552944e+03	3.552944e+03
1.750000e-01	2.100000e-01	2.082369e+04	4.282072e+03	4.282072e+03
2.100000e-01	2.450000e-01	2.351599e+04	5.535611e+03	5.535611e+03
2.450000e-01	2.800000e-01	1.591163e+04	3.193955e+03	3.193955e+03
2.800000e-01	3.150000e-01	1.270033e+04	2.608307e+03	2.608307e+03
3.150000e-01	3.500000e-01	1.443533e+04	3.178003e+03	3.178003e+03
3.500000e-01	3.850000e-01	1.691133e+04	3.806107e+03	3.806107e+03
3.850000e-01	4.200000e-01	1.159930e+04	1.771407e+03	1.771407e+03
4.200000e-01	4.550000e-01	1.401827e+04	2.712121e+03	2.712121e+03
4.550000e-01	4.900000e-01	1.402058e+04	3.564851e+03	3.564851e+03
4.900000e-01	5.250000e-01	1.315689e+04	2.388615e+03	2.388615e+03
5.250000e-01	5.600000e-01	9.764354e+03	2.137518e+03	2.137518e+03
5.600000e-01	5.950000e-01	8.405149e+03	1.811290e+03	1.811290e+03
5.950000e-01	6.300000e-01	9.835989e+03	2.026303e+03	2.026303e+03
6.300000e-01	6.650000e-01	5.811886e+03	2.153257e+03	2.153257e+03
6.650000e-01	7.000000e-01	2.629189e+03	9.464123e+02	9.464123e+02
7.000000e-01	7.350000e-01	3.087071e+03	1.155939e+03	1.155939e+03
7.350000e-01	7.700000e-01	2.119712e+03	6.593761e+02	6.593761e+02
7.700000e-01	8.050000e-01	1.738850e+03	7.649528e+02	7.649528e+02
8.050000e-01	8.400000e-01	1.088713e+03	6.720726e+02	6.720726e+02
8.400000e-01	8.750000e-01	7.153786e+02	4.051901e+02	4.051901e+02
8.750000e-01	9.100000e-01	3.415323e+02	1.555142e+02	1.555142e+02
9.100000e-01	9.450000e-01	3.953769e+02	3.179399e+02	3.179399e+02
9.450000e-01	9.800000e-01	4.546694e+02	2.025603e+02	2.025603e+02
9.800000e-01	1.015000e+00	1.251173e+03	6.888648e+02	6.888648e+02
1.015000e+00	1.050000e+00	5.936437e+02	2.759136e+02	2.759136e+02
1.050000e+00	1.085000e+00	2.147858e+02	7.869886e+01	7.869886e+01
1.085000e+00	1.120000e+00	6.009091e+02	2.350926e+02	2.350926e+02
1.120000e+00	1.155000e+00	5.826277e+02	2.690546e+02	2.690546e+02
1.155000e+00	1.190000e+00	8.047126e+02	3.975346e+02	3.975346e+02
1.190000e+00	1.225000e+00	3.889754e+02	1.151792e+02	1.151792e+02
1.225000e+00	1.260000e+00	8.715654e+02	3.572875e+02	3.572875e+02
1.260000e+00	1.295000e+00	2.212221e+03	1.525295e+03	1.525295e+03
1.295000e+00	1.330000e+00	5.987231e+02	2.119230e+02	2.119230e+02
1.330000e+00	1.365000e+00	1.026350e+03	3.533811e+02	3.533811e+02
1.365000e+00	1.400000e+00	6.594140e+02	3.214833e+02	3.214833e+02
1.400000e+00	1.435000e+00	3.892269e+02	1.332287e+02	1.332287e+02
1.435000e+00	1.470000e+00	8.052931e+02	2.767444e+02	2.767444e+02
1.470000e+00	1.505000e+00	6.471311e+02	2.211420e+02	2.211420e+02
1.505000e+00	1.540000e+00	5.037811e+02	1.821487e+02	1.821487e+02
1.540000e+00	1.575000e+00	1.860703e+03	8.003189e+02	8.003189e+02
1.575000e+00	1.610000e+00	1.267507e+03	7.471260e+02	7.471260e+02
1.610000e+00	1.645000e+00	1.080627e+03	3.942293e+02	3.942293e+02
1.645000e+00	1.680000e+00	7.492997e+02	2.339848e+02	2.339848e+02
1.680000e+00	1.715000e+00	8.834100e+02	3.068002e+02	3.068002e+02
1.715000e+00	1.750000e+00	1.647578e+03	8.115823e+02	8.115823e+02
1.750000e+00	1.785000e+00	1.572945e+03	7.147309e+02	7.147309e+02
1.785000e+00	1.820000e+00	1.959522e+03	9.171117e+02	9.171117e+02
1.820000e+00	1.855000e+00	1.459120e+03	7.227713e+02	7.227713e+02
1.855000e+00	1.890000e+00	8.956886e+02	3.747439e+02	3.747439e+02
1.890000e+00	1.925000e+00	1.571097e+03	4.858315e+02	4.858315e+02
1.925000e+00	1.960000e+00	4.267874e+03	2.754989e+03	2.754989e+03
1.960000e+00	1.995000e+00	1.978729e+03	9.308289e+02	9.308289e+02
1.995000e+00	2.030000e+00	4.236491e+02	2.010898e+02	2.010898e+02
2.030000e+00	2.065000e+00	2.184031e+03	6.395737e+02	6.395737e+02
2.065000e+00	2.100000e+00	3.509051e+03	9.737602e+02	9.737602e+02
2.100000e+00	2.135000e+00	3.673683e+03	1.093124e+03	1.093124e+03
2.135000e+00	2.170000e+00	2.509853e+03	1.093361e+03	1.093361e+03
2.170000e+00	2.205000e+00	4.409063e+03	1.272477e+03	1.272477e+03
2.205000e+00	2.240000e+00	4.422157e+03	1.369168e+03	1.369168e+03
2.240000e+00	2.275000e+00	1.969901e+03	6.574807e+02	6.574807e+02
2.275000e+00	2.310000e+00	2.358034e+03	5.350419e+02	5.350419e+02
2.310000e+00	2.345000e+00	6.219714e+03	1.911345e+03	1.911345e+03
2.345000e+00	2.380000e+00	5.894029e+03	1.410247e+03	1.410247e+03
2.380000e+00	2.415000e+00	3.833803e+03	9.916710e+02	9.916710e+02
2.415000e+00	2.450000e+00	5.945477e+03	1.209280e+03	1.209280e+03
2.450000e+00	2.485000e+00	7.273663e+03	1.236111e+03	1.236111e+03
2.485000e+00	2.520000e+00	8.002660e+03	1.883189e+03	1.883189e+03
2.520000e+00	2.555000e+00	1.043711e+04	2.378781e+03	2.378781e+03
2.555000e+00	2.590000e+00	1.013594e+04	1.961578e+03	1.961578e+03
2.590000e+00	2.625000e+00	7.770594e+03	1.277801e+03	1.277801e+03
2.625000e+00	2.660000e+00	1.535825e+04	2.629966e+03	2.629966e+03
2.660000e+00	2.695000e+00	1.534618e+04	2.204444e+03	2.204444e+03
2.695000e+00	2.730000e+00	1.826578e+04	2.263699e+03	2.263699e+03
2.730000e+00	2.765000e+00	1.830254e+04	2.275702e+03	2.275702e+03
2.765000e+00	2.800000e+00	2.735103e+04	4.238408e+03	4.238408e+03
2.800000e+00	2.835000e+00	3.564877e+04	5.540468e+03	5.540468e+03
2.835000e+00	2.870000e+00	4.041343e+04	4.729560e+03	4.729560e+03
2.870000e+00	2.905000e+00	4.238517e+04	4.185439e+03	4.185439e+03
2.905000e+00	2.940000e+00	4.425986e+04	4.196800e+03	4.196800e+03
2.940000e+00	2.975000e+00	5.193449e+04	5.783238e+03	5.783238e+03
2.975000e+00	3.010000e+00	6.876969e+04	6.183872e+03	6.183872e+03
3.010000e+00	3.045000e+00	8.093211e+04	6.738867e+03	6.738867e+03
3.045000e+00	3.080000e+00	9.400991e+04	6.245648e+03	6.245648e+03
3.080000e+00	3.115000e+00	1.247793e+05	8.656441e+03	8.656441e+03
3.115000e+00	3.150000e+00	1.071725e+05	6.911114e+03	6.911114e+03
3.150000e+00	3.185000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.185000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.255000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.255000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.325000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.395000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.395000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.465000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.465000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
LineColor=orange
LineStyle=dashed
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.500000e-02	5.533646e+01	2.659300e+00	2.659300e+00
3.500000e-02	7.000000e-02	5.239711e+01	2.587708e+00	2.587708e+00
7.000000e-02	1.050000e-01	5.610323e+01	2.677661e+00	2.677661e+00
1.050000e-01	1.400000e-01	5.380289e+01	2.622192e+00	2.622192e+00
1.400000e-01	1.750000e-01	5.533646e+01	2.659300e+00	2.659300e+00
1.750000e-01	2.100000e-01	5.571986e+01	2.668497e+00	2.668497e+00
2.100000e-01	2.450000e-01	5.878700e+01	2.740958e+00	2.740958e+00
2.450000e-01	2.800000e-01	6.453789e+01	2.871899e+00	2.871899e+00
2.800000e-01	3.150000e-01	6.402671e+01	2.860502e+00	2.860502e+00
3.150000e-01	3.500000e-01	6.364331e+01	2.851925e+00	2.851925e+00
3.500000e-01	3.850000e-01	6.172634e+01	2.808646e+00	2.808646e+00
3.850000e-01	4.200000e-01	5.802020e+01	2.723023e+00	2.723023e+00
4.200000e-01	4.550000e-01	5.444186e+01	2.637717e+00	2.637717e+00
4.550000e-01	4.900000e-01	4.524043e+01	2.404502e+00	2.404502e+00
4.900000e-01	5.250000e-01	4.306786e+01	2.346056e+00	2.346056e+00
5.250000e-01	5.600000e-01	3.578340e+01	2.138466e+00	2.138466e+00
5.600000e-01	5.950000e-01	2.670974e+01	1.847551e+00	1.847551e+00
5.950000e-01	6.300000e-01	2.236462e+01	1.690606e+00	1.690606e+00
6.300000e-01	6.650000e-01	1.738050e+01	1.490366e+00	1.490366e+00
6.650000e-01	7.000000e-01	1.214079e+01	1.245619e+00	1.245619e+00
7.000000e-01	7.350000e-01	1.060722e+01	1.164294e+00	1.164294e+00
7.350000e-01	7.700000e-01	5.239711e+00	8.183053e-01	8.183053e-01
7.700000e-01	8.050000e-01	2.811552e+00	5.994249e-01	5.994249e-01
8.050000e-01	8.400000e-01	3.578340e+00	6.762424e-01	6.762424e-01
8.400000e-01	8.750000e-01	2.555956e+00	5.715292e-01	5.715292e-01
8.750000e-01	9.100000e-01	1.916967e+00	4.949588e-01	4.949588e-01
9.100000e-01	9.450000e-01	3.067149e+00	6.260789e-01	6.260789e-01
9.450000e-01	9.800000e-01	2.172563e+00	5.269238e-01	5.269238e-01
9.800000e-01	1.015000e+00	3.578340e+00	6.762424e-01	6.762424e-01
1.015000e+00	1.050000e+00	2.300361e+00	5.422002e-01	5.422002e-01
1.050000e+00	1.085000e+00	3.322743e+00	6.516435e-01	6.516435e-01
1.085000e+00	1.120000e+00	3.194946e+00	6.389891e-01	6.389891e-01
1.120000e+00	1.155000e+00	2.811552e+00	5.994249e-01	5.994249e-01
1.155000e+00	1.190000e+00	2.683754e+00	5.856431e-01	5.856431e-01
1.190000e+00	1.225000e+00	4.728520e+00	7.773637e-01	7.773637e-01
1.225000e+00	1.260000e+00	2.428159e+00	5.570577e-01	5.570577e-01
1.260000e+00	1.295000e+00	3.578340e+00	6.762424e-01	6.762424e-01
1.295000e+00	1.330000e+00	4.089529e+00	7.229336e-01	7.229336e-01
1.330000e+00	1.365000e+00	4.600720e+00	7.667869e-01	7.667869e-01
1.365000e+00	1.400000e+00	3.194946e+00	6.389891e-01	6.389891e-01
1.400000e+00	1.435000e+00	3.706137e+00	6.882123e-01	6.882123e-01
1.435000e+00	1.470000e+00	3.706137e+00	6.882123e-01	6.882123e-01
1.470000e+00	1.505000e+00	5.495306e+00	8.380263e-01	8.380263e-01
1.505000e+00	1.540000e+00	6.262091e+00	8.945847e-01	8.945847e-01
1.540000e+00	1.575000e+00	4.472923e+00	7.560620e-01	7.560620e-01
1.575000e+00	1.610000e+00	5.495306e+00	8.380263e-01	8.380263e-01
1.610000e+00	1.645000e+00	6.517689e+00	9.126588e-01	9.126588e-01
1.645000e+00	1.680000e+00	8.051263e+00	1.014364e+00	1.014364e+00
1.680000e+00	1.715000e+00	8.818049e+00	1.061568e+00	1.061568e+00
1.715000e+00	1.750000e+00	7.923466e+00	1.006281e+00	1.006281e+00
1.750000e+00	1.785000e+00	6.262091e+00	8.945847e-01	8.945847e-01
1.785000e+00	1.820000e+00	8.051263e+00	1.014364e+00	1.014364e+00
1.820000e+00	1.855000e+00	8.179060e+00	1.022383e+00	1.022383e+00
1.855000e+00	1.890000e+00	9.840431e+00	1.121421e+00	1.121421e+00
1.890000e+00	1.925000e+00	1.239639e+01	1.258662e+00	1.258662e+00
1.925000e+00	1.960000e+00	1.316317e+01	1.297006e+00	1.297006e+00
1.960000e+00	1.995000e+00	1.188520e+01	1.232437e+00	1.232437e+00
1.995000e+00	2.030000e+00	1.482455e+01	1.376425e+00	1.376425e+00
2.030000e+00	2.065000e+00	1.801949e+01	1.517515e+00	1.517515e+00
2.065000e+00	2.100000e+00	1.738050e+01	1.490366e+00	1.490366e+00
2.100000e+00	2.135000e+00	2.019205e+01	1.606394e+00	1.606394e+00
2.135000e+00	2.170000e+00	2.338700e+01	1.728817e+00	1.728817e+00
2.170000e+00	2.205000e+00	2.415379e+01	1.756929e+00	1.756929e+00
2.205000e+00	2.240000e+00	2.734873e+01	1.869521e+00	1.869521e+00
2.240000e+00	2.275000e+00	3.143826e+01	2.004430e+00	2.004430e+00
2.275000e+00	2.310000e+00	3.667797e+01	2.165032e+00	2.165032e+00
2.310000e+00	2.345000e+00	4.076751e+01	2.282542e+00	2.282542e+00
2.345000e+00	2.380000e+00	4.025631e+01	2.268186e+00	2.268186e+00
2.380000e+00	2.415000e+00	4.370686e+01	2.363396e+00	2.363396e+00
2.415000e+00	2.450000e+00	4.830757e+01	2.484674e+00	2.484674e+00
2.450000e+00	2.485000e+00	5.699783e+01	2.698925e+00	2.698925e+00
2.485000e+00	2.520000e+00	6.351551e+01	2.849060e+00	2.849060e+00
2.520000e+00	2.555000e+00	6.581589e+01	2.900194e+00	2.900194e+00
2.555000e+00	2.590000e+00	7.706209e+01	3.138211e+00	3.138211e+00
2.590000e+00	2.625000e+00	8.524114e+01	3.300550e+00	3.300550e+00
2.625000e+00	2.660000e+00	1.017271e+02	3.605620e+00	3.605620e+00
2.660000e+00	2.695000e+00	1.035162e+02	3.637190e+00	3.637190e+00
2.695000e+00	2.730000e+00	1.134845e+02	3.808290e+00	3.808290e+00
2.730000e+00	2.765000e+00	1.177018e+02	3.878406e+00	3.878406e+00
2.765000e+00	2.800000e+00	1.293314e+02	4.065497e+00	4.065497e+00
2.800000e+00	2.835000e+00	1.447949e+02	4.301683e+00	4.301683e+00
2.835000e+00	2.870000e+00	1.561689e+02	4.467443e+00	4.467443e+00
2.870000e+00	2.905000e+00	1.612808e+02	4.539971e+00	4.539971e+00
2.905000e+00	2.940000e+00	1.766166e+02	4.750917e+00	4.750917e+00
2.940000e+00	2.975000e+00	1.874794e+02	4.894839e+00	4.894839e+00
2.975000e+00	3.010000e+00	1.934859e+02	4.972632e+00	4.972632e+00
3.010000e+00	3.045000e+00	2.181509e+02	5.280076e+00	5.280076e+00
3.045000e+00	3.080000e+00	2.140613e+02	5.230351e+00	5.230351e+00
3.080000e+00	3.115000e+00	2.259465e+02	5.373590e+00	5.373590e+00
3.115000e+00	3.150000e+00	1.593639e+02	4.512909e+00	4.512909e+00
3.150000e+00	3.185000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.185000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.255000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.255000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.325000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.395000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.395000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.465000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.465000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
LineColor=violet
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/dPhi_lT_b[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=All hadronic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.500000e-02	1.931353e+02	8.995206e+00	8.995206e+00
3.500000e-02	7.000000e-02	2.212048e+02	9.626702e+00	9.626702e+00
7.000000e-02	1.050000e-01	2.002574e+02	9.159561e+00	9.159561e+00
1.050000e-01	1.400000e-01	2.015142e+02	9.188258e+00	9.188258e+00
1.400000e-01	1.750000e-01	2.119879e+02	9.424012e+00	9.424012e+00
1.750000e-01	2.100000e-01	2.094742e+02	9.367974e+00	9.367974e+00
2.100000e-01	2.450000e-01	2.287459e+02	9.789420e+00	9.789420e+00
2.450000e-01	2.800000e-01	2.312596e+02	9.843062e+00	9.843062e+00
2.800000e-01	3.150000e-01	2.442470e+02	1.011567e+01	1.011567e+01
3.150000e-01	3.500000e-01	2.589102e+02	1.041490e+01	1.041490e+01
3.500000e-01	3.850000e-01	2.270701e+02	9.753496e+00	9.753496e+00
3.850000e-01	4.200000e-01	2.274890e+02	9.762490e+00	9.762490e+00
4.200000e-01	4.550000e-01	2.107311e+02	9.396035e+00	9.396035e+00
4.550000e-01	4.900000e-01	1.927163e+02	8.985444e+00	8.985444e+00
4.900000e-01	5.250000e-01	1.684173e+02	8.399891e+00	8.399891e+00
5.250000e-01	5.600000e-01	1.307119e+02	7.400106e+00	7.400106e+00
5.600000e-01	5.950000e-01	1.085077e+02	6.742338e+00	6.742338e+00
5.950000e-01	6.300000e-01	9.049289e+01	6.157260e+00	6.157260e+00
6.300000e-01	6.650000e-01	7.038334e+01	5.430193e+00	5.430193e+00
6.650000e-01	7.000000e-01	4.776011e+01	4.473146e+00	4.473146e+00
7.000000e-01	7.350000e-01	3.728643e+01	3.952352e+00	3.952352e+00
7.350000e-01	7.700000e-01	2.094742e+01	2.962414e+00	2.962414e+00
7.700000e-01	8.050000e-01	1.298740e+01	2.332606e+00	2.332606e+00
8.050000e-01	8.400000e-01	9.635814e+00	2.009206e+00	2.009206e+00
8.400000e-01	8.750000e-01	5.865280e+00	1.567562e+00	1.567562e+00
8.750000e-01	9.100000e-01	9.216866e+00	1.965043e+00	1.965043e+00
9.100000e-01	9.450000e-01	1.131161e+01	2.176920e+00	2.176920e+00
9.450000e-01	9.800000e-01	5.865280e+00	1.567562e+00	1.567562e+00
9.800000e-01	1.015000e+00	7.541071e+00	1.777448e+00	1.777448e+00
1.015000e+00	1.050000e+00	1.214951e+01	2.256107e+00	2.256107e+00
1.050000e+00	1.085000e+00	1.340635e+01	2.369931e+00	2.369931e+00
1.085000e+00	1.120000e+00	1.298740e+01	2.332606e+00	2.332606e+00
1.120000e+00	1.155000e+00	1.717689e+01	2.682579e+00	2.682579e+00
1.155000e+00	1.190000e+00	1.131161e+01	2.176920e+00	2.176920e+00
1.190000e+00	1.225000e+00	1.717689e+01	2.682579e+00	2.682579e+00
1.225000e+00	1.260000e+00	1.131161e+01	2.176920e+00	2.176920e+00
1.260000e+00	1.295000e+00	1.508215e+01	2.513691e+00	2.513691e+00
1.295000e+00	1.330000e+00	1.759584e+01	2.715096e+00	2.715096e+00
1.330000e+00	1.365000e+00	1.633899e+01	2.616332e+00	2.616332e+00
1.365000e+00	1.400000e+00	1.675794e+01	2.649663e+00	2.649663e+00
1.400000e+00	1.435000e+00	1.969058e+01	2.872166e+00	2.872166e+00
1.435000e+00	1.470000e+00	2.262322e+01	3.078629e+00	3.078629e+00
1.470000e+00	1.505000e+00	1.885268e+01	2.810392e+00	2.810392e+00
1.505000e+00	1.540000e+00	2.388006e+01	3.162991e+00	3.162991e+00
1.540000e+00	1.575000e+00	2.262322e+01	3.078629e+00	3.078629e+00
1.575000e+00	1.610000e+00	2.765060e+01	3.403554e+00	3.403554e+00
1.610000e+00	1.645000e+00	2.471796e+01	3.218004e+00	3.218004e+00
1.645000e+00	1.680000e+00	2.555586e+01	3.272092e+00	3.272092e+00
1.680000e+00	1.715000e+00	2.848850e+01	3.454738e+00	3.454738e+00
1.715000e+00	1.750000e+00	2.765060e+01	3.403554e+00	3.403554e+00
1.750000e+00	1.785000e+00	4.273274e+01	4.231172e+00	4.231172e+00
1.785000e+00	1.820000e+00	3.686746e+01	3.930085e+00	3.930085e+00
1.820000e+00	1.855000e+00	4.776011e+01	4.473146e+00	4.473146e+00
1.855000e+00	1.890000e+00	4.817909e+01	4.492722e+00	4.492722e+00
1.890000e+00	1.925000e+00	5.530120e+01	4.813351e+00	4.813351e+00
1.925000e+00	1.960000e+00	5.823383e+01	4.939330e+00	4.939330e+00
1.960000e+00	1.995000e+00	7.415389e+01	5.573747e+00	5.573747e+00
1.995000e+00	2.030000e+00	9.384446e+01	6.270247e+00	6.270247e+00
2.030000e+00	2.065000e+00	9.049289e+01	6.157260e+00	6.157260e+00
2.065000e+00	2.100000e+00	1.097645e+02	6.781274e+00	6.781274e+00
2.100000e+00	2.135000e+00	1.269414e+02	7.292592e+00	7.292592e+00
2.135000e+00	2.170000e+00	1.424425e+02	7.725028e+00	7.725028e+00
2.170000e+00	2.205000e+00	1.717689e+02	8.483060e+00	8.483060e+00
2.205000e+00	2.240000e+00	1.943921e+02	9.024427e+00	9.024427e+00
2.240000e+00	2.275000e+00	2.249753e+02	9.708402e+00	9.708402e+00
2.275000e+00	2.310000e+00	2.643565e+02	1.052387e+01	1.052387e+01
2.310000e+00	2.345000e+00	3.033186e+02	1.127275e+01	1.127275e+01
2.345000e+00	2.380000e+00	3.586200e+02	1.225738e+01	1.225738e+01
2.380000e+00	2.415000e+00	3.875274e+02	1.274182e+01	1.274182e+01
2.415000e+00	2.450000e+00	4.155969e+02	1.319522e+01	1.319522e+01
2.450000e+00	2.485000e+00	5.002246e+02	1.447647e+01	1.447647e+01
2.485000e+00	2.520000e+00	5.517551e+02	1.520385e+01	1.520385e+01
2.520000e+00	2.555000e+00	6.095700e+02	1.598056e+01	1.598056e+01
2.555000e+00	2.590000e+00	6.648711e+02	1.668972e+01	1.668972e+01
2.590000e+00	2.625000e+00	7.247809e+02	1.742544e+01	1.742544e+01
2.625000e+00	2.660000e+00	8.215580e+02	1.855237e+01	1.855237e+01
2.660000e+00	2.695000e+00	9.204297e+02	1.963702e+01	1.963702e+01
2.695000e+00	2.730000e+00	9.862049e+02	2.032656e+01	2.032656e+01
2.730000e+00	2.765000e+00	1.077117e+03	2.124279e+01	2.124279e+01
2.765000e+00	2.800000e+00	1.200706e+03	2.242842e+01	2.242842e+01
2.800000e+00	2.835000e+00	1.364096e+03	2.390577e+01	2.390577e+01
2.835000e+00	2.870000e+00	1.502349e+03	2.508798e+01	2.508798e+01
2.870000e+00	2.905000e+00	1.606667e+03	2.594438e+01	2.594438e+01
2.905000e+00	2.940000e+00	1.849657e+03	2.783723e+01	2.783723e+01
2.940000e+00	2.975000e+00	2.052010e+03	2.932041e+01	2.932041e+01
2.975000e+00	3.010000e+00	2.209534e+03	3.042500e+01	3.042500e+01
3.010000e+00	3.045000e+00	2.421522e+03	3.185111e+01	3.185111e+01
3.045000e+00	3.080000e+00	2.530868e+03	3.256229e+01	3.256229e+01
3.080000e+00	3.115000e+00	2.731125e+03	3.382604e+01	3.382604e+01
3.115000e+00	3.150000e+00	2.090553e+03	2.959450e+01	2.959450e+01
3.150000e+00	3.185000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.185000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.255000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.255000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.325000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.395000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.395000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.465000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.465000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/ele_dR.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XMax=0.1
XLabel=$\Delta R$
YLabel=d\sigma/d$\Delta R$
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.143949e+06	4.041871e+03	4.041871e+03
1.000000e-02	2.000000e-02	2.856196e+01	2.019636e+01	2.019636e+01
2.000000e-02	3.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-02	4.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-02	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	6.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-02	7.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	9.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	1.428098e+01	1.428098e+01	1.428098e+01
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	1.428098e+01	1.428098e+01	1.428098e+01
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.101669e+04	3.679701e+01	3.679701e+01
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-02	4.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-02	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	6.000000e-02	1.229062e-01	1.229062e-01	1.229062e-01
6.000000e-02	7.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	9.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_dR[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.457986e+02	4.875800e-01	4.875800e-01
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-02	4.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-02	5.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-02	6.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-02	7.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	9.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-01	1.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-01	1.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-01	1.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-01	1.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-01	1.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-01	1.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-01	1.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e-01	1.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-01	1.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-01	2.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-01	2.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e-01	2.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	2.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-01	2.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e-01	2.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-01	2.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e-01	3.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-01	3.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e-01	3.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	3.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-01	3.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e-01	3.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-01	3.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e-01	4.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-01	4.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e-01	4.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-01	4.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e-01	4.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-01	4.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e-01	4.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-01	4.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e-01	5.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-01	5.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e-01	5.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-01	5.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e-01	5.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-01	5.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e-01	5.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-01	5.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e-01	5.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-01	5.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-01	6.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-01	6.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e-01	6.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-01	6.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e-01	6.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-01	6.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e-01	6.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-01	6.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e-01	6.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-01	6.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e-01	7.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-01	7.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e-01	7.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-01	7.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e-01	7.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-01	7.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-01	7.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-01	7.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e-01	7.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-01	7.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e-01	8.000000e-01	1.630566e-03	1.630566e-03	1.630566e-03
8.000000e-01	8.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-01	8.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-01	8.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e-01	8.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-01	8.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e-01	8.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/ele_eL.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=$\Delta R$
YLabel=d\sigma/d$\Delta R$
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.267906e+05	8.048344e+02	8.048344e+02
5.000000e-02	1.000000e-01	6.683500e+02	4.369140e+01	4.369140e+01
1.000000e-01	1.500000e-01	1.942214e+02	2.355280e+01	2.355280e+01
1.500000e-01	2.000000e-01	5.712392e+01	1.277330e+01	1.277330e+01
2.000000e-01	2.500000e-01	1.142479e+01	5.712393e+00	5.712393e+00
2.500000e-01	3.000000e-01	2.856196e+00	2.856196e+00	2.856196e+00
3.000000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.500000e-01	2.856196e+00	2.856196e+00	2.856196e+00
4.500000e-01	5.000000e-01	2.856196e+01	9.032085e+00	9.032085e+00
5.000000e-01	5.500000e-01	1.428098e+01	6.386649e+00	6.386649e+00
5.500000e-01	6.000000e-01	1.999337e+01	7.556785e+00	7.556785e+00
6.000000e-01	6.500000e-01	1.999337e+01	7.556785e+00	7.556785e+00
6.500000e-01	7.000000e-01	1.428098e+01	6.386649e+00	6.386649e+00
7.000000e-01	7.500000e-01	1.142479e+01	5.712393e+00	5.712393e+00
7.500000e-01	8.000000e-01	1.142479e+01	5.712393e+00	5.712393e+00
8.000000e-01	8.500000e-01	1.428098e+01	6.386649e+00	6.386649e+00
8.500000e-01	9.000000e-01	1.142479e+01	5.712393e+00	5.712393e+00
9.000000e-01	9.500000e-01	5.712392e+00	4.039272e+00	4.039272e+00
9.500000e-01	1.000000e+00	1.142479e+01	5.712393e+00	5.712393e+00
1.000000e+00	1.050000e+00	1.142479e+01	5.712393e+00	5.712393e+00
1.050000e+00	1.100000e+00	5.712392e+00	4.039272e+00	4.039272e+00
1.100000e+00	1.150000e+00	8.568590e+00	4.947077e+00	4.947077e+00
1.150000e+00	1.200000e+00	1.713718e+01	6.996225e+00	6.996225e+00
1.200000e+00	1.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+00	1.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+00	1.350000e+00	1.142479e+01	5.712393e+00	5.712393e+00
1.350000e+00	1.400000e+00	1.428098e+01	6.386649e+00	6.386649e+00
1.400000e+00	1.450000e+00	1.428098e+01	6.386649e+00	6.386649e+00
1.450000e+00	1.500000e+00	8.568590e+00	4.947077e+00	4.947077e+00
1.500000e+00	1.550000e+00	8.568590e+00	4.947077e+00	4.947077e+00
1.550000e+00	1.600000e+00	1.142479e+01	5.712393e+00	5.712393e+00
1.600000e+00	1.650000e+00	1.142479e+01	5.712393e+00	5.712393e+00
1.650000e+00	1.700000e+00	1.428098e+01	6.386649e+00	6.386649e+00
1.700000e+00	1.750000e+00	1.142479e+01	5.712393e+00	5.712393e+00
1.750000e+00	1.800000e+00	8.568590e+00	4.947077e+00	4.947077e+00
1.800000e+00	1.850000e+00	1.713718e+01	6.996225e+00	6.996225e+00
1.850000e+00	1.900000e+00	5.712392e+00	4.039272e+00	4.039272e+00
1.900000e+00	1.950000e+00	8.568590e+00	4.947077e+00	4.947077e+00
1.950000e+00	2.000000e+00	1.999337e+01	7.556785e+00	7.556785e+00
2.000000e+00	2.050000e+00	2.570576e+01	8.568589e+00	8.568589e+00
2.050000e+00	2.100000e+00	1.999337e+01	7.556785e+00	7.556785e+00
2.100000e+00	2.150000e+00	2.284958e+01	8.078544e+00	8.078544e+00
2.150000e+00	2.200000e+00	8.568590e+00	4.947077e+00	4.947077e+00
2.200000e+00	2.250000e+00	1.142479e+01	5.712393e+00	5.712393e+00
2.250000e+00	2.300000e+00	1.142479e+01	5.712393e+00	5.712393e+00
2.300000e+00	2.350000e+00	1.713718e+01	6.996225e+00	6.996225e+00
2.350000e+00	2.400000e+00	1.142479e+01	5.712393e+00	5.712393e+00
2.400000e+00	2.450000e+00	3.713056e+01	1.029816e+01	1.029816e+01
2.450000e+00	2.500000e+00	1.142479e+01	5.712393e+00	5.712393e+00
2.500000e+00	2.550000e+00	2.284958e+01	8.078544e+00	8.078544e+00
2.550000e+00	2.600000e+00	2.856196e+01	9.032085e+00	9.032085e+00
2.600000e+00	2.650000e+00	1.713718e+01	6.996225e+00	6.996225e+00
2.650000e+00	2.700000e+00	1.713718e+01	6.996225e+00	6.996225e+00
2.700000e+00	2.750000e+00	3.427436e+01	9.894154e+00	9.894154e+00
2.750000e+00	2.800000e+00	3.141816e+01	9.472932e+00	9.472932e+00
2.800000e+00	2.850000e+00	4.855534e+01	1.177640e+01	1.177640e+01
2.850000e+00	2.900000e+00	2.570576e+01	8.568589e+00	8.568589e+00
2.900000e+00	2.950000e+00	3.141816e+01	9.472932e+00	9.472932e+00
2.950000e+00	3.000000e+00	1.713718e+01	6.996225e+00	6.996225e+00
3.000000e+00	3.050000e+00	3.427436e+01	9.894154e+00	9.894154e+00
3.050000e+00	3.100000e+00	3.713056e+01	1.029816e+01	1.029816e+01
3.100000e+00	3.150000e+00	5.141154e+01	1.211781e+01	1.211781e+01
3.150000e+00	3.200000e+00	3.141816e+01	9.472932e+00	9.472932e+00
3.200000e+00	3.250000e+00	2.284958e+01	8.078544e+00	8.078544e+00
3.250000e+00	3.300000e+00	1.999337e+01	7.556785e+00	7.556785e+00
3.300000e+00	3.350000e+00	8.568590e+00	4.947077e+00	4.947077e+00
3.350000e+00	3.400000e+00	8.568590e+00	4.947077e+00	4.947077e+00
3.400000e+00	3.450000e+00	1.142479e+01	5.712393e+00	5.712393e+00
3.450000e+00	3.500000e+00	1.142479e+01	5.712393e+00	5.712393e+00
3.500000e+00	3.550000e+00	2.856196e+00	2.856196e+00	2.856196e+00
3.550000e+00	3.600000e+00	1.142479e+01	5.712393e+00	5.712393e+00
3.600000e+00	3.650000e+00	2.856196e+00	2.856196e+00	2.856196e+00
3.650000e+00	3.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+00	3.750000e+00	8.568590e+00	4.947077e+00	4.947077e+00
3.750000e+00	3.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.900000e+00	5.712392e+00	4.039272e+00	4.039272e+00
3.900000e+00	3.950000e+00	5.712392e+00	4.039272e+00	4.039272e+00
3.950000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.150000e+00	2.856196e+00	2.856196e+00	2.856196e+00
4.150000e+00	4.200000e+00	2.856196e+00	2.856196e+00	2.856196e+00
4.200000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.350000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.189082e+03	7.335552e+00	7.335552e+00
5.000000e-02	1.000000e-01	3.613442e+00	2.980316e-01	2.980316e-01
1.000000e-01	1.500000e-01	6.636934e-01	1.277278e-01	1.277278e-01
1.500000e-01	2.000000e-01	9.832494e-02	4.916247e-02	4.916247e-02
2.000000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	3.000000e-01	2.458124e-02	2.458124e-02	2.458124e-02
3.000000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.500000e-01	1.474874e-01	6.021148e-02	6.021148e-02
4.500000e-01	5.000000e-01	3.195560e-01	8.862891e-02	8.862891e-02
5.000000e-01	5.500000e-01	1.474874e-01	6.021148e-02	6.021148e-02
5.500000e-01	6.000000e-01	2.212312e-01	7.374369e-02	7.374369e-02
6.000000e-01	6.500000e-01	2.458124e-02	2.458124e-02	2.458124e-02
6.500000e-01	7.000000e-01	1.229062e-01	5.496531e-02	5.496531e-02
7.000000e-01	7.500000e-01	7.374370e-02	4.257595e-02	4.257595e-02
7.500000e-01	8.000000e-01	1.966499e-01	6.952623e-02	6.952623e-02
8.000000e-01	8.500000e-01	9.832494e-02	4.916247e-02	4.916247e-02
8.500000e-01	9.000000e-01	4.916246e-02	3.476312e-02	3.476312e-02
9.000000e-01	9.500000e-01	2.458124e-01	7.773270e-02	7.773270e-02
9.500000e-01	1.000000e+00	1.229062e-01	5.496531e-02	5.496531e-02
1.000000e+00	1.050000e+00	1.720686e-01	6.503584e-02	6.503584e-02
1.050000e+00	1.100000e+00	2.212312e-01	7.374369e-02	7.374369e-02
1.100000e+00	1.150000e+00	9.832494e-02	4.916247e-02	4.916247e-02
1.150000e+00	1.200000e+00	1.229062e-01	5.496531e-02	5.496531e-02
1.200000e+00	1.250000e+00	7.374370e-02	4.257595e-02	4.257595e-02
1.250000e+00	1.300000e+00	1.229062e-01	5.496531e-02	5.496531e-02
1.300000e+00	1.350000e+00	7.374370e-02	4.257595e-02	4.257595e-02
1.350000e+00	1.400000e+00	1.229062e-01	5.496531e-02	5.496531e-02
1.400000e+00	1.450000e+00	1.474874e-01	6.021148e-02	6.021148e-02
1.450000e+00	1.500000e+00	7.374370e-02	4.257595e-02	4.257595e-02
1.500000e+00	1.550000e+00	7.374370e-02	4.257595e-02	4.257595e-02
1.550000e+00	1.600000e+00	1.966499e-01	6.952623e-02	6.952623e-02
1.600000e+00	1.650000e+00	1.474874e-01	6.021148e-02	6.021148e-02
1.650000e+00	1.700000e+00	1.720686e-01	6.503584e-02	6.503584e-02
1.700000e+00	1.750000e+00	7.374370e-02	4.257595e-02	4.257595e-02
1.750000e+00	1.800000e+00	1.720686e-01	6.503584e-02	6.503584e-02
1.800000e+00	1.850000e+00	1.720686e-01	6.503584e-02	6.503584e-02
1.850000e+00	1.900000e+00	7.374370e-02	4.257595e-02	4.257595e-02
1.900000e+00	1.950000e+00	4.916246e-02	3.476312e-02	3.476312e-02
1.950000e+00	2.000000e+00	7.374370e-02	4.257595e-02	4.257595e-02
2.000000e+00	2.050000e+00	1.229062e-01	5.496531e-02	5.496531e-02
2.050000e+00	2.100000e+00	1.966499e-01	6.952623e-02	6.952623e-02
2.100000e+00	2.150000e+00	4.916246e-02	3.476312e-02	3.476312e-02
2.150000e+00	2.200000e+00	1.966499e-01	6.952623e-02	6.952623e-02
2.200000e+00	2.250000e+00	7.374370e-02	4.257595e-02	4.257595e-02
2.250000e+00	2.300000e+00	1.229062e-01	5.496531e-02	5.496531e-02
2.300000e+00	2.350000e+00	1.720686e-01	6.503584e-02	6.503584e-02
2.350000e+00	2.400000e+00	1.229062e-01	5.496531e-02	5.496531e-02
2.400000e+00	2.450000e+00	1.720686e-01	6.503584e-02	6.503584e-02
2.450000e+00	2.500000e+00	2.212312e-01	7.374369e-02	7.374369e-02
2.500000e+00	2.550000e+00	9.832494e-02	4.916247e-02	4.916247e-02
2.550000e+00	2.600000e+00	1.720686e-01	6.503584e-02	6.503584e-02
2.600000e+00	2.650000e+00	2.212312e-01	7.374369e-02	7.374369e-02
2.650000e+00	2.700000e+00	9.832494e-02	4.916247e-02	4.916247e-02
2.700000e+00	2.750000e+00	1.966499e-01	6.952623e-02	6.952623e-02
2.750000e+00	2.800000e+00	9.832494e-02	4.916247e-02	4.916247e-02
2.800000e+00	2.850000e+00	1.229062e-01	5.496531e-02	5.496531e-02
2.850000e+00	2.900000e+00	2.458124e-01	7.773270e-02	7.773270e-02
2.900000e+00	2.950000e+00	1.966499e-01	6.952623e-02	6.952623e-02
2.950000e+00	3.000000e+00	1.966499e-01	6.952623e-02	6.952623e-02
3.000000e+00	3.050000e+00	1.966499e-01	6.952623e-02	6.952623e-02
3.050000e+00	3.100000e+00	1.229062e-01	5.496531e-02	5.496531e-02
3.100000e+00	3.150000e+00	1.966499e-01	6.952623e-02	6.952623e-02
3.150000e+00	3.200000e+00	9.832494e-02	4.916247e-02	4.916247e-02
3.200000e+00	3.250000e+00	1.966499e-01	6.952623e-02	6.952623e-02
3.250000e+00	3.300000e+00	4.916246e-02	3.476312e-02	3.476312e-02
3.300000e+00	3.350000e+00	1.474874e-01	6.021148e-02	6.021148e-02
3.350000e+00	3.400000e+00	9.832494e-02	4.916247e-02	4.916247e-02
3.400000e+00	3.450000e+00	2.458124e-02	2.458124e-02	2.458124e-02
3.450000e+00	3.500000e+00	2.458124e-02	2.458124e-02	2.458124e-02
3.500000e+00	3.550000e+00	2.458124e-02	2.458124e-02	2.458124e-02
3.550000e+00	3.600000e+00	4.916246e-02	3.476312e-02	3.476312e-02
3.600000e+00	3.650000e+00	4.916246e-02	3.476312e-02	3.476312e-02
3.650000e+00	3.700000e+00	2.458124e-02	2.458124e-02	2.458124e-02
3.700000e+00	3.750000e+00	7.374370e-02	4.257595e-02	4.257595e-02
3.750000e+00	3.800000e+00	7.374370e-02	4.257595e-02	4.257595e-02
3.800000e+00	3.850000e+00	2.458124e-02	2.458124e-02	2.458124e-02
3.850000e+00	3.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+00	3.950000e+00	2.458124e-02	2.458124e-02	2.458124e-02
3.950000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.050000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+00	4.100000e+00	2.458124e-02	2.458124e-02	2.458124e-02
4.100000e+00	4.150000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+00	4.200000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+00	4.350000e+00	2.458124e-02	2.458124e-02	2.458124e-02
4.350000e+00	4.400000e+00	4.916246e-02	3.476312e-02	3.476312e-02
4.400000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.700000e+00	2.458124e-02	2.458124e-02	2.458124e-02
4.700000e+00	4.750000e+00	2.458124e-02	2.458124e-02	2.458124e-02
4.750000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.850000e+00	2.458124e-02	2.458124e-02	2.458124e-02
4.850000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/ele_eL[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.903516e+01	9.730747e-02	9.730747e-02
5.000000e-02	1.000000e-01	1.239230e-02	2.010296e-03	2.010296e-03
1.000000e-01	1.500000e-01	1.630566e-03	7.292111e-04	7.292111e-04
1.500000e-01	2.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-01	2.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e-01	3.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-01	3.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e-01	4.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-01	4.500000e-01	2.282792e-03	8.628142e-04	8.628142e-04
4.500000e-01	5.000000e-01	3.587244e-03	1.081595e-03	1.081595e-03
5.000000e-01	5.500000e-01	3.587244e-03	1.081595e-03	1.081595e-03
5.500000e-01	6.000000e-01	2.608904e-03	9.223871e-04	9.223871e-04
6.000000e-01	6.500000e-01	1.304452e-03	6.522263e-04	6.522263e-04
6.500000e-01	7.000000e-01	3.261132e-03	1.031260e-03	1.031260e-03
7.000000e-01	7.500000e-01	1.630566e-03	7.292111e-04	7.292111e-04
7.500000e-01	8.000000e-01	9.783394e-04	5.648445e-04	5.648445e-04
8.000000e-01	8.500000e-01	1.956679e-03	7.988106e-04	7.988106e-04
8.500000e-01	9.000000e-01	3.261132e-04	3.261131e-04	3.261131e-04
9.000000e-01	9.500000e-01	1.304452e-03	6.522263e-04	6.522263e-04
9.500000e-01	1.000000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.000000e+00	1.050000e+00	1.630566e-03	7.292111e-04	7.292111e-04
1.050000e+00	1.100000e+00	6.522262e-04	4.611936e-04	4.611936e-04
1.100000e+00	1.150000e+00	9.783394e-04	5.648445e-04	5.648445e-04
1.150000e+00	1.200000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.200000e+00	1.250000e+00	1.630566e-03	7.292111e-04	7.292111e-04
1.250000e+00	1.300000e+00	6.522262e-04	4.611936e-04	4.611936e-04
1.300000e+00	1.350000e+00	2.282792e-03	8.628142e-04	8.628142e-04
1.350000e+00	1.400000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.400000e+00	1.450000e+00	9.783394e-04	5.648445e-04	5.648445e-04
1.450000e+00	1.500000e+00	9.783394e-04	5.648445e-04	5.648445e-04
1.500000e+00	1.550000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.550000e+00	1.600000e+00	9.783394e-04	5.648445e-04	5.648445e-04
1.600000e+00	1.650000e+00	1.956679e-03	7.988106e-04	7.988106e-04
1.650000e+00	1.700000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.700000e+00	1.750000e+00	2.282792e-03	8.628142e-04	8.628142e-04
1.750000e+00	1.800000e+00	1.630566e-03	7.292111e-04	7.292111e-04
1.800000e+00	1.850000e+00	9.783394e-04	5.648445e-04	5.648445e-04
1.850000e+00	1.900000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.900000e+00	1.950000e+00	1.304452e-03	6.522263e-04	6.522263e-04
1.950000e+00	2.000000e+00	6.522262e-04	4.611936e-04	4.611936e-04
2.000000e+00	2.050000e+00	1.956679e-03	7.988106e-04	7.988106e-04
2.050000e+00	2.100000e+00	1.630566e-03	7.292111e-04	7.292111e-04
2.100000e+00	2.150000e+00	9.783394e-04	5.648445e-04	5.648445e-04
2.150000e+00	2.200000e+00	1.304452e-03	6.522263e-04	6.522263e-04
2.200000e+00	2.250000e+00	1.304452e-03	6.522263e-04	6.522263e-04
2.250000e+00	2.300000e+00	2.608904e-03	9.223871e-04	9.223871e-04
2.300000e+00	2.350000e+00	1.304452e-03	6.522263e-04	6.522263e-04
2.350000e+00	2.400000e+00	2.608904e-03	9.223871e-04	9.223871e-04
2.400000e+00	2.450000e+00	1.630566e-03	7.292111e-04	7.292111e-04
2.450000e+00	2.500000e+00	2.935018e-03	9.783394e-04	9.783394e-04
2.500000e+00	2.550000e+00	1.304452e-03	6.522263e-04	6.522263e-04
2.550000e+00	2.600000e+00	1.630566e-03	7.292111e-04	7.292111e-04
2.600000e+00	2.650000e+00	1.630566e-03	7.292111e-04	7.292111e-04
2.650000e+00	2.700000e+00	1.956679e-03	7.988106e-04	7.988106e-04
2.700000e+00	2.750000e+00	1.630566e-03	7.292111e-04	7.292111e-04
2.750000e+00	2.800000e+00	2.282792e-03	8.628142e-04	8.628142e-04
2.800000e+00	2.850000e+00	1.304452e-03	6.522263e-04	6.522263e-04
2.850000e+00	2.900000e+00	6.522262e-04	4.611936e-04	4.611936e-04
2.900000e+00	2.950000e+00	9.783394e-04	5.648445e-04	5.648445e-04
2.950000e+00	3.000000e+00	6.522262e-04	4.611936e-04	4.611936e-04
3.000000e+00	3.050000e+00	1.956679e-03	7.988106e-04	7.988106e-04
3.050000e+00	3.100000e+00	1.630566e-03	7.292111e-04	7.292111e-04
3.100000e+00	3.150000e+00	1.304452e-03	6.522263e-04	6.522263e-04
3.150000e+00	3.200000e+00	9.783394e-04	5.648445e-04	5.648445e-04
3.200000e+00	3.250000e+00	1.304452e-03	6.522263e-04	6.522263e-04
3.250000e+00	3.300000e+00	6.522262e-04	4.611936e-04	4.611936e-04
3.300000e+00	3.350000e+00	1.304452e-03	6.522263e-04	6.522263e-04
3.350000e+00	3.400000e+00	3.261132e-04	3.261131e-04	3.261131e-04
3.400000e+00	3.450000e+00	3.261132e-04	3.261131e-04	3.261131e-04
3.450000e+00	3.500000e+00	1.304452e-03	6.522263e-04	6.522263e-04
3.500000e+00	3.550000e+00	6.522262e-04	4.611936e-04	4.611936e-04
3.550000e+00	3.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+00	3.650000e+00	6.522262e-04	4.611936e-04	4.611936e-04
3.650000e+00	3.700000e+00	6.522262e-04	4.611936e-04	4.611936e-04
3.700000e+00	3.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+00	3.800000e+00	6.522262e-04	4.611936e-04	4.611936e-04
3.800000e+00	3.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+00	3.900000e+00	3.261132e-04	3.261131e-04	3.261131e-04
3.900000e+00	3.950000e+00	3.261132e-04	3.261131e-04	3.261131e-04
3.950000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	4.050000e+00	6.522262e-04	4.611936e-04	4.611936e-04
4.050000e+00	4.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+00	4.150000e+00	6.522262e-04	4.611936e-04	4.611936e-04
4.150000e+00	4.200000e+00	6.522262e-04	4.611936e-04	4.611936e-04
4.200000e+00	4.250000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+00	4.300000e+00	6.522262e-04	4.611936e-04	4.611936e-04
4.300000e+00	4.350000e+00	3.261132e-04	3.261131e-04	3.261131e-04
4.350000e+00	4.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+00	4.450000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+00	4.500000e+00	3.261132e-04	3.261131e-04	3.261131e-04
4.500000e+00	4.550000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+00	4.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+00	4.650000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+00	4.700000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+00	4.750000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+00	4.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+00	4.850000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+00	4.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+00	4.950000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/invm_after.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=Reconstructed $M_{\textrm{VLT}}$ [GeV]
YLabel=d\sigma/d M$
Rebin=4
XMax=6000
LegendXPos=0.62
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	2.856196e-02	2.019636e-02	2.019636e-02
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	1.428098e-02	1.428098e-02	1.428098e-02
5.200000e+02	5.300000e+02	1.428098e-02	1.428098e-02	1.428098e-02
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	1.428098e-02	1.428098e-02	1.428098e-02
5.500000e+02	5.600000e+02	1.428098e-02	1.428098e-02	1.428098e-02
5.600000e+02	5.700000e+02	7.140491e-02	3.193324e-02	3.193324e-02
5.700000e+02	5.800000e+02	1.428098e-02	1.428098e-02	1.428098e-02
5.800000e+02	5.900000e+02	2.856196e-02	2.019636e-02	2.019636e-02
5.900000e+02	6.000000e+02	1.428098e-02	1.428098e-02	1.428098e-02
6.000000e+02	6.100000e+02	2.856196e-02	2.019636e-02	2.019636e-02
6.100000e+02	6.200000e+02	4.284295e-02	2.473539e-02	2.473539e-02
6.200000e+02	6.300000e+02	5.712393e-02	2.856196e-02	2.856196e-02
6.300000e+02	6.400000e+02	4.284295e-02	2.473539e-02	2.473539e-02
6.400000e+02	6.500000e+02	1.142479e-01	4.039272e-02	4.039272e-02
6.500000e+02	6.600000e+02	7.140491e-02	3.193324e-02	3.193324e-02
6.600000e+02	6.700000e+02	8.568589e-02	3.498112e-02	3.498112e-02
6.700000e+02	6.800000e+02	4.284295e-02	2.473539e-02	2.473539e-02
6.800000e+02	6.900000e+02	9.996687e-02	3.778393e-02	3.778393e-02
6.900000e+02	7.000000e+02	9.996687e-02	3.778393e-02	3.778393e-02
7.000000e+02	7.100000e+02	9.996687e-02	3.778393e-02	3.778393e-02
7.100000e+02	7.200000e+02	1.713718e-01	4.947077e-02	4.947077e-02
7.200000e+02	7.300000e+02	1.570908e-01	4.736466e-02	4.736466e-02
7.300000e+02	7.400000e+02	1.856528e-01	5.149081e-02	5.149081e-02
7.400000e+02	7.500000e+02	2.427767e-01	5.888200e-02	5.888200e-02
7.500000e+02	7.600000e+02	1.999337e-01	5.343454e-02	5.343454e-02
7.600000e+02	7.700000e+02	3.141816e-01	6.698374e-02	6.698374e-02
7.700000e+02	7.800000e+02	3.713055e-01	7.281901e-02	7.281901e-02
7.800000e+02	7.900000e+02	3.998675e-01	7.556785e-02	7.556785e-02
7.900000e+02	8.000000e+02	4.712724e-01	8.203800e-02	8.203800e-02
8.000000e+02	8.100000e+02	6.426442e-01	9.579974e-02	9.579974e-02
8.100000e+02	8.200000e+02	9.568258e-01	1.168949e-01	1.168949e-01
8.200000e+02	8.300000e+02	6.997681e-01	9.996687e-02	9.996687e-02
8.300000e+02	8.400000e+02	1.242445e+00	1.332041e-01	1.332041e-01
8.400000e+02	8.500000e+02	1.228164e+00	1.324364e-01	1.324364e-01
8.500000e+02	8.600000e+02	1.599470e+00	1.511357e-01	1.511357e-01
8.600000e+02	8.700000e+02	2.256395e+00	1.795092e-01	1.795092e-01
8.700000e+02	8.800000e+02	2.227833e+00	1.783694e-01	1.783694e-01
8.800000e+02	8.900000e+02	2.970444e+00	2.059632e-01	2.059632e-01
8.900000e+02	9.000000e+02	3.527403e+00	2.244432e-01	2.244432e-01
9.000000e+02	9.100000e+02	3.870146e+00	2.350946e-01	2.350946e-01
9.100000e+02	9.200000e+02	5.183996e+00	2.720893e-01	2.720893e-01
9.200000e+02	9.300000e+02	5.669550e+00	2.845466e-01	2.845466e-01
9.300000e+02	9.400000e+02	7.497516e+00	3.272184e-01	3.272184e-01
9.400000e+02	9.500000e+02	8.597151e+00	3.503938e-01	3.503938e-01
9.500000e+02	9.600000e+02	1.165328e+01	4.079464e-01	4.079464e-01
9.600000e+02	9.700000e+02	1.366690e+01	4.417881e-01	4.417881e-01
9.700000e+02	9.800000e+02	1.736567e+01	4.979949e-01	4.979949e-01
9.800000e+02	9.900000e+02	2.266392e+01	5.689139e-01	5.689139e-01
9.900000e+02	1.000000e+03	3.406014e+01	6.974326e-01	6.974326e-01
1.000000e+03	1.010000e+03	4.494225e+01	8.011364e-01	8.011364e-01
1.010000e+03	1.020000e+03	1.406677e+01	4.482044e-01	4.482044e-01
1.020000e+03	1.030000e+03	5.212558e+00	2.728378e-01	2.728378e-01
1.030000e+03	1.040000e+03	3.341750e+00	2.184570e-01	2.184570e-01
1.040000e+03	1.050000e+03	2.399205e+00	1.851027e-01	1.851027e-01
1.050000e+03	1.060000e+03	1.827966e+00	1.615709e-01	1.615709e-01
1.060000e+03	1.070000e+03	1.670875e+00	1.544724e-01	1.544724e-01
1.070000e+03	1.080000e+03	1.171041e+00	1.293198e-01	1.293198e-01
1.080000e+03	1.090000e+03	1.428098e+00	1.428098e-01	1.428098e-01
1.090000e+03	1.100000e+03	1.171041e+00	1.293198e-01	1.293198e-01
1.100000e+03	1.110000e+03	9.568258e-01	1.168949e-01	1.168949e-01
1.110000e+03	1.120000e+03	8.140160e-01	1.078191e-01	1.078191e-01
1.120000e+03	1.130000e+03	8.140160e-01	1.078191e-01	1.078191e-01
1.130000e+03	1.140000e+03	6.997681e-01	9.996687e-02	9.996687e-02
1.140000e+03	1.150000e+03	6.140822e-01	9.364666e-02	9.364666e-02
1.150000e+03	1.160000e+03	3.998675e-01	7.556785e-02	7.556785e-02
1.160000e+03	1.170000e+03	3.998675e-01	7.556785e-02	7.556785e-02
1.170000e+03	1.180000e+03	2.999006e-01	6.544368e-02	6.544368e-02
1.180000e+03	1.190000e+03	3.713055e-01	7.281901e-02	7.281901e-02
1.190000e+03	1.200000e+03	3.998675e-01	7.556785e-02	7.556785e-02
1.200000e+03	1.210000e+03	2.713387e-01	6.224935e-02	6.224935e-02
1.210000e+03	1.220000e+03	2.713387e-01	6.224935e-02	6.224935e-02
1.220000e+03	1.230000e+03	2.284957e-01	5.712393e-02	5.712393e-02
1.230000e+03	1.240000e+03	2.284957e-01	5.712393e-02	5.712393e-02
1.240000e+03	1.250000e+03	1.856528e-01	5.149081e-02	5.149081e-02
1.250000e+03	1.260000e+03	2.284957e-01	5.712393e-02	5.712393e-02
1.260000e+03	1.270000e+03	1.142479e-01	4.039272e-02	4.039272e-02
1.270000e+03	1.280000e+03	1.713718e-01	4.947077e-02	4.947077e-02
1.280000e+03	1.290000e+03	1.428098e-01	4.516043e-02	4.516043e-02
1.290000e+03	1.300000e+03	1.285288e-01	4.284295e-02	4.284295e-02
1.300000e+03	1.310000e+03	1.428098e-01	4.516043e-02	4.516043e-02
1.310000e+03	1.320000e+03	9.996687e-02	3.778393e-02	3.778393e-02
1.320000e+03	1.330000e+03	1.285288e-01	4.284295e-02	4.284295e-02
1.330000e+03	1.340000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.340000e+03	1.350000e+03	8.568589e-02	3.498112e-02	3.498112e-02
1.350000e+03	1.360000e+03	8.568589e-02	3.498112e-02	3.498112e-02
1.360000e+03	1.370000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.370000e+03	1.380000e+03	7.140491e-02	3.193324e-02	3.193324e-02
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.400000e+03	1.410000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.410000e+03	1.420000e+03	7.140491e-02	3.193324e-02	3.193324e-02
1.420000e+03	1.430000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.430000e+03	1.440000e+03	8.568589e-02	3.498112e-02	3.498112e-02
1.440000e+03	1.450000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.450000e+03	1.460000e+03	7.140491e-02	3.193324e-02	3.193324e-02
1.460000e+03	1.470000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.470000e+03	1.480000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.480000e+03	1.490000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.490000e+03	1.500000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.500000e+03	1.510000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.530000e+03	1.540000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.540000e+03	1.550000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.550000e+03	1.560000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.560000e+03	1.570000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.570000e+03	1.580000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.580000e+03	1.590000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.640000e+03	1.650000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.650000e+03	1.660000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.700000e+03	1.710000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.710000e+03	1.720000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.770000e+03	1.780000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.940000e+03	1.950000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.980000e+03	1.990000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.990000e+03	2.000000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.290000e+03	2.300000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.380000e+03	2.390000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.390000e+03	2.400000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	1.229062e-04	1.229062e-04	1.229062e-04
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	1.229062e-04	1.229062e-04	1.229062e-04
7.400000e+02	7.500000e+02	1.229062e-04	1.229062e-04	1.229062e-04
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	1.229062e-04	1.229062e-04	1.229062e-04
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	2.458123e-04	1.738156e-04	1.738156e-04
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.000000e+02	9.100000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	3.687185e-04	2.128797e-04	2.128797e-04
9.500000e+02	9.600000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	2.458123e-04	1.738156e-04	1.738156e-04
9.800000e+02	9.900000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.900000e+02	1.000000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.000000e+03	1.010000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.010000e+03	1.020000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.020000e+03	1.030000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.030000e+03	1.040000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.040000e+03	1.050000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.050000e+03	1.060000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.060000e+03	1.070000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.070000e+03	1.080000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.080000e+03	1.090000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.090000e+03	1.100000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.100000e+03	1.110000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.110000e+03	1.120000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.120000e+03	1.130000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.130000e+03	1.140000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.160000e+03	1.170000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.170000e+03	1.180000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.180000e+03	1.190000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.190000e+03	1.200000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.200000e+03	1.210000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.210000e+03	1.220000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.220000e+03	1.230000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.230000e+03	1.240000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.240000e+03	1.250000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.250000e+03	1.260000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.260000e+03	1.270000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.270000e+03	1.280000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.280000e+03	1.290000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.290000e+03	1.300000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.300000e+03	1.310000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.310000e+03	1.320000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.320000e+03	1.330000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.330000e+03	1.340000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.340000e+03	1.350000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.350000e+03	1.360000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.360000e+03	1.370000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.370000e+03	1.380000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.380000e+03	1.390000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.390000e+03	1.400000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.400000e+03	1.410000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.410000e+03	1.420000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.420000e+03	1.430000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.430000e+03	1.440000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.440000e+03	1.450000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.450000e+03	1.460000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.460000e+03	1.470000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.470000e+03	1.480000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.480000e+03	1.490000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.490000e+03	1.500000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.500000e+03	1.510000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.510000e+03	1.520000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.520000e+03	1.530000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.530000e+03	1.540000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.540000e+03	1.550000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.550000e+03	1.560000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.560000e+03	1.570000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.570000e+03	1.580000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.580000e+03	1.590000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.590000e+03	1.600000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.600000e+03	1.610000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.610000e+03	1.620000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.620000e+03	1.630000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.630000e+03	1.640000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.640000e+03	1.650000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.650000e+03	1.660000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.660000e+03	1.670000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.670000e+03	1.680000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.680000e+03	1.690000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.690000e+03	1.700000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.700000e+03	1.710000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.710000e+03	1.720000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.720000e+03	1.730000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.730000e+03	1.740000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.740000e+03	1.750000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.750000e+03	1.760000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.760000e+03	1.770000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.770000e+03	1.780000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.780000e+03	1.790000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.790000e+03	1.800000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.800000e+03	1.810000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.810000e+03	1.820000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.820000e+03	1.830000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.830000e+03	1.840000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.840000e+03	1.850000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.850000e+03	1.860000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.860000e+03	1.870000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.870000e+03	1.880000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.880000e+03	1.890000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.890000e+03	1.900000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.900000e+03	1.910000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.910000e+03	1.920000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.920000e+03	1.930000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.930000e+03	1.940000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.940000e+03	1.950000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.950000e+03	1.960000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.960000e+03	1.970000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.970000e+03	1.980000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.980000e+03	1.990000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.990000e+03	2.000000e+03	1.229062e-03	3.886635e-04	3.886635e-04
2.000000e+03	2.010000e+03	1.229062e-03	3.886635e-04	3.886635e-04
2.010000e+03	2.020000e+03	8.603432e-04	3.251792e-04	3.251792e-04
2.020000e+03	2.030000e+03	1.720686e-03	4.598728e-04	4.598728e-04
2.030000e+03	2.040000e+03	9.832494e-04	3.476311e-04	3.476311e-04
2.040000e+03	2.050000e+03	9.832494e-04	3.476311e-04	3.476311e-04
2.050000e+03	2.060000e+03	1.106156e-03	3.687185e-04	3.687185e-04
2.060000e+03	2.070000e+03	1.351968e-03	4.076337e-04	4.076337e-04
2.070000e+03	2.080000e+03	9.832494e-04	3.476311e-04	3.476311e-04
2.080000e+03	2.090000e+03	1.966499e-03	4.916247e-04	4.916247e-04
2.090000e+03	2.100000e+03	1.351968e-03	4.076337e-04	4.076337e-04
2.100000e+03	2.110000e+03	1.597780e-03	4.431446e-04	4.431446e-04
2.110000e+03	2.120000e+03	1.351968e-03	4.076337e-04	4.076337e-04
2.120000e+03	2.130000e+03	9.832494e-04	3.476311e-04	3.476311e-04
2.130000e+03	2.140000e+03	1.474874e-03	4.257594e-04	4.257594e-04
2.140000e+03	2.150000e+03	9.832494e-04	3.476311e-04	3.476311e-04
2.150000e+03	2.160000e+03	2.212311e-03	5.214467e-04	5.214467e-04
2.160000e+03	2.170000e+03	1.843593e-03	4.760136e-04	4.760136e-04
2.170000e+03	2.180000e+03	1.843593e-03	4.760136e-04	4.760136e-04
2.180000e+03	2.190000e+03	1.597780e-03	4.431446e-04	4.431446e-04
2.190000e+03	2.200000e+03	1.351968e-03	4.076337e-04	4.076337e-04
2.200000e+03	2.210000e+03	2.089405e-03	5.067552e-04	5.067552e-04
2.210000e+03	2.220000e+03	2.212311e-03	5.214467e-04	5.214467e-04
2.220000e+03	2.230000e+03	1.966499e-03	4.916247e-04	4.916247e-04
2.230000e+03	2.240000e+03	1.597780e-03	4.431446e-04	4.431446e-04
2.240000e+03	2.250000e+03	1.966499e-03	4.916247e-04	4.916247e-04
2.250000e+03	2.260000e+03	1.966499e-03	4.916247e-04	4.916247e-04
2.260000e+03	2.270000e+03	1.966499e-03	4.916247e-04	4.916247e-04
2.270000e+03	2.280000e+03	9.832494e-04	3.476311e-04	3.476311e-04
2.280000e+03	2.290000e+03	2.703936e-03	5.764810e-04	5.764810e-04
2.290000e+03	2.300000e+03	4.793341e-03	7.675488e-04	7.675488e-04
2.300000e+03	2.310000e+03	3.564279e-03	6.618700e-04	6.618700e-04
2.310000e+03	2.320000e+03	3.195561e-03	6.267010e-04	6.267010e-04
2.320000e+03	2.330000e+03	2.581030e-03	5.632269e-04	5.632269e-04
2.330000e+03	2.340000e+03	2.335217e-03	5.357356e-04	5.357356e-04
2.340000e+03	2.350000e+03	2.949748e-03	6.021149e-04	6.021149e-04
2.350000e+03	2.360000e+03	3.810091e-03	6.843126e-04	6.843126e-04
2.360000e+03	2.370000e+03	4.055904e-03	7.060422e-04	7.060422e-04
2.370000e+03	2.380000e+03	2.949748e-03	6.021149e-04	6.021149e-04
2.380000e+03	2.390000e+03	2.581030e-03	5.632269e-04	5.632269e-04
2.390000e+03	2.400000e+03	3.810091e-03	6.843126e-04	6.843126e-04
2.400000e+03	2.410000e+03	4.547528e-03	7.476091e-04	7.476091e-04
2.410000e+03	2.420000e+03	4.670435e-03	7.576446e-04	7.576446e-04
2.420000e+03	2.430000e+03	4.916247e-03	7.773269e-04	7.773269e-04
2.430000e+03	2.440000e+03	3.318467e-03	6.386392e-04	6.386392e-04
2.440000e+03	2.450000e+03	6.268215e-03	8.777256e-04	8.777256e-04
2.450000e+03	2.460000e+03	6.145309e-03	8.690779e-04	8.690779e-04
2.460000e+03	2.470000e+03	5.284965e-03	8.059497e-04	8.059497e-04
2.470000e+03	2.480000e+03	5.899496e-03	8.515189e-04	8.515189e-04
2.480000e+03	2.490000e+03	5.776590e-03	8.426023e-04	8.426023e-04
2.490000e+03	2.500000e+03	5.284965e-03	8.059497e-04	8.059497e-04
2.500000e+03	2.510000e+03	6.145309e-03	8.690779e-04	8.690779e-04
2.510000e+03	2.520000e+03	6.514027e-03	8.947705e-04	8.947705e-04
2.520000e+03	2.530000e+03	6.882746e-03	9.197456e-04	9.197456e-04
2.530000e+03	2.540000e+03	8.603432e-03	1.028307e-03	1.028307e-03
2.540000e+03	2.550000e+03	7.865995e-03	9.832494e-04	9.832494e-04
2.550000e+03	2.560000e+03	8.972151e-03	1.050111e-03	1.050111e-03
2.560000e+03	2.570000e+03	9.095057e-03	1.057279e-03	1.057279e-03
2.570000e+03	2.580000e+03	9.709588e-03	1.092414e-03	1.092414e-03
2.580000e+03	2.590000e+03	9.217963e-03	1.064399e-03	1.064399e-03
2.590000e+03	2.600000e+03	8.726338e-03	1.035626e-03	1.035626e-03
2.600000e+03	2.610000e+03	9.709588e-03	1.092414e-03	1.092414e-03
2.610000e+03	2.620000e+03	1.081574e-02	1.152962e-03	1.152962e-03
2.620000e+03	2.630000e+03	1.278224e-02	1.253402e-03	1.253402e-03
2.630000e+03	2.640000e+03	1.216771e-02	1.222901e-03	1.222901e-03
2.640000e+03	2.650000e+03	1.265934e-02	1.247362e-03	1.247362e-03
2.650000e+03	2.660000e+03	1.327387e-02	1.277278e-03	1.277278e-03
2.660000e+03	2.670000e+03	1.425712e-02	1.323740e-03	1.323740e-03
2.670000e+03	2.680000e+03	1.290515e-02	1.259413e-03	1.259413e-03
2.680000e+03	2.690000e+03	1.622361e-02	1.412084e-03	1.412084e-03
2.690000e+03	2.700000e+03	1.745268e-02	1.464596e-03	1.464596e-03
2.700000e+03	2.710000e+03	1.683815e-02	1.438580e-03	1.438580e-03
2.710000e+03	2.720000e+03	1.659233e-02	1.428041e-03	1.428041e-03
2.720000e+03	2.730000e+03	1.708396e-02	1.449042e-03	1.449042e-03
2.730000e+03	2.740000e+03	2.052533e-02	1.588298e-03	1.588298e-03
2.740000e+03	2.750000e+03	2.027952e-02	1.578758e-03	1.578758e-03
2.750000e+03	2.760000e+03	2.150858e-02	1.625896e-03	1.625896e-03
2.760000e+03	2.770000e+03	2.126277e-02	1.616578e-03	1.616578e-03
2.770000e+03	2.780000e+03	2.310636e-02	1.685204e-03	1.685204e-03
2.780000e+03	2.790000e+03	2.581030e-02	1.781080e-03	1.781080e-03
2.790000e+03	2.800000e+03	2.691645e-02	1.818845e-03	1.818845e-03
2.800000e+03	2.810000e+03	3.195561e-02	1.981802e-03	1.981802e-03
2.810000e+03	2.820000e+03	3.441373e-02	2.056614e-03	2.056614e-03
2.820000e+03	2.830000e+03	3.527407e-02	2.082163e-03	2.082163e-03
2.830000e+03	2.840000e+03	3.478245e-02	2.067602e-03	2.067602e-03
2.840000e+03	2.850000e+03	3.613442e-02	2.107402e-03	2.107402e-03
2.850000e+03	2.860000e+03	4.191101e-02	2.269608e-03	2.269608e-03
2.860000e+03	2.870000e+03	4.363169e-02	2.315730e-03	2.315730e-03
2.870000e+03	2.880000e+03	4.375460e-02	2.318989e-03	2.318989e-03
2.880000e+03	2.890000e+03	4.719597e-02	2.408459e-03	2.408459e-03
2.890000e+03	2.900000e+03	5.604522e-02	2.624558e-03	2.624558e-03
2.900000e+03	2.910000e+03	5.616812e-02	2.627434e-03	2.627434e-03
2.910000e+03	2.920000e+03	6.108437e-02	2.740008e-03	2.740008e-03
2.920000e+03	2.930000e+03	6.759840e-02	2.882405e-03	2.882405e-03
2.930000e+03	2.940000e+03	7.546439e-02	3.045495e-03	3.045495e-03
2.940000e+03	2.950000e+03	7.583311e-02	3.052926e-03	3.052926e-03
2.950000e+03	2.960000e+03	9.549810e-02	3.425976e-03	3.425976e-03
2.960000e+03	2.970000e+03	1.012747e-01	3.528070e-03	3.528070e-03
2.970000e+03	2.980000e+03	1.141798e-01	3.746119e-03	3.746119e-03
2.980000e+03	2.990000e+03	1.489623e-01	4.278829e-03	4.278829e-03
2.990000e+03	3.000000e+03	3.097236e-01	6.169841e-03	6.169841e-03
3.000000e+03	3.010000e+03	8.458403e-01	1.019603e-02	1.019603e-02
3.010000e+03	3.020000e+03	2.900586e-01	5.970761e-03	5.970761e-03
3.020000e+03	3.030000e+03	9.795622e-02	3.469787e-03	3.469787e-03
3.030000e+03	3.040000e+03	4.375460e-02	2.318989e-03	2.318989e-03
3.040000e+03	3.050000e+03	2.667064e-02	1.810521e-03	1.810521e-03
3.050000e+03	3.060000e+03	1.991080e-02	1.564340e-03	1.564340e-03
3.060000e+03	3.070000e+03	1.167609e-02	1.197941e-03	1.197941e-03
3.070000e+03	3.080000e+03	8.111807e-03	9.984945e-04	9.984945e-04
3.080000e+03	3.090000e+03	6.514027e-03	8.947705e-04	8.947705e-04
3.090000e+03	3.100000e+03	7.005652e-03	9.279213e-04	9.279213e-04
3.100000e+03	3.110000e+03	5.407872e-03	8.152673e-04	8.152673e-04
3.110000e+03	3.120000e+03	3.932998e-03	6.952623e-04	6.952623e-04
3.120000e+03	3.130000e+03	3.318467e-03	6.386392e-04	6.386392e-04
3.130000e+03	3.140000e+03	2.212311e-03	5.214467e-04	5.214467e-04
3.140000e+03	3.150000e+03	3.072654e-03	6.145309e-04	6.145309e-04
3.150000e+03	3.160000e+03	9.832494e-04	3.476311e-04	3.476311e-04
3.160000e+03	3.170000e+03	1.720686e-03	4.598728e-04	4.598728e-04
3.170000e+03	3.180000e+03	1.720686e-03	4.598728e-04	4.598728e-04
3.180000e+03	3.190000e+03	1.106156e-03	3.687185e-04	3.687185e-04
3.190000e+03	3.200000e+03	7.374370e-04	3.010574e-04	3.010574e-04
3.200000e+03	3.210000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.210000e+03	3.220000e+03	8.603432e-04	3.251792e-04	3.251792e-04
3.220000e+03	3.230000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.230000e+03	3.240000e+03	6.145309e-04	2.748266e-04	2.748266e-04
3.240000e+03	3.250000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.250000e+03	3.260000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.260000e+03	3.270000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.270000e+03	3.280000e+03	4.916247e-04	2.458123e-04	2.458123e-04
3.280000e+03	3.290000e+03	4.916247e-04	2.458123e-04	2.458123e-04
3.290000e+03	3.300000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.300000e+03	3.310000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.310000e+03	3.320000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.320000e+03	3.330000e+03	4.916247e-04	2.458123e-04	2.458123e-04
3.330000e+03	3.340000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.340000e+03	3.350000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.370000e+03	3.380000e+03	4.916247e-04	2.458123e-04	2.458123e-04
3.380000e+03	3.390000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.390000e+03	3.400000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.400000e+03	3.410000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.430000e+03	3.440000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.440000e+03	3.450000e+03	7.374370e-04	3.010574e-04	3.010574e-04
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.470000e+03	3.480000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.560000e+03	3.570000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.830000e+03	3.840000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.840000e+03	3.850000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.850000e+03	3.860000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.000000e+03	1.010000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.090000e+03	1.100000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.200000e+03	1.210000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.210000e+03	1.220000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.260000e+03	1.270000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.270000e+03	1.280000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.280000e+03	1.290000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.290000e+03	1.300000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.320000e+03	1.330000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.330000e+03	1.340000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.380000e+03	1.390000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.430000e+03	1.440000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.440000e+03	1.450000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.450000e+03	1.460000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.480000e+03	1.490000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.490000e+03	1.500000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.500000e+03	1.510000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.530000e+03	1.540000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.560000e+03	1.570000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.570000e+03	1.580000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.580000e+03	1.590000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.590000e+03	1.600000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.600000e+03	1.610000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.610000e+03	1.620000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.620000e+03	1.630000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.630000e+03	1.640000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.660000e+03	1.670000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.670000e+03	1.680000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.680000e+03	1.690000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.690000e+03	1.700000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.700000e+03	1.710000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.710000e+03	1.720000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.720000e+03	1.730000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.730000e+03	1.740000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.740000e+03	1.750000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.750000e+03	1.760000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.760000e+03	1.770000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.770000e+03	1.780000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.780000e+03	1.790000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.790000e+03	1.800000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.800000e+03	1.810000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.810000e+03	1.820000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.820000e+03	1.830000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.830000e+03	1.840000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.840000e+03	1.850000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.850000e+03	1.860000e+03	1.467509e-05	4.891697e-06	4.891697e-06
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.880000e+03	1.890000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.890000e+03	1.900000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.900000e+03	1.910000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.910000e+03	1.920000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.920000e+03	1.930000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.930000e+03	1.940000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.940000e+03	1.950000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.950000e+03	1.960000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.960000e+03	1.970000e+03	1.630566e-05	5.156301e-06	5.156301e-06
1.970000e+03	1.980000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.980000e+03	1.990000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.990000e+03	2.000000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.000000e+03	2.010000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.010000e+03	2.020000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.020000e+03	2.030000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.030000e+03	2.040000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.040000e+03	2.050000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.050000e+03	2.060000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.060000e+03	2.070000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.070000e+03	2.080000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.080000e+03	2.090000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.090000e+03	2.100000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.120000e+03	2.130000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.130000e+03	2.140000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.140000e+03	2.150000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.150000e+03	2.160000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.160000e+03	2.170000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.170000e+03	2.180000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.180000e+03	2.190000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.190000e+03	2.200000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.200000e+03	2.210000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.210000e+03	2.220000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.220000e+03	2.230000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.230000e+03	2.240000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.240000e+03	2.250000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.250000e+03	2.260000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.260000e+03	2.270000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.270000e+03	2.280000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.280000e+03	2.290000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.290000e+03	2.300000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.300000e+03	2.310000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.330000e+03	2.340000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.340000e+03	2.350000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.350000e+03	2.360000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.360000e+03	2.370000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.370000e+03	2.380000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.380000e+03	2.390000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.390000e+03	2.400000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.400000e+03	2.410000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.410000e+03	2.420000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.420000e+03	2.430000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.430000e+03	2.440000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.440000e+03	2.450000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.450000e+03	2.460000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.460000e+03	2.470000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.470000e+03	2.480000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.480000e+03	2.490000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.490000e+03	2.500000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.500000e+03	2.510000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.510000e+03	2.520000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.520000e+03	2.530000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.530000e+03	2.540000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.540000e+03	2.550000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.550000e+03	2.560000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.560000e+03	2.570000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.570000e+03	2.580000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.580000e+03	2.590000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.590000e+03	2.600000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.600000e+03	2.610000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.610000e+03	2.620000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.620000e+03	2.630000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.630000e+03	2.640000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.640000e+03	2.650000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.650000e+03	2.660000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.660000e+03	2.670000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.670000e+03	2.680000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.680000e+03	2.690000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.690000e+03	2.700000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.700000e+03	2.710000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.710000e+03	2.720000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.720000e+03	2.730000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.730000e+03	2.740000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.740000e+03	2.750000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.750000e+03	2.760000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.760000e+03	2.770000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.770000e+03	2.780000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.780000e+03	2.790000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.790000e+03	2.800000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.800000e+03	2.810000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.810000e+03	2.820000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.820000e+03	2.830000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.830000e+03	2.840000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.840000e+03	2.850000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.850000e+03	2.860000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.860000e+03	2.870000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.870000e+03	2.880000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.880000e+03	2.890000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.890000e+03	2.900000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.900000e+03	2.910000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.910000e+03	2.920000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.920000e+03	2.930000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.930000e+03	2.940000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.940000e+03	2.950000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.950000e+03	2.960000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.960000e+03	2.970000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.970000e+03	2.980000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.980000e+03	2.990000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.990000e+03	3.000000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.000000e+03	3.010000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.010000e+03	3.020000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.020000e+03	3.030000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.030000e+03	3.040000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.040000e+03	3.050000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.050000e+03	3.060000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.060000e+03	3.070000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.070000e+03	3.080000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.080000e+03	3.090000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.090000e+03	3.100000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.100000e+03	3.110000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.110000e+03	3.120000e+03	3.261131e-06	2.305968e-06	2.305968e-06
3.120000e+03	3.130000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.130000e+03	3.140000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.140000e+03	3.150000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.150000e+03	3.160000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.160000e+03	3.170000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.170000e+03	3.180000e+03	3.261131e-06	2.305968e-06	2.305968e-06
3.180000e+03	3.190000e+03	3.261131e-06	2.305968e-06	2.305968e-06
3.190000e+03	3.200000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.200000e+03	3.210000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.210000e+03	3.220000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.220000e+03	3.230000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.230000e+03	3.240000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.240000e+03	3.250000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.250000e+03	3.260000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.260000e+03	3.270000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.270000e+03	3.280000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.280000e+03	3.290000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.290000e+03	3.300000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.300000e+03	3.310000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.310000e+03	3.320000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.320000e+03	3.330000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.330000e+03	3.340000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.340000e+03	3.350000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.350000e+03	3.360000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.360000e+03	3.370000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.370000e+03	3.380000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.380000e+03	3.390000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.390000e+03	3.400000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.400000e+03	3.410000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.410000e+03	3.420000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.420000e+03	3.430000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.430000e+03	3.440000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.440000e+03	3.450000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.450000e+03	3.460000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.460000e+03	3.470000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.470000e+03	3.480000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.480000e+03	3.490000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.490000e+03	3.500000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.500000e+03	3.510000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.510000e+03	3.520000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.520000e+03	3.530000e+03	3.261131e-06	2.305968e-06	2.305968e-06
3.530000e+03	3.540000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.540000e+03	3.550000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.550000e+03	3.560000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.560000e+03	3.570000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.570000e+03	3.580000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.580000e+03	3.590000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.590000e+03	3.600000e+03	2.119735e-05	5.879088e-06	5.879088e-06
3.600000e+03	3.610000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.610000e+03	3.620000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.620000e+03	3.630000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.630000e+03	3.640000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.640000e+03	3.650000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.650000e+03	3.660000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.660000e+03	3.670000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.670000e+03	3.680000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.680000e+03	3.690000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.690000e+03	3.700000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.700000e+03	3.710000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.710000e+03	3.720000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.720000e+03	3.730000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.730000e+03	3.740000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.740000e+03	3.750000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.750000e+03	3.760000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.760000e+03	3.770000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.770000e+03	3.780000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.780000e+03	3.790000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.790000e+03	3.800000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.800000e+03	3.810000e+03	3.261131e-05	7.292111e-06	7.292111e-06
3.810000e+03	3.820000e+03	2.935018e-05	6.917904e-06	6.917904e-06
3.820000e+03	3.830000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.830000e+03	3.840000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.840000e+03	3.850000e+03	3.261131e-05	7.292111e-06	7.292111e-06
3.850000e+03	3.860000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.860000e+03	3.870000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.870000e+03	3.880000e+03	2.771961e-05	6.722994e-06	6.722994e-06
3.880000e+03	3.890000e+03	3.424188e-05	7.472190e-06	7.472190e-06
3.890000e+03	3.900000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.900000e+03	3.910000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.910000e+03	3.920000e+03	2.608905e-05	6.522262e-06	6.522262e-06
3.920000e+03	3.930000e+03	2.119735e-05	5.879088e-06	5.879088e-06
3.930000e+03	3.940000e+03	2.119735e-05	5.879088e-06	5.879088e-06
3.940000e+03	3.950000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.950000e+03	3.960000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.960000e+03	3.970000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.970000e+03	3.980000e+03	3.261131e-05	7.292111e-06	7.292111e-06
3.980000e+03	3.990000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.990000e+03	4.000000e+03	3.098075e-05	7.107471e-06	7.107471e-06
4.000000e+03	4.010000e+03	3.587244e-05	7.648030e-06	7.648030e-06
4.010000e+03	4.020000e+03	3.424188e-05	7.472190e-06	7.472190e-06
4.020000e+03	4.030000e+03	3.913357e-05	7.988107e-06	7.988107e-06
4.030000e+03	4.040000e+03	2.282792e-05	6.101018e-06	6.101018e-06
4.040000e+03	4.050000e+03	4.076414e-05	8.152828e-06	8.152828e-06
4.050000e+03	4.060000e+03	5.054753e-05	9.078605e-06	9.078605e-06
4.060000e+03	4.070000e+03	3.587244e-05	7.648030e-06	7.648030e-06
4.070000e+03	4.080000e+03	4.728640e-05	8.780864e-06	8.780864e-06
4.080000e+03	4.090000e+03	3.750301e-05	7.819918e-06	7.819918e-06
4.090000e+03	4.100000e+03	3.587244e-05	7.648030e-06	7.648030e-06
4.100000e+03	4.110000e+03	3.750301e-05	7.819918e-06	7.819918e-06
4.110000e+03	4.120000e+03	3.261131e-05	7.292111e-06	7.292111e-06
4.120000e+03	4.130000e+03	4.565584e-05	8.628142e-06	8.628142e-06
4.130000e+03	4.140000e+03	4.402527e-05	8.472667e-06	8.472667e-06
4.140000e+03	4.150000e+03	4.565584e-05	8.628142e-06	8.628142e-06
4.150000e+03	4.160000e+03	5.217810e-05	9.223872e-06	9.223872e-06
4.160000e+03	4.170000e+03	5.217810e-05	9.223872e-06	9.223872e-06
4.170000e+03	4.180000e+03	4.728640e-05	8.780864e-06	8.780864e-06
4.180000e+03	4.190000e+03	3.750301e-05	7.819918e-06	7.819918e-06
4.190000e+03	4.200000e+03	5.217810e-05	9.223872e-06	9.223872e-06
4.200000e+03	4.210000e+03	4.402527e-05	8.472667e-06	8.472667e-06
4.210000e+03	4.220000e+03	8.315884e-05	1.164457e-05	1.164457e-05
4.220000e+03	4.230000e+03	6.359206e-05	1.018288e-05	1.018288e-05
4.230000e+03	4.240000e+03	5.706979e-05	9.646556e-06	9.646556e-06
4.240000e+03	4.250000e+03	7.337545e-05	1.093817e-05	1.093817e-05
4.250000e+03	4.260000e+03	5.870036e-05	9.783393e-06	9.783393e-06
4.260000e+03	4.270000e+03	4.565584e-05	8.628142e-06	8.628142e-06
4.270000e+03	4.280000e+03	6.685319e-05	1.044071e-05	1.044071e-05
4.280000e+03	4.290000e+03	8.152828e-05	1.152984e-05	1.152984e-05
4.290000e+03	4.300000e+03	7.011432e-05	1.069233e-05	1.069233e-05
4.300000e+03	4.310000e+03	6.848375e-05	1.056727e-05	1.056727e-05
4.310000e+03	4.320000e+03	6.848375e-05	1.056727e-05	1.056727e-05
4.320000e+03	4.330000e+03	7.500601e-05	1.105903e-05	1.105903e-05
4.330000e+03	4.340000e+03	6.522262e-05	1.031260e-05	1.031260e-05
4.340000e+03	4.350000e+03	8.805054e-05	1.198216e-05	1.198216e-05
4.350000e+03	4.360000e+03	9.946450e-05	1.273512e-05	1.273512e-05
4.360000e+03	4.370000e+03	8.315884e-05	1.164457e-05	1.164457e-05
4.370000e+03	4.380000e+03	9.783393e-05	1.263030e-05	1.263030e-05
4.380000e+03	4.390000e+03	7.500601e-05	1.105903e-05	1.105903e-05
4.390000e+03	4.400000e+03	9.783393e-05	1.263030e-05	1.263030e-05
4.400000e+03	4.410000e+03	1.206619e-04	1.402666e-05	1.402666e-05
4.410000e+03	4.420000e+03	1.190313e-04	1.393156e-05	1.393156e-05
4.420000e+03	4.430000e+03	8.152828e-05	1.152984e-05	1.152984e-05
4.430000e+03	4.440000e+03	9.457280e-05	1.241802e-05	1.241802e-05
4.440000e+03	4.450000e+03	1.027256e-04	1.294221e-05	1.294221e-05
4.450000e+03	4.460000e+03	1.206619e-04	1.402666e-05	1.402666e-05
4.460000e+03	4.470000e+03	1.206619e-04	1.402666e-05	1.402666e-05
4.470000e+03	4.480000e+03	1.500120e-04	1.563983e-05	1.563983e-05
4.480000e+03	4.490000e+03	1.043562e-04	1.304452e-05	1.304452e-05
4.490000e+03	4.500000e+03	1.304452e-04	1.458422e-05	1.458422e-05
4.500000e+03	4.510000e+03	1.337064e-04	1.476540e-05	1.476540e-05
4.510000e+03	4.520000e+03	1.385981e-04	1.503307e-05	1.503307e-05
4.520000e+03	4.530000e+03	1.255535e-04	1.430816e-05	1.430816e-05
4.530000e+03	4.540000e+03	1.516426e-04	1.572460e-05	1.572460e-05
4.540000e+03	4.550000e+03	1.467509e-04	1.546890e-05	1.546890e-05
4.550000e+03	4.560000e+03	1.614260e-04	1.622392e-05	1.622392e-05
4.560000e+03	4.570000e+03	1.646871e-04	1.638698e-05	1.638698e-05
4.570000e+03	4.580000e+03	1.728399e-04	1.678770e-05	1.678770e-05
4.580000e+03	4.590000e+03	1.646871e-04	1.638698e-05	1.638698e-05
4.590000e+03	4.600000e+03	1.581649e-04	1.605921e-05	1.605921e-05
4.600000e+03	4.610000e+03	1.467509e-04	1.546890e-05	1.546890e-05
4.610000e+03	4.620000e+03	1.924067e-04	1.771248e-05	1.771248e-05
4.620000e+03	4.630000e+03	1.875150e-04	1.748587e-05	1.748587e-05
4.630000e+03	4.640000e+03	1.989290e-04	1.801019e-05	1.801019e-05
4.640000e+03	4.650000e+03	1.940373e-04	1.778737e-05	1.778737e-05
4.650000e+03	4.660000e+03	2.364320e-04	1.963461e-05	1.963461e-05
4.660000e+03	4.670000e+03	2.070818e-04	1.837554e-05	1.837554e-05
4.670000e+03	4.680000e+03	2.250180e-04	1.915481e-05	1.915481e-05
4.680000e+03	4.690000e+03	2.136041e-04	1.866268e-05	1.866268e-05
4.690000e+03	4.700000e+03	2.625211e-04	2.068956e-05	2.068956e-05
4.700000e+03	4.710000e+03	2.233875e-04	1.908528e-05	1.908528e-05
4.710000e+03	4.720000e+03	2.266486e-04	1.922408e-05	1.922408e-05
4.720000e+03	4.730000e+03	2.608905e-04	2.062520e-05	2.062520e-05
4.730000e+03	4.740000e+03	2.951324e-04	2.193702e-05	2.193702e-05
4.740000e+03	4.750000e+03	2.739350e-04	2.113455e-05	2.113455e-05
4.750000e+03	4.760000e+03	3.244825e-04	2.300196e-05	2.300196e-05
4.760000e+03	4.770000e+03	3.146991e-04	2.265254e-05	2.265254e-05
4.770000e+03	4.780000e+03	3.195908e-04	2.282792e-05	2.282792e-05
4.780000e+03	4.790000e+03	3.098075e-04	2.247580e-05	2.247580e-05
4.790000e+03	4.800000e+03	3.522022e-04	2.396432e-05	2.396432e-05
4.800000e+03	4.810000e+03	3.636161e-04	2.434954e-05	2.434954e-05
4.810000e+03	4.820000e+03	3.799218e-04	2.488950e-05	2.488950e-05
4.820000e+03	4.830000e+03	3.913357e-04	2.526061e-05	2.526061e-05
4.830000e+03	4.840000e+03	4.532972e-04	2.718696e-05	2.718696e-05
4.840000e+03	4.850000e+03	4.630806e-04	2.747878e-05	2.747878e-05
4.850000e+03	4.860000e+03	4.516667e-04	2.713802e-05	2.713802e-05
4.860000e+03	4.870000e+03	4.744946e-04	2.781536e-05	2.781536e-05
4.870000e+03	4.880000e+03	4.924308e-04	2.833621e-05	2.833621e-05
4.880000e+03	4.890000e+03	5.315644e-04	2.944063e-05	2.944063e-05
4.890000e+03	4.900000e+03	5.234115e-04	2.921398e-05	2.921398e-05
4.900000e+03	4.910000e+03	5.462395e-04	2.984425e-05	2.984425e-05
4.910000e+03	4.920000e+03	6.261372e-04	3.195243e-05	3.195243e-05
4.920000e+03	4.930000e+03	6.962515e-04	3.369398e-05	3.369398e-05
4.930000e+03	4.940000e+03	7.484296e-04	3.493369e-05	3.493369e-05
4.940000e+03	4.950000e+03	7.696269e-04	3.542495e-05	3.542495e-05
4.950000e+03	4.960000e+03	8.968110e-04	3.824015e-05	3.824015e-05
4.960000e+03	4.970000e+03	9.245307e-04	3.882664e-05	3.882664e-05
4.970000e+03	4.980000e+03	1.035409e-03	4.108895e-05	4.108895e-05
4.980000e+03	4.990000e+03	1.276733e-03	4.562671e-05	4.562671e-05
4.990000e+03	5.000000e+03	3.130686e-03	7.144780e-05	7.144780e-05
5.000000e+03	5.010000e+03	1.115144e-02	1.348449e-04	1.348449e-04
5.010000e+03	5.020000e+03	2.899146e-03	6.875498e-05	6.875498e-05
5.020000e+03	5.030000e+03	9.065944e-04	3.844817e-05	3.844817e-05
5.030000e+03	5.040000e+03	3.750301e-04	2.472875e-05	2.472875e-05
5.040000e+03	5.050000e+03	2.038207e-04	1.823028e-05	1.823028e-05
5.050000e+03	5.060000e+03	1.092479e-04	1.334675e-05	1.334675e-05
5.060000e+03	5.070000e+03	7.826715e-05	1.129689e-05	1.129689e-05
5.070000e+03	5.080000e+03	4.402527e-05	8.472667e-06	8.472667e-06
5.080000e+03	5.090000e+03	4.565584e-05	8.628142e-06	8.628142e-06
5.090000e+03	5.100000e+03	2.282792e-05	6.101018e-06	6.101018e-06
5.100000e+03	5.110000e+03	3.913357e-05	7.988107e-06	7.988107e-06
5.110000e+03	5.120000e+03	1.793622e-05	5.407974e-06	5.407974e-06
5.120000e+03	5.130000e+03	2.771961e-05	6.722994e-06	6.722994e-06
5.130000e+03	5.140000e+03	1.304452e-05	4.611936e-06	4.611936e-06
5.140000e+03	5.150000e+03	1.630566e-05	5.156301e-06	5.156301e-06
5.150000e+03	5.160000e+03	8.152828e-06	3.646055e-06	3.646055e-06
5.160000e+03	5.170000e+03	1.141396e-05	4.314071e-06	4.314071e-06
5.170000e+03	5.180000e+03	9.783393e-06	3.994053e-06	3.994053e-06
5.180000e+03	5.190000e+03	1.141396e-05	4.314071e-06	4.314071e-06
5.190000e+03	5.200000e+03	8.152828e-06	3.646055e-06	3.646055e-06
5.200000e+03	5.210000e+03	8.152828e-06	3.646055e-06	3.646055e-06
5.210000e+03	5.220000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.220000e+03	5.230000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.230000e+03	5.240000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.260000e+03	5.270000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.270000e+03	5.280000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.280000e+03	5.290000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.290000e+03	5.300000e+03	4.891697e-06	2.824222e-06	2.824222e-06
5.300000e+03	5.310000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	4.891697e-06	2.824222e-06	2.824222e-06
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.360000e+03	5.370000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.410000e+03	5.420000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.440000e+03	5.450000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.470000e+03	5.480000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.520000e+03	5.530000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.730000e+03	5.740000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.820000e+03	5.830000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	1.630566e-06	1.630566e-06	1.630566e-06
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
LineColor=black
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
LineColor=orange
LineStyle=dashed
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	4.472923e-04	4.472923e-04	4.472923e-04
5.400000e+02	5.500000e+02	8.945847e-04	6.325669e-04	6.325669e-04
5.500000e+02	5.600000e+02	1.789169e-03	8.945847e-04	8.945847e-04
5.600000e+02	5.700000e+02	8.945847e-04	6.325669e-04	6.325669e-04
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	1.789169e-03	8.945847e-04	8.945847e-04
5.900000e+02	6.000000e+02	4.472923e-04	4.472923e-04	4.472923e-04
6.000000e+02	6.100000e+02	3.131046e-03	1.183424e-03	1.183424e-03
6.100000e+02	6.200000e+02	5.814800e-03	1.612736e-03	1.612736e-03
6.200000e+02	6.300000e+02	2.236462e-03	1.000176e-03	1.000176e-03
6.300000e+02	6.400000e+02	2.683754e-03	1.095638e-03	1.095638e-03
6.400000e+02	6.500000e+02	7.156677e-03	1.789169e-03	1.789169e-03
6.500000e+02	6.600000e+02	2.236462e-03	1.000176e-03	1.000176e-03
6.600000e+02	6.700000e+02	8.945847e-04	6.325669e-04	6.325669e-04
6.700000e+02	6.800000e+02	1.789169e-03	8.945847e-04	8.945847e-04
6.800000e+02	6.900000e+02	1.789169e-03	8.945847e-04	8.945847e-04
6.900000e+02	7.000000e+02	3.131046e-03	1.183424e-03	1.183424e-03
7.000000e+02	7.100000e+02	4.025631e-03	1.341877e-03	1.341877e-03
7.100000e+02	7.200000e+02	1.789169e-03	8.945847e-04	8.945847e-04
7.200000e+02	7.300000e+02	1.341877e-03	7.747331e-04	7.747331e-04
7.300000e+02	7.400000e+02	1.789169e-03	8.945847e-04	8.945847e-04
7.400000e+02	7.500000e+02	1.789169e-03	8.945847e-04	8.945847e-04
7.500000e+02	7.600000e+02	3.131046e-03	1.183424e-03	1.183424e-03
7.600000e+02	7.700000e+02	1.789169e-03	8.945847e-04	8.945847e-04
7.700000e+02	7.800000e+02	1.341877e-03	7.747331e-04	7.747331e-04
7.800000e+02	7.900000e+02	2.236462e-03	1.000176e-03	1.000176e-03
7.900000e+02	8.000000e+02	2.683754e-03	1.095638e-03	1.095638e-03
8.000000e+02	8.100000e+02	2.236462e-03	1.000176e-03	1.000176e-03
8.100000e+02	8.200000e+02	2.683754e-03	1.095638e-03	1.095638e-03
8.200000e+02	8.300000e+02	8.945847e-04	6.325669e-04	6.325669e-04
8.300000e+02	8.400000e+02	1.341877e-03	7.747331e-04	7.747331e-04
8.400000e+02	8.500000e+02	1.789169e-03	8.945847e-04	8.945847e-04
8.500000e+02	8.600000e+02	1.341877e-03	7.747331e-04	7.747331e-04
8.600000e+02	8.700000e+02	1.341877e-03	7.747331e-04	7.747331e-04
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	8.945847e-04	6.325669e-04	6.325669e-04
9.000000e+02	9.100000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.100000e+02	9.200000e+02	2.236462e-03	1.000176e-03	1.000176e-03
9.200000e+02	9.300000e+02	1.341877e-03	7.747331e-04	7.747331e-04
9.300000e+02	9.400000e+02	1.341877e-03	7.747331e-04	7.747331e-04
9.400000e+02	9.500000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.500000e+02	9.600000e+02	1.789169e-03	8.945847e-04	8.945847e-04
9.600000e+02	9.700000e+02	1.341877e-03	7.747331e-04	7.747331e-04
9.700000e+02	9.800000e+02	1.341877e-03	7.747331e-04	7.747331e-04
9.800000e+02	9.900000e+02	8.945847e-04	6.325669e-04	6.325669e-04
9.900000e+02	1.000000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.020000e+03	1.030000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.030000e+03	1.040000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.040000e+03	1.050000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.050000e+03	1.060000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.060000e+03	1.070000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.070000e+03	1.080000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.210000e+03	1.220000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.270000e+03	1.280000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.300000e+03	1.310000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
LineColor=violet
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_a[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=All hadronic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	2.932639e-03	2.073689e-03	2.073689e-03
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	1.466320e-03	1.466320e-03	1.466320e-03
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	1.466320e-03	1.466320e-03	1.466320e-03
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	1.466320e-03	1.466320e-03	1.466320e-03
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/invm_before.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=Reconstructed $M_{\textrm{VLT}}$ [GeV]
YLabel=d\sigma/d M$
Rebin=4
XMax=6000
LegendXPos=0.62
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	1.428098e-02	1.428098e-02	1.428098e-02
4.500000e+02	4.600000e+02	4.284295e-02	2.473539e-02	2.473539e-02
4.600000e+02	4.700000e+02	1.428098e-02	1.428098e-02	1.428098e-02
4.700000e+02	4.800000e+02	1.428098e-02	1.428098e-02	1.428098e-02
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	4.284295e-02	2.473539e-02	2.473539e-02
5.000000e+02	5.100000e+02	2.856196e-02	2.019636e-02	2.019636e-02
5.100000e+02	5.200000e+02	2.856196e-02	2.019636e-02	2.019636e-02
5.200000e+02	5.300000e+02	4.284295e-02	2.473539e-02	2.473539e-02
5.300000e+02	5.400000e+02	1.428098e-02	1.428098e-02	1.428098e-02
5.400000e+02	5.500000e+02	2.856196e-02	2.019636e-02	2.019636e-02
5.500000e+02	5.600000e+02	5.712393e-02	2.856196e-02	2.856196e-02
5.600000e+02	5.700000e+02	9.996687e-02	3.778393e-02	3.778393e-02
5.700000e+02	5.800000e+02	5.712393e-02	2.856196e-02	2.856196e-02
5.800000e+02	5.900000e+02	8.568589e-02	3.498112e-02	3.498112e-02
5.900000e+02	6.000000e+02	5.712393e-02	2.856196e-02	2.856196e-02
6.000000e+02	6.100000e+02	1.142479e-01	4.039272e-02	4.039272e-02
6.100000e+02	6.200000e+02	1.999337e-01	5.343454e-02	5.343454e-02
6.200000e+02	6.300000e+02	2.142147e-01	5.531001e-02	5.531001e-02
6.300000e+02	6.400000e+02	1.856528e-01	5.149081e-02	5.149081e-02
6.400000e+02	6.500000e+02	2.999006e-01	6.544368e-02	6.544368e-02
6.500000e+02	6.600000e+02	2.142147e-01	5.531001e-02	5.531001e-02
6.600000e+02	6.700000e+02	3.284626e-01	6.848918e-02	6.848918e-02
6.700000e+02	6.800000e+02	1.999337e-01	5.343454e-02	5.343454e-02
6.800000e+02	6.900000e+02	3.570245e-01	7.140491e-02	7.140491e-02
6.900000e+02	7.000000e+02	4.284295e-01	7.822016e-02	7.822016e-02
7.000000e+02	7.100000e+02	4.855534e-01	8.327172e-02	8.327172e-02
7.100000e+02	7.200000e+02	5.712393e-01	9.032086e-02	9.032086e-02
7.200000e+02	7.300000e+02	5.712393e-01	9.032086e-02	9.032086e-02
7.300000e+02	7.400000e+02	7.140491e-01	1.009818e-01	1.009818e-01
7.400000e+02	7.500000e+02	7.854540e-01	1.059106e-01	1.059106e-01
7.500000e+02	7.600000e+02	1.099636e+00	1.253151e-01	1.253151e-01
7.600000e+02	7.700000e+02	1.171041e+00	1.293198e-01	1.293198e-01
7.700000e+02	7.800000e+02	1.370974e+00	1.399245e-01	1.399245e-01
7.800000e+02	7.900000e+02	1.656594e+00	1.538109e-01	1.538109e-01
7.900000e+02	8.000000e+02	1.927933e+00	1.659300e-01	1.659300e-01
8.000000e+02	8.100000e+02	2.356362e+00	1.834425e-01	1.834425e-01
8.100000e+02	8.200000e+02	2.970444e+00	2.059632e-01	2.059632e-01
8.200000e+02	8.300000e+02	3.041849e+00	2.084241e-01	2.084241e-01
8.300000e+02	8.400000e+02	3.912989e+00	2.363923e-01	2.363923e-01
8.400000e+02	8.500000e+02	4.412823e+00	2.510368e-01	2.510368e-01
8.500000e+02	8.600000e+02	5.212558e+00	2.728378e-01	2.728378e-01
8.600000e+02	8.700000e+02	6.497847e+00	3.046238e-01	3.046238e-01
8.700000e+02	8.800000e+02	7.654606e+00	3.306286e-01	3.306286e-01
8.800000e+02	8.900000e+02	9.225514e+00	3.629730e-01	3.629730e-01
8.900000e+02	9.000000e+02	1.045368e+01	3.863791e-01	3.863791e-01
9.000000e+02	9.100000e+02	1.233877e+01	4.197734e-01	4.197734e-01
9.100000e+02	9.200000e+02	1.495219e+01	4.620951e-01	4.620951e-01
9.200000e+02	9.300000e+02	1.718002e+01	4.953258e-01	4.953258e-01
9.300000e+02	9.400000e+02	2.183562e+01	5.584211e-01	5.584211e-01
9.400000e+02	9.500000e+02	2.763370e+01	6.282009e-01	6.282009e-01
9.500000e+02	9.600000e+02	3.283198e+01	6.847429e-01	6.847429e-01
9.600000e+02	9.700000e+02	4.011528e+01	7.568921e-01	7.568921e-01
9.700000e+02	9.800000e+02	5.225411e+01	8.638518e-01	8.638518e-01
9.800000e+02	9.900000e+02	6.514984e+01	9.645744e-01	9.645744e-01
9.900000e+02	1.000000e+03	9.025581e+01	1.135316e+00	1.135316e+00
1.000000e+03	1.010000e+03	1.361834e+02	1.394573e+00	1.394573e+00
1.010000e+03	1.020000e+03	8.281541e+01	1.087513e+00	1.087513e+00
1.020000e+03	1.030000e+03	3.921558e+01	7.483561e-01	7.483561e-01
1.030000e+03	1.040000e+03	1.889374e+01	5.194431e-01	5.194431e-01
1.040000e+03	1.050000e+03	1.209599e+01	4.156231e-01	4.156231e-01
1.050000e+03	1.060000e+03	7.854540e+00	3.349186e-01	3.349186e-01
1.060000e+03	1.070000e+03	6.954838e+00	3.151538e-01	3.151538e-01
1.070000e+03	1.080000e+03	4.955501e+00	2.660252e-01	2.660252e-01
1.080000e+03	1.090000e+03	5.069749e+00	2.690743e-01	2.690743e-01
1.090000e+03	1.100000e+03	4.698443e+00	2.590335e-01	2.590335e-01
1.100000e+03	1.110000e+03	3.684493e+00	2.293865e-01	2.293865e-01
1.110000e+03	1.120000e+03	3.198940e+00	2.137382e-01	2.137382e-01
1.120000e+03	1.130000e+03	2.527734e+00	1.899961e-01	1.899961e-01
1.130000e+03	1.140000e+03	2.142147e+00	1.749056e-01	1.749056e-01
1.140000e+03	1.150000e+03	1.870809e+00	1.634533e-01	1.634533e-01
1.150000e+03	1.160000e+03	1.756561e+00	1.583837e-01	1.583837e-01
1.160000e+03	1.170000e+03	1.470941e+00	1.449361e-01	1.449361e-01
1.170000e+03	1.180000e+03	1.428098e+00	1.428098e-01	1.428098e-01
1.180000e+03	1.190000e+03	1.285288e+00	1.354813e-01	1.354813e-01
1.190000e+03	1.200000e+03	1.171041e+00	1.293198e-01	1.293198e-01
1.200000e+03	1.210000e+03	9.425448e-01	1.160193e-01	1.160193e-01
1.210000e+03	1.220000e+03	9.139828e-01	1.142478e-01	1.142478e-01
1.220000e+03	1.230000e+03	7.997350e-01	1.068691e-01	1.068691e-01
1.230000e+03	1.240000e+03	7.283301e-01	1.019866e-01	1.019866e-01
1.240000e+03	1.250000e+03	6.140822e-01	9.364666e-02	9.364666e-02
1.250000e+03	1.260000e+03	5.569583e-01	8.918470e-02	8.918470e-02
1.260000e+03	1.270000e+03	5.712393e-01	9.032086e-02	9.032086e-02
1.270000e+03	1.280000e+03	5.712393e-01	9.032086e-02	9.032086e-02
1.280000e+03	1.290000e+03	4.855534e-01	8.327172e-02	8.327172e-02
1.290000e+03	1.300000e+03	3.570245e-01	7.140491e-02	7.140491e-02
1.300000e+03	1.310000e+03	4.427104e-01	7.951314e-02	7.951314e-02
1.310000e+03	1.320000e+03	2.713387e-01	6.224935e-02	6.224935e-02
1.320000e+03	1.330000e+03	2.999006e-01	6.544368e-02	6.544368e-02
1.330000e+03	1.340000e+03	2.142147e-01	5.531001e-02	5.531001e-02
1.340000e+03	1.350000e+03	3.141816e-01	6.698374e-02	6.698374e-02
1.350000e+03	1.360000e+03	3.284626e-01	6.848918e-02	6.848918e-02
1.360000e+03	1.370000e+03	2.856196e-01	6.386649e-02	6.386649e-02
1.370000e+03	1.380000e+03	2.427767e-01	5.888200e-02	5.888200e-02
1.380000e+03	1.390000e+03	1.428098e-01	4.516043e-02	4.516043e-02
1.390000e+03	1.400000e+03	1.856528e-01	5.149081e-02	5.149081e-02
1.400000e+03	1.410000e+03	1.999337e-01	5.343454e-02	5.343454e-02
1.410000e+03	1.420000e+03	2.713387e-01	6.224935e-02	6.224935e-02
1.420000e+03	1.430000e+03	1.713718e-01	4.947077e-02	4.947077e-02
1.430000e+03	1.440000e+03	2.142147e-01	5.531001e-02	5.531001e-02
1.440000e+03	1.450000e+03	1.570908e-01	4.736466e-02	4.736466e-02
1.450000e+03	1.460000e+03	1.570908e-01	4.736466e-02	4.736466e-02
1.460000e+03	1.470000e+03	1.713718e-01	4.947077e-02	4.947077e-02
1.470000e+03	1.480000e+03	1.713718e-01	4.947077e-02	4.947077e-02
1.480000e+03	1.490000e+03	9.996687e-02	3.778393e-02	3.778393e-02
1.490000e+03	1.500000e+03	2.284957e-01	5.712393e-02	5.712393e-02
1.500000e+03	1.510000e+03	1.570908e-01	4.736466e-02	4.736466e-02
1.510000e+03	1.520000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.520000e+03	1.530000e+03	1.428098e-01	4.516043e-02	4.516043e-02
1.530000e+03	1.540000e+03	7.140491e-02	3.193324e-02	3.193324e-02
1.540000e+03	1.550000e+03	8.568589e-02	3.498112e-02	3.498112e-02
1.550000e+03	1.560000e+03	8.568589e-02	3.498112e-02	3.498112e-02
1.560000e+03	1.570000e+03	1.999337e-01	5.343454e-02	5.343454e-02
1.570000e+03	1.580000e+03	1.142479e-01	4.039272e-02	4.039272e-02
1.580000e+03	1.590000e+03	1.428098e-01	4.516043e-02	4.516043e-02
1.590000e+03	1.600000e+03	7.140491e-02	3.193324e-02	3.193324e-02
1.600000e+03	1.610000e+03	8.568589e-02	3.498112e-02	3.498112e-02
1.610000e+03	1.620000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.620000e+03	1.630000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.630000e+03	1.640000e+03	1.142479e-01	4.039272e-02	4.039272e-02
1.640000e+03	1.650000e+03	7.140491e-02	3.193324e-02	3.193324e-02
1.650000e+03	1.660000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.660000e+03	1.670000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.670000e+03	1.680000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.680000e+03	1.690000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.690000e+03	1.700000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.700000e+03	1.710000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.710000e+03	1.720000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.720000e+03	1.730000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.730000e+03	1.740000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.740000e+03	1.750000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.750000e+03	1.760000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.760000e+03	1.770000e+03	5.712393e-02	2.856196e-02	2.856196e-02
1.770000e+03	1.780000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.780000e+03	1.790000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.790000e+03	1.800000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.820000e+03	1.830000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.830000e+03	1.840000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.840000e+03	1.850000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.850000e+03	1.860000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.860000e+03	1.870000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.870000e+03	1.880000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.880000e+03	1.890000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.890000e+03	1.900000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.940000e+03	1.950000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.980000e+03	1.990000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.990000e+03	2.000000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.000000e+03	2.010000e+03	2.856196e-02	2.019636e-02	2.019636e-02
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	4.284295e-02	2.473539e-02	2.473539e-02
2.030000e+03	2.040000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.100000e+03	2.110000e+03	2.856196e-02	2.019636e-02	2.019636e-02
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.230000e+03	2.240000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.290000e+03	2.300000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.340000e+03	2.350000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.350000e+03	2.360000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.360000e+03	2.370000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.370000e+03	2.380000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.380000e+03	2.390000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.390000e+03	2.400000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	1.428098e-02	1.428098e-02	1.428098e-02
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	1.428098e-02	1.428098e-02	1.428098e-02
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	1.229062e-04	1.229062e-04	1.229062e-04
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	1.229062e-04	1.229062e-04	1.229062e-04
6.700000e+02	6.800000e+02	1.229062e-04	1.229062e-04	1.229062e-04
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	1.229062e-04	1.229062e-04	1.229062e-04
7.400000e+02	7.500000e+02	2.458123e-04	1.738156e-04	1.738156e-04
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	1.229062e-04	1.229062e-04	1.229062e-04
7.800000e+02	7.900000e+02	1.229062e-04	1.229062e-04	1.229062e-04
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	1.229062e-04	1.229062e-04	1.229062e-04
8.400000e+02	8.500000e+02	1.229062e-04	1.229062e-04	1.229062e-04
8.500000e+02	8.600000e+02	2.458123e-04	1.738156e-04	1.738156e-04
8.600000e+02	8.700000e+02	1.229062e-04	1.229062e-04	1.229062e-04
8.700000e+02	8.800000e+02	3.687185e-04	2.128797e-04	2.128797e-04
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.000000e+02	9.100000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.100000e+02	9.200000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	3.687185e-04	2.128797e-04	2.128797e-04
9.400000e+02	9.500000e+02	8.603432e-04	3.251792e-04	3.251792e-04
9.500000e+02	9.600000e+02	1.229062e-04	1.229062e-04	1.229062e-04
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	2.458123e-04	1.738156e-04	1.738156e-04
9.800000e+02	9.900000e+02	2.458123e-04	1.738156e-04	1.738156e-04
9.900000e+02	1.000000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.000000e+03	1.010000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.010000e+03	1.020000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.020000e+03	1.030000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.030000e+03	1.040000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.040000e+03	1.050000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.050000e+03	1.060000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.060000e+03	1.070000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.070000e+03	1.080000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.080000e+03	1.090000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.090000e+03	1.100000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.100000e+03	1.110000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.110000e+03	1.120000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.120000e+03	1.130000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.130000e+03	1.140000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.140000e+03	1.150000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.150000e+03	1.160000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.160000e+03	1.170000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.170000e+03	1.180000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.180000e+03	1.190000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.190000e+03	1.200000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.200000e+03	1.210000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.210000e+03	1.220000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.220000e+03	1.230000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.230000e+03	1.240000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.240000e+03	1.250000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.250000e+03	1.260000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.260000e+03	1.270000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.270000e+03	1.280000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.280000e+03	1.290000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.290000e+03	1.300000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.300000e+03	1.310000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.310000e+03	1.320000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.320000e+03	1.330000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.330000e+03	1.340000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.340000e+03	1.350000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.350000e+03	1.360000e+03	1.966499e-03	4.916247e-04	4.916247e-04
1.360000e+03	1.370000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.370000e+03	1.380000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.380000e+03	1.390000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.390000e+03	1.400000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.400000e+03	1.410000e+03	1.474874e-03	4.257594e-04	4.257594e-04
1.410000e+03	1.420000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.420000e+03	1.430000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.430000e+03	1.440000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.440000e+03	1.450000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.450000e+03	1.460000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.460000e+03	1.470000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.470000e+03	1.480000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.480000e+03	1.490000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.490000e+03	1.500000e+03	7.374370e-04	3.010574e-04	3.010574e-04
1.500000e+03	1.510000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.510000e+03	1.520000e+03	1.474874e-03	4.257594e-04	4.257594e-04
1.520000e+03	1.530000e+03	1.843593e-03	4.760136e-04	4.760136e-04
1.530000e+03	1.540000e+03	1.843593e-03	4.760136e-04	4.760136e-04
1.540000e+03	1.550000e+03	2.335217e-03	5.357356e-04	5.357356e-04
1.550000e+03	1.560000e+03	1.843593e-03	4.760136e-04	4.760136e-04
1.560000e+03	1.570000e+03	1.966499e-03	4.916247e-04	4.916247e-04
1.570000e+03	1.580000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.580000e+03	1.590000e+03	1.474874e-03	4.257594e-04	4.257594e-04
1.590000e+03	1.600000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.600000e+03	1.610000e+03	1.474874e-03	4.257594e-04	4.257594e-04
1.610000e+03	1.620000e+03	9.832494e-04	3.476311e-04	3.476311e-04
1.620000e+03	1.630000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.630000e+03	1.640000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.640000e+03	1.650000e+03	1.720686e-03	4.598728e-04	4.598728e-04
1.650000e+03	1.660000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.660000e+03	1.670000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.670000e+03	1.680000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.680000e+03	1.690000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.690000e+03	1.700000e+03	1.720686e-03	4.598728e-04	4.598728e-04
1.700000e+03	1.710000e+03	1.720686e-03	4.598728e-04	4.598728e-04
1.710000e+03	1.720000e+03	2.335217e-03	5.357356e-04	5.357356e-04
1.720000e+03	1.730000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.730000e+03	1.740000e+03	1.966499e-03	4.916247e-04	4.916247e-04
1.740000e+03	1.750000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.750000e+03	1.760000e+03	1.474874e-03	4.257594e-04	4.257594e-04
1.760000e+03	1.770000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.770000e+03	1.780000e+03	2.458123e-03	5.496532e-04	5.496532e-04
1.780000e+03	1.790000e+03	1.474874e-03	4.257594e-04	4.257594e-04
1.790000e+03	1.800000e+03	1.966499e-03	4.916247e-04	4.916247e-04
1.800000e+03	1.810000e+03	1.720686e-03	4.598728e-04	4.598728e-04
1.810000e+03	1.820000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.820000e+03	1.830000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.830000e+03	1.840000e+03	1.966499e-03	4.916247e-04	4.916247e-04
1.840000e+03	1.850000e+03	1.966499e-03	4.916247e-04	4.916247e-04
1.850000e+03	1.860000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.860000e+03	1.870000e+03	2.212311e-03	5.214467e-04	5.214467e-04
1.870000e+03	1.880000e+03	2.212311e-03	5.214467e-04	5.214467e-04
1.880000e+03	1.890000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.890000e+03	1.900000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.900000e+03	1.910000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.910000e+03	1.920000e+03	2.458123e-03	5.496532e-04	5.496532e-04
1.920000e+03	1.930000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.930000e+03	1.940000e+03	2.335217e-03	5.357356e-04	5.357356e-04
1.940000e+03	1.950000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.950000e+03	1.960000e+03	2.212311e-03	5.214467e-04	5.214467e-04
1.960000e+03	1.970000e+03	2.826842e-03	5.894373e-04	5.894373e-04
1.970000e+03	1.980000e+03	2.581030e-03	5.632269e-04	5.632269e-04
1.980000e+03	1.990000e+03	3.318467e-03	6.386392e-04	6.386392e-04
1.990000e+03	2.000000e+03	3.072654e-03	6.145309e-04	6.145309e-04
2.000000e+03	2.010000e+03	2.458123e-03	5.496532e-04	5.496532e-04
2.010000e+03	2.020000e+03	1.597780e-03	4.431446e-04	4.431446e-04
2.020000e+03	2.030000e+03	3.687185e-03	6.731848e-04	6.731848e-04
2.030000e+03	2.040000e+03	2.581030e-03	5.632269e-04	5.632269e-04
2.040000e+03	2.050000e+03	2.089405e-03	5.067552e-04	5.067552e-04
2.050000e+03	2.060000e+03	2.581030e-03	5.632269e-04	5.632269e-04
2.060000e+03	2.070000e+03	2.458123e-03	5.496532e-04	5.496532e-04
2.070000e+03	2.080000e+03	2.703936e-03	5.764810e-04	5.764810e-04
2.080000e+03	2.090000e+03	3.810091e-03	6.843126e-04	6.843126e-04
2.090000e+03	2.100000e+03	3.072654e-03	6.145309e-04	6.145309e-04
2.100000e+03	2.110000e+03	3.687185e-03	6.731848e-04	6.731848e-04
2.110000e+03	2.120000e+03	2.703936e-03	5.764810e-04	5.764810e-04
2.120000e+03	2.130000e+03	2.212311e-03	5.214467e-04	5.214467e-04
2.130000e+03	2.140000e+03	2.949748e-03	6.021149e-04	6.021149e-04
2.140000e+03	2.150000e+03	3.195561e-03	6.267010e-04	6.267010e-04
2.150000e+03	2.160000e+03	3.564279e-03	6.618700e-04	6.618700e-04
2.160000e+03	2.170000e+03	3.441373e-03	6.503584e-04	6.503584e-04
2.170000e+03	2.180000e+03	3.687185e-03	6.731848e-04	6.731848e-04
2.180000e+03	2.190000e+03	3.564279e-03	6.618700e-04	6.618700e-04
2.190000e+03	2.200000e+03	3.687185e-03	6.731848e-04	6.731848e-04
2.200000e+03	2.210000e+03	4.424622e-03	7.374370e-04	7.374370e-04
2.210000e+03	2.220000e+03	5.284965e-03	8.059497e-04	8.059497e-04
2.220000e+03	2.230000e+03	5.039153e-03	7.869835e-04	7.869835e-04
2.230000e+03	2.240000e+03	4.301716e-03	7.271228e-04	7.271228e-04
2.240000e+03	2.250000e+03	3.810091e-03	6.843126e-04	6.843126e-04
2.250000e+03	2.260000e+03	3.441373e-03	6.503584e-04	6.503584e-04
2.260000e+03	2.270000e+03	5.284965e-03	8.059497e-04	8.059497e-04
2.270000e+03	2.280000e+03	4.055904e-03	7.060422e-04	7.060422e-04
2.280000e+03	2.290000e+03	6.514027e-03	8.947705e-04	8.947705e-04
2.290000e+03	2.300000e+03	8.111807e-03	9.984945e-04	9.984945e-04
2.300000e+03	2.310000e+03	7.743089e-03	9.755375e-04	9.755375e-04
2.310000e+03	2.320000e+03	6.636933e-03	9.031722e-04	9.031722e-04
2.320000e+03	2.330000e+03	6.882746e-03	9.197456e-04	9.197456e-04
2.330000e+03	2.340000e+03	6.268215e-03	8.777256e-04	8.777256e-04
2.340000e+03	2.350000e+03	6.022403e-03	8.603432e-04	8.603432e-04
2.350000e+03	2.360000e+03	7.251464e-03	9.440602e-04	9.440602e-04
2.360000e+03	2.370000e+03	8.480526e-03	1.020935e-03	1.020935e-03
2.370000e+03	2.380000e+03	6.022403e-03	8.603432e-04	8.603432e-04
2.380000e+03	2.390000e+03	7.988901e-03	9.909013e-04	9.909013e-04
2.390000e+03	2.400000e+03	7.743089e-03	9.755375e-04	9.755375e-04
2.400000e+03	2.410000e+03	8.234714e-03	1.006030e-03	1.006030e-03
2.410000e+03	2.420000e+03	1.007831e-02	1.112963e-03	1.112963e-03
2.420000e+03	2.430000e+03	1.118446e-02	1.172450e-03	1.172450e-03
2.430000e+03	2.440000e+03	9.955400e-03	1.106156e-03	1.106156e-03
2.440000e+03	2.450000e+03	1.143027e-02	1.185264e-03	1.185264e-03
2.450000e+03	2.460000e+03	1.118446e-02	1.172450e-03	1.172450e-03
2.460000e+03	2.470000e+03	1.069284e-02	1.146393e-03	1.146393e-03
2.470000e+03	2.480000e+03	1.106156e-02	1.165990e-03	1.165990e-03
2.480000e+03	2.490000e+03	1.093865e-02	1.159495e-03	1.159495e-03
2.490000e+03	2.500000e+03	1.192190e-02	1.210485e-03	1.210485e-03
2.500000e+03	2.510000e+03	1.290515e-02	1.259413e-03	1.259413e-03
2.510000e+03	2.520000e+03	1.351968e-02	1.289051e-03	1.289051e-03
2.520000e+03	2.530000e+03	1.376549e-02	1.300717e-03	1.300717e-03
2.530000e+03	2.540000e+03	1.831302e-02	1.500261e-03	1.500261e-03
2.540000e+03	2.550000e+03	1.634652e-02	1.417423e-03	1.417423e-03
2.550000e+03	2.560000e+03	1.720686e-02	1.454246e-03	1.454246e-03
2.560000e+03	2.570000e+03	1.855883e-02	1.510296e-03	1.510296e-03
2.570000e+03	2.580000e+03	1.905046e-02	1.530170e-03	1.530170e-03
2.580000e+03	2.590000e+03	1.855883e-02	1.510296e-03	1.510296e-03
2.590000e+03	2.600000e+03	2.027952e-02	1.578758e-03	1.578758e-03
2.600000e+03	2.610000e+03	2.101696e-02	1.607207e-03	1.607207e-03
2.610000e+03	2.620000e+03	2.089405e-02	1.602501e-03	1.602501e-03
2.620000e+03	2.630000e+03	2.433542e-02	1.729443e-03	1.729443e-03
2.630000e+03	2.640000e+03	2.691645e-02	1.818845e-03	1.818845e-03
2.640000e+03	2.650000e+03	2.445833e-02	1.733805e-03	1.733805e-03
2.650000e+03	2.660000e+03	2.728517e-02	1.831261e-03	1.831261e-03
2.660000e+03	2.670000e+03	2.777680e-02	1.847685e-03	1.847685e-03
2.670000e+03	2.680000e+03	2.826842e-02	1.863964e-03	1.863964e-03
2.680000e+03	2.690000e+03	3.121817e-02	1.958802e-03	1.958802e-03
2.690000e+03	2.700000e+03	3.318467e-02	2.019554e-03	2.019554e-03
2.700000e+03	2.710000e+03	3.343048e-02	2.027020e-03	2.027020e-03
2.710000e+03	2.720000e+03	3.269304e-02	2.004539e-03	2.004539e-03
2.720000e+03	2.730000e+03	3.711766e-02	2.135882e-03	2.135882e-03
2.730000e+03	2.740000e+03	3.797801e-02	2.160493e-03	2.160493e-03
2.740000e+03	2.750000e+03	3.822382e-02	2.167474e-03	2.167474e-03
2.750000e+03	2.760000e+03	4.400041e-02	2.325494e-03	2.325494e-03
2.760000e+03	2.770000e+03	4.203391e-02	2.272934e-03	2.272934e-03
2.770000e+03	2.780000e+03	4.535238e-02	2.360950e-03	2.360950e-03
2.780000e+03	2.790000e+03	5.063734e-02	2.494723e-03	2.494723e-03
2.790000e+03	2.800000e+03	5.174350e-02	2.521824e-03	2.521824e-03
2.800000e+03	2.810000e+03	6.022403e-02	2.720644e-03	2.720644e-03
2.810000e+03	2.820000e+03	6.403412e-02	2.805386e-03	2.805386e-03
2.820000e+03	2.830000e+03	7.079396e-02	2.949748e-03	2.949748e-03
2.830000e+03	2.840000e+03	6.870455e-02	2.905893e-03	2.905893e-03
2.840000e+03	2.850000e+03	7.226883e-02	2.980316e-03	2.980316e-03
2.850000e+03	2.860000e+03	8.025773e-02	3.140728e-03	3.140728e-03
2.860000e+03	2.870000e+03	8.333039e-02	3.200284e-03	3.200284e-03
2.870000e+03	2.880000e+03	9.009023e-02	3.327558e-03	3.327558e-03
2.880000e+03	2.890000e+03	9.205672e-02	3.363680e-03	3.363680e-03
2.890000e+03	2.900000e+03	1.038557e-01	3.572745e-03	3.572745e-03
2.900000e+03	2.910000e+03	1.086491e-01	3.654263e-03	3.654263e-03
2.910000e+03	2.920000e+03	1.208168e-01	3.853457e-03	3.853457e-03
2.920000e+03	2.930000e+03	1.329845e-01	4.042847e-03	4.042847e-03
2.930000e+03	2.940000e+03	1.424483e-01	4.184229e-03	4.184229e-03
2.940000e+03	2.950000e+03	1.489623e-01	4.278829e-03	4.278829e-03
2.950000e+03	2.960000e+03	1.742810e-01	4.628197e-03	4.628197e-03
2.960000e+03	2.970000e+03	1.873090e-01	4.798065e-03	4.798065e-03
2.970000e+03	2.980000e+03	2.154545e-01	5.145939e-03	5.145939e-03
2.980000e+03	2.990000e+03	2.727288e-01	5.789650e-03	5.789650e-03
2.990000e+03	3.000000e+03	4.777363e-01	7.662685e-03	7.662685e-03
3.000000e+03	3.010000e+03	1.390438e+00	1.307262e-02	1.307262e-02
3.010000e+03	3.020000e+03	7.397723e-01	9.535333e-03	9.535333e-03
3.020000e+03	3.030000e+03	2.990307e-01	6.062402e-03	6.062402e-03
3.030000e+03	3.040000e+03	1.327387e-01	4.039109e-03	4.039109e-03
3.040000e+03	3.050000e+03	7.693927e-02	3.075112e-03	3.075112e-03
3.050000e+03	3.060000e+03	4.670435e-02	2.395883e-03	2.395883e-03
3.060000e+03	3.070000e+03	3.379920e-02	2.038168e-03	2.038168e-03
3.070000e+03	3.080000e+03	2.408961e-02	1.720686e-03	1.720686e-03
3.080000e+03	3.090000e+03	1.892755e-02	1.525226e-03	1.525226e-03
3.090000e+03	3.100000e+03	1.831302e-02	1.500261e-03	1.500261e-03
3.100000e+03	3.110000e+03	1.118446e-02	1.172450e-03	1.172450e-03
3.110000e+03	3.120000e+03	1.044702e-02	1.133139e-03	1.133139e-03
3.120000e+03	3.130000e+03	9.709588e-03	1.092414e-03	1.092414e-03
3.130000e+03	3.140000e+03	8.111807e-03	9.984945e-04	9.984945e-04
3.140000e+03	3.150000e+03	7.005652e-03	9.279213e-04	9.279213e-04
3.150000e+03	3.160000e+03	4.793341e-03	7.675488e-04	7.675488e-04
3.160000e+03	3.170000e+03	6.391121e-03	8.862890e-04	8.862890e-04
3.170000e+03	3.180000e+03	4.178810e-03	7.166600e-04	7.166600e-04
3.180000e+03	3.190000e+03	2.581030e-03	5.632269e-04	5.632269e-04
3.190000e+03	3.200000e+03	3.318467e-03	6.386392e-04	6.386392e-04
3.200000e+03	3.210000e+03	2.581030e-03	5.632269e-04	5.632269e-04
3.210000e+03	3.220000e+03	3.318467e-03	6.386392e-04	6.386392e-04
3.220000e+03	3.230000e+03	2.458123e-03	5.496532e-04	5.496532e-04
3.230000e+03	3.240000e+03	2.335217e-03	5.357356e-04	5.357356e-04
3.240000e+03	3.250000e+03	1.843593e-03	4.760136e-04	4.760136e-04
3.250000e+03	3.260000e+03	1.229062e-03	3.886635e-04	3.886635e-04
3.260000e+03	3.270000e+03	1.351968e-03	4.076337e-04	4.076337e-04
3.270000e+03	3.280000e+03	1.843593e-03	4.760136e-04	4.760136e-04
3.280000e+03	3.290000e+03	1.720686e-03	4.598728e-04	4.598728e-04
3.290000e+03	3.300000e+03	9.832494e-04	3.476311e-04	3.476311e-04
3.300000e+03	3.310000e+03	8.603432e-04	3.251792e-04	3.251792e-04
3.310000e+03	3.320000e+03	1.351968e-03	4.076337e-04	4.076337e-04
3.320000e+03	3.330000e+03	1.106156e-03	3.687185e-04	3.687185e-04
3.330000e+03	3.340000e+03	8.603432e-04	3.251792e-04	3.251792e-04
3.340000e+03	3.350000e+03	8.603432e-04	3.251792e-04	3.251792e-04
3.350000e+03	3.360000e+03	1.106156e-03	3.687185e-04	3.687185e-04
3.360000e+03	3.370000e+03	1.106156e-03	3.687185e-04	3.687185e-04
3.370000e+03	3.380000e+03	8.603432e-04	3.251792e-04	3.251792e-04
3.380000e+03	3.390000e+03	4.916247e-04	2.458123e-04	2.458123e-04
3.390000e+03	3.400000e+03	6.145309e-04	2.748266e-04	2.748266e-04
3.400000e+03	3.410000e+03	1.106156e-03	3.687185e-04	3.687185e-04
3.410000e+03	3.420000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.420000e+03	3.430000e+03	4.916247e-04	2.458123e-04	2.458123e-04
3.430000e+03	3.440000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.440000e+03	3.450000e+03	8.603432e-04	3.251792e-04	3.251792e-04
3.450000e+03	3.460000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.460000e+03	3.470000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.470000e+03	3.480000e+03	6.145309e-04	2.748266e-04	2.748266e-04
3.480000e+03	3.490000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.490000e+03	3.500000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.500000e+03	3.510000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.510000e+03	3.520000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.520000e+03	3.530000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.530000e+03	3.540000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.540000e+03	3.550000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.550000e+03	3.560000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.560000e+03	3.570000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.570000e+03	3.580000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.580000e+03	3.590000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.590000e+03	3.600000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.600000e+03	3.610000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	6.145309e-04	2.748266e-04	2.748266e-04
3.630000e+03	3.640000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.640000e+03	3.650000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.650000e+03	3.660000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.680000e+03	3.690000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.690000e+03	3.700000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.700000e+03	3.710000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.730000e+03	3.740000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.790000e+03	3.800000e+03	2.458123e-04	1.738156e-04	1.738156e-04
3.800000e+03	3.810000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	3.687185e-04	2.128797e-04	2.128797e-04
3.830000e+03	3.840000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.840000e+03	3.850000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.850000e+03	3.860000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.860000e+03	3.870000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.870000e+03	3.880000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.900000e+03	3.910000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.940000e+03	3.950000e+03	1.229062e-04	1.229062e-04	1.229062e-04
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	2.458123e-04	1.738156e-04	1.738156e-04
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.040000e+03	4.050000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	1.229062e-04	1.229062e-04	1.229062e-04
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	1.229062e-04	1.229062e-04	1.229062e-04
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	1.630566e-06	1.630566e-06	1.630566e-06
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	1.630566e-06	1.630566e-06	1.630566e-06
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.000000e+03	1.010000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.090000e+03	1.100000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.150000e+03	1.160000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.180000e+03	1.190000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.190000e+03	1.200000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.200000e+03	1.210000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.210000e+03	1.220000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.220000e+03	1.230000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.250000e+03	1.260000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.260000e+03	1.270000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.270000e+03	1.280000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.280000e+03	1.290000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.290000e+03	1.300000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.320000e+03	1.330000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.330000e+03	1.340000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.380000e+03	1.390000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.390000e+03	1.400000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.400000e+03	1.410000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.430000e+03	1.440000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.440000e+03	1.450000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.450000e+03	1.460000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.480000e+03	1.490000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.490000e+03	1.500000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.500000e+03	1.510000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.510000e+03	1.520000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.520000e+03	1.530000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.530000e+03	1.540000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.560000e+03	1.570000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.570000e+03	1.580000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.580000e+03	1.590000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.590000e+03	1.600000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.600000e+03	1.610000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.610000e+03	1.620000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.620000e+03	1.630000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.630000e+03	1.640000e+03	1.630566e-05	5.156301e-06	5.156301e-06
1.640000e+03	1.650000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.650000e+03	1.660000e+03	1.630566e-06	1.630566e-06	1.630566e-06
1.660000e+03	1.670000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.670000e+03	1.680000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.680000e+03	1.690000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.690000e+03	1.700000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.700000e+03	1.710000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.710000e+03	1.720000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.720000e+03	1.730000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.730000e+03	1.740000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.740000e+03	1.750000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.750000e+03	1.760000e+03	1.793622e-05	5.407974e-06	5.407974e-06
1.760000e+03	1.770000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.770000e+03	1.780000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.780000e+03	1.790000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.790000e+03	1.800000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.800000e+03	1.810000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.810000e+03	1.820000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.820000e+03	1.830000e+03	1.467509e-05	4.891697e-06	4.891697e-06
1.830000e+03	1.840000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.840000e+03	1.850000e+03	1.467509e-05	4.891697e-06	4.891697e-06
1.850000e+03	1.860000e+03	2.282792e-05	6.101018e-06	6.101018e-06
1.860000e+03	1.870000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.870000e+03	1.880000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.880000e+03	1.890000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.890000e+03	1.900000e+03	1.304452e-05	4.611936e-06	4.611936e-06
1.900000e+03	1.910000e+03	3.261131e-06	2.305968e-06	2.305968e-06
1.910000e+03	1.920000e+03	4.891697e-06	2.824222e-06	2.824222e-06
1.920000e+03	1.930000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.930000e+03	1.940000e+03	1.141396e-05	4.314071e-06	4.314071e-06
1.940000e+03	1.950000e+03	8.152828e-06	3.646055e-06	3.646055e-06
1.950000e+03	1.960000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.960000e+03	1.970000e+03	2.119735e-05	5.879088e-06	5.879088e-06
1.970000e+03	1.980000e+03	6.522262e-06	3.261132e-06	3.261132e-06
1.980000e+03	1.990000e+03	9.783393e-06	3.994053e-06	3.994053e-06
1.990000e+03	2.000000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.000000e+03	2.010000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.010000e+03	2.020000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.020000e+03	2.030000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.030000e+03	2.040000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.040000e+03	2.050000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.050000e+03	2.060000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.060000e+03	2.070000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.070000e+03	2.080000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.080000e+03	2.090000e+03	2.119735e-05	5.879088e-06	5.879088e-06
2.090000e+03	2.100000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.100000e+03	2.110000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.110000e+03	2.120000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.120000e+03	2.130000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.130000e+03	2.140000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.140000e+03	2.150000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.150000e+03	2.160000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.160000e+03	2.170000e+03	2.282792e-05	6.101018e-06	6.101018e-06
2.170000e+03	2.180000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.180000e+03	2.190000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.190000e+03	2.200000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.200000e+03	2.210000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.210000e+03	2.220000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.220000e+03	2.230000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.230000e+03	2.240000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.240000e+03	2.250000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.250000e+03	2.260000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.260000e+03	2.270000e+03	1.793622e-05	5.407974e-06	5.407974e-06
2.270000e+03	2.280000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.280000e+03	2.290000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.290000e+03	2.300000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.300000e+03	2.310000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.310000e+03	2.320000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.320000e+03	2.330000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.330000e+03	2.340000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.340000e+03	2.350000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.350000e+03	2.360000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.360000e+03	2.370000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.370000e+03	2.380000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.380000e+03	2.390000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.390000e+03	2.400000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.400000e+03	2.410000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.410000e+03	2.420000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.420000e+03	2.430000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.430000e+03	2.440000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.440000e+03	2.450000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.450000e+03	2.460000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.460000e+03	2.470000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.470000e+03	2.480000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.480000e+03	2.490000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.490000e+03	2.500000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.500000e+03	2.510000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.510000e+03	2.520000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.520000e+03	2.530000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.530000e+03	2.540000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.540000e+03	2.550000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.550000e+03	2.560000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.560000e+03	2.570000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.570000e+03	2.580000e+03	1.793622e-05	5.407974e-06	5.407974e-06
2.580000e+03	2.590000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.590000e+03	2.600000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.600000e+03	2.610000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.610000e+03	2.620000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.620000e+03	2.630000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.630000e+03	2.640000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.640000e+03	2.650000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.650000e+03	2.660000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.660000e+03	2.670000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.670000e+03	2.680000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.680000e+03	2.690000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.690000e+03	2.700000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.700000e+03	2.710000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.710000e+03	2.720000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.720000e+03	2.730000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.730000e+03	2.740000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.740000e+03	2.750000e+03	1.956679e-05	5.648445e-06	5.648445e-06
2.750000e+03	2.760000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.760000e+03	2.770000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.770000e+03	2.780000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.780000e+03	2.790000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.790000e+03	2.800000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.800000e+03	2.810000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.810000e+03	2.820000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.820000e+03	2.830000e+03	1.141396e-05	4.314071e-06	4.314071e-06
2.830000e+03	2.840000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.840000e+03	2.850000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.850000e+03	2.860000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.860000e+03	2.870000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.870000e+03	2.880000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.880000e+03	2.890000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.890000e+03	2.900000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.900000e+03	2.910000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.910000e+03	2.920000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.920000e+03	2.930000e+03	2.282792e-05	6.101018e-06	6.101018e-06
2.930000e+03	2.940000e+03	2.282792e-05	6.101018e-06	6.101018e-06
2.940000e+03	2.950000e+03	1.630566e-05	5.156301e-06	5.156301e-06
2.950000e+03	2.960000e+03	2.282792e-05	6.101018e-06	6.101018e-06
2.960000e+03	2.970000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.970000e+03	2.980000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.980000e+03	2.990000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.990000e+03	3.000000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.000000e+03	3.010000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.010000e+03	3.020000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.020000e+03	3.030000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.030000e+03	3.040000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.040000e+03	3.050000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.050000e+03	3.060000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.060000e+03	3.070000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.070000e+03	3.080000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.080000e+03	3.090000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.090000e+03	3.100000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.100000e+03	3.110000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.110000e+03	3.120000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.120000e+03	3.130000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.130000e+03	3.140000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.140000e+03	3.150000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.150000e+03	3.160000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.160000e+03	3.170000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.170000e+03	3.180000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.180000e+03	3.190000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.190000e+03	3.200000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.200000e+03	3.210000e+03	2.119735e-05	5.879088e-06	5.879088e-06
3.210000e+03	3.220000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.220000e+03	3.230000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.230000e+03	3.240000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.240000e+03	3.250000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.250000e+03	3.260000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.260000e+03	3.270000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.270000e+03	3.280000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.280000e+03	3.290000e+03	2.119735e-05	5.879088e-06	5.879088e-06
3.290000e+03	3.300000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.300000e+03	3.310000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.310000e+03	3.320000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.320000e+03	3.330000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.330000e+03	3.340000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.340000e+03	3.350000e+03	2.119735e-05	5.879088e-06	5.879088e-06
3.350000e+03	3.360000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.360000e+03	3.370000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.370000e+03	3.380000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.380000e+03	3.390000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.390000e+03	3.400000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.400000e+03	3.410000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.410000e+03	3.420000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.420000e+03	3.430000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.430000e+03	3.440000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.440000e+03	3.450000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.450000e+03	3.460000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.460000e+03	3.470000e+03	8.152828e-06	3.646055e-06	3.646055e-06
3.470000e+03	3.480000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.480000e+03	3.490000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.490000e+03	3.500000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.500000e+03	3.510000e+03	1.141396e-05	4.314071e-06	4.314071e-06
3.510000e+03	3.520000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.520000e+03	3.530000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.530000e+03	3.540000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.540000e+03	3.550000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.550000e+03	3.560000e+03	1.793622e-05	5.407974e-06	5.407974e-06
3.560000e+03	3.570000e+03	2.608905e-05	6.522262e-06	6.522262e-06
3.570000e+03	3.580000e+03	1.304452e-05	4.611936e-06	4.611936e-06
3.580000e+03	3.590000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.590000e+03	3.600000e+03	3.261131e-05	7.292111e-06	7.292111e-06
3.600000e+03	3.610000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.610000e+03	3.620000e+03	1.467509e-05	4.891697e-06	4.891697e-06
3.620000e+03	3.630000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.630000e+03	3.640000e+03	2.771961e-05	6.722994e-06	6.722994e-06
3.640000e+03	3.650000e+03	1.630566e-05	5.156301e-06	5.156301e-06
3.650000e+03	3.660000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.660000e+03	3.670000e+03	3.098075e-05	7.107471e-06	7.107471e-06
3.670000e+03	3.680000e+03	2.935018e-05	6.917904e-06	6.917904e-06
3.680000e+03	3.690000e+03	3.098075e-05	7.107471e-06	7.107471e-06
3.690000e+03	3.700000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.700000e+03	3.710000e+03	3.587244e-05	7.648030e-06	7.648030e-06
3.710000e+03	3.720000e+03	2.771961e-05	6.722994e-06	6.722994e-06
3.720000e+03	3.730000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.730000e+03	3.740000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.740000e+03	3.750000e+03	2.282792e-05	6.101018e-06	6.101018e-06
3.750000e+03	3.760000e+03	3.587244e-05	7.648030e-06	7.648030e-06
3.760000e+03	3.770000e+03	3.424188e-05	7.472190e-06	7.472190e-06
3.770000e+03	3.780000e+03	3.098075e-05	7.107471e-06	7.107471e-06
3.780000e+03	3.790000e+03	3.261131e-05	7.292111e-06	7.292111e-06
3.790000e+03	3.800000e+03	2.771961e-05	6.722994e-06	6.722994e-06
3.800000e+03	3.810000e+03	4.076414e-05	8.152828e-06	8.152828e-06
3.810000e+03	3.820000e+03	3.750301e-05	7.819918e-06	7.819918e-06
3.820000e+03	3.830000e+03	2.771961e-05	6.722994e-06	6.722994e-06
3.830000e+03	3.840000e+03	1.956679e-05	5.648445e-06	5.648445e-06
3.840000e+03	3.850000e+03	4.891697e-05	8.930975e-06	8.930975e-06
3.850000e+03	3.860000e+03	3.424188e-05	7.472190e-06	7.472190e-06
3.860000e+03	3.870000e+03	4.402527e-05	8.472667e-06	8.472667e-06
3.870000e+03	3.880000e+03	4.076414e-05	8.152828e-06	8.152828e-06
3.880000e+03	3.890000e+03	5.380866e-05	9.366886e-06	9.366886e-06
3.890000e+03	3.900000e+03	2.445848e-05	6.315153e-06	6.315153e-06
3.900000e+03	3.910000e+03	3.424188e-05	7.472190e-06	7.472190e-06
3.910000e+03	3.920000e+03	4.239470e-05	8.314285e-06	8.314285e-06
3.920000e+03	3.930000e+03	3.098075e-05	7.107471e-06	7.107471e-06
3.930000e+03	3.940000e+03	3.587244e-05	7.648030e-06	7.648030e-06
3.940000e+03	3.950000e+03	4.565584e-05	8.628142e-06	8.628142e-06
3.950000e+03	3.960000e+03	3.261131e-05	7.292111e-06	7.292111e-06
3.960000e+03	3.970000e+03	2.771961e-05	6.722994e-06	6.722994e-06
3.970000e+03	3.980000e+03	5.054753e-05	9.078605e-06	9.078605e-06
3.980000e+03	3.990000e+03	4.402527e-05	8.472667e-06	8.472667e-06
3.990000e+03	4.000000e+03	5.706979e-05	9.646556e-06	9.646556e-06
4.000000e+03	4.010000e+03	6.033093e-05	9.918343e-06	9.918343e-06
4.010000e+03	4.020000e+03	5.054753e-05	9.078605e-06	9.078605e-06
4.020000e+03	4.030000e+03	6.033093e-05	9.918343e-06	9.918343e-06
4.030000e+03	4.040000e+03	4.728640e-05	8.780864e-06	8.780864e-06
4.040000e+03	4.050000e+03	5.543923e-05	9.507749e-06	9.507749e-06
4.050000e+03	4.060000e+03	6.522262e-05	1.031260e-05	1.031260e-05
4.060000e+03	4.070000e+03	6.196149e-05	1.005148e-05	1.005148e-05
4.070000e+03	4.080000e+03	7.500601e-05	1.105903e-05	1.105903e-05
4.080000e+03	4.090000e+03	5.870036e-05	9.783393e-06	9.783393e-06
4.090000e+03	4.100000e+03	6.033093e-05	9.918343e-06	9.918343e-06
4.100000e+03	4.110000e+03	7.174488e-05	1.081595e-05	1.081595e-05
4.110000e+03	4.120000e+03	5.543923e-05	9.507749e-06	9.507749e-06
4.120000e+03	4.130000e+03	7.500601e-05	1.105903e-05	1.105903e-05
4.130000e+03	4.140000e+03	7.826715e-05	1.129689e-05	1.129689e-05
4.140000e+03	4.150000e+03	5.870036e-05	9.783393e-06	9.783393e-06
4.150000e+03	4.160000e+03	8.805054e-05	1.198216e-05	1.198216e-05
4.160000e+03	4.170000e+03	9.294224e-05	1.231050e-05	1.231050e-05
4.170000e+03	4.180000e+03	7.011432e-05	1.069233e-05	1.069233e-05
4.180000e+03	4.190000e+03	5.706979e-05	9.646556e-06	9.646556e-06
4.190000e+03	4.200000e+03	8.641997e-05	1.187070e-05	1.187070e-05
4.200000e+03	4.210000e+03	7.174488e-05	1.081595e-05	1.081595e-05
4.210000e+03	4.220000e+03	1.271841e-04	1.440076e-05	1.440076e-05
4.220000e+03	4.230000e+03	7.663658e-05	1.117860e-05	1.117860e-05
4.230000e+03	4.240000e+03	7.989771e-05	1.141396e-05	1.141396e-05
4.240000e+03	4.250000e+03	1.141396e-04	1.364229e-05	1.364229e-05
4.250000e+03	4.260000e+03	1.059868e-04	1.314604e-05	1.314604e-05
4.260000e+03	4.270000e+03	8.152828e-05	1.152984e-05	1.152984e-05
4.270000e+03	4.280000e+03	9.620337e-05	1.252461e-05	1.252461e-05
4.280000e+03	4.290000e+03	1.157702e-04	1.373939e-05	1.373939e-05
4.290000e+03	4.300000e+03	1.190313e-04	1.393156e-05	1.393156e-05
4.300000e+03	4.310000e+03	1.092479e-04	1.334675e-05	1.334675e-05
4.310000e+03	4.320000e+03	1.076173e-04	1.324678e-05	1.324678e-05
4.320000e+03	4.330000e+03	1.190313e-04	1.393156e-05	1.393156e-05
4.330000e+03	4.340000e+03	1.157702e-04	1.373939e-05	1.373939e-05
4.340000e+03	4.350000e+03	1.239230e-04	1.421494e-05	1.421494e-05
4.350000e+03	4.360000e+03	1.369675e-04	1.494438e-05	1.494438e-05
4.360000e+03	4.370000e+03	1.369675e-04	1.494438e-05	1.494438e-05
4.370000e+03	4.380000e+03	1.288147e-04	1.449278e-05	1.449278e-05
4.380000e+03	4.390000e+03	1.125090e-04	1.354449e-05	1.354449e-05
4.390000e+03	4.400000e+03	1.402286e-04	1.512124e-05	1.512124e-05
4.400000e+03	4.410000e+03	1.663177e-04	1.646791e-05	1.646791e-05
4.410000e+03	4.420000e+03	1.875150e-04	1.748587e-05	1.748587e-05
4.420000e+03	4.430000e+03	1.369675e-04	1.494438e-05	1.494438e-05
4.430000e+03	4.440000e+03	1.434898e-04	1.529606e-05	1.529606e-05
4.440000e+03	4.450000e+03	1.630566e-04	1.630566e-05	1.630566e-05
4.450000e+03	4.460000e+03	1.777316e-04	1.702360e-05	1.702360e-05
4.460000e+03	4.470000e+03	1.744705e-04	1.686670e-05	1.686670e-05
4.470000e+03	4.480000e+03	2.054513e-04	1.830305e-05	1.830305e-05
4.480000e+03	4.490000e+03	1.581649e-04	1.605921e-05	1.605921e-05
4.490000e+03	4.500000e+03	1.712094e-04	1.670832e-05	1.670832e-05
4.500000e+03	4.510000e+03	2.103430e-04	1.851967e-05	1.851967e-05
4.510000e+03	4.520000e+03	2.103430e-04	1.851967e-05	1.851967e-05
4.520000e+03	4.530000e+03	1.989290e-04	1.801019e-05	1.801019e-05
4.530000e+03	4.540000e+03	2.201263e-04	1.894546e-05	1.894546e-05
4.540000e+03	4.550000e+03	2.282792e-04	1.929311e-05	1.929311e-05
4.550000e+03	4.560000e+03	2.494765e-04	2.016898e-05	2.016898e-05
4.560000e+03	4.570000e+03	2.559988e-04	2.043093e-05	2.043093e-05
4.570000e+03	4.580000e+03	2.445848e-04	1.997027e-05	1.997027e-05
4.580000e+03	4.590000e+03	2.576294e-04	2.049589e-05	2.049589e-05
4.590000e+03	4.600000e+03	2.641516e-04	2.075371e-05	2.075371e-05
4.600000e+03	4.610000e+03	2.413237e-04	1.983669e-05	1.983669e-05
4.610000e+03	4.620000e+03	2.723044e-04	2.107155e-05	2.107155e-05
4.620000e+03	4.630000e+03	2.771961e-04	2.125997e-05	2.125997e-05
4.630000e+03	4.640000e+03	2.869795e-04	2.163190e-05	2.163190e-05
4.640000e+03	4.650000e+03	2.771961e-04	2.125997e-05	2.125997e-05
4.650000e+03	4.660000e+03	3.375271e-04	2.345975e-05	2.345975e-05
4.660000e+03	4.670000e+03	3.228520e-04	2.294409e-05	2.294409e-05
4.670000e+03	4.680000e+03	3.293742e-04	2.317469e-05	2.317469e-05
4.680000e+03	4.690000e+03	3.326354e-04	2.328913e-05	2.328913e-05
4.690000e+03	4.700000e+03	3.782912e-04	2.483603e-05	2.483603e-05
4.700000e+03	4.710000e+03	3.505716e-04	2.390878e-05	2.390878e-05
4.710000e+03	4.720000e+03	3.619856e-04	2.429488e-05	2.429488e-05
4.720000e+03	4.730000e+03	3.815523e-04	2.494286e-05	2.494286e-05
4.730000e+03	4.740000e+03	4.679723e-04	2.762353e-05	2.762353e-05
4.740000e+03	4.750000e+03	3.782912e-04	2.483603e-05	2.483603e-05
4.750000e+03	4.760000e+03	4.777557e-04	2.791079e-05	2.791079e-05
4.760000e+03	4.770000e+03	4.761251e-04	2.786312e-05	2.786312e-05
4.770000e+03	4.780000e+03	4.581889e-04	2.733326e-05	2.733326e-05
4.780000e+03	4.790000e+03	4.581889e-04	2.733326e-05	2.733326e-05
4.790000e+03	4.800000e+03	5.299338e-04	2.939544e-05	2.939544e-05
4.800000e+03	4.810000e+03	5.331949e-04	2.948575e-05	2.948575e-05
4.810000e+03	4.820000e+03	5.755896e-04	3.063554e-05	3.063554e-05
4.820000e+03	4.830000e+03	5.804813e-04	3.076545e-05	3.076545e-05
4.830000e+03	4.840000e+03	6.571179e-04	3.273338e-05	3.273338e-05
4.840000e+03	4.850000e+03	6.717930e-04	3.309687e-05	3.309687e-05
4.850000e+03	4.860000e+03	6.603790e-04	3.281449e-05	3.281449e-05
4.860000e+03	4.870000e+03	7.141877e-04	3.412521e-05	3.412521e-05
4.870000e+03	4.880000e+03	7.402768e-04	3.474291e-05	3.474291e-05
4.880000e+03	4.890000e+03	8.087605e-04	3.631442e-05	3.631442e-05
4.890000e+03	4.900000e+03	8.006077e-04	3.613091e-05	3.613091e-05
4.900000e+03	4.910000e+03	8.120216e-04	3.638757e-05	3.638757e-05
4.910000e+03	4.920000e+03	9.375752e-04	3.909959e-05	3.909959e-05
4.920000e+03	4.930000e+03	9.913838e-04	4.020592e-05	4.020592e-05
4.930000e+03	4.940000e+03	1.064759e-03	4.166725e-05	4.166725e-05
4.940000e+03	4.950000e+03	1.097371e-03	4.230053e-05	4.230053e-05
4.950000e+03	4.960000e+03	1.262058e-03	4.536373e-05	4.536373e-05
4.960000e+03	4.970000e+03	1.376197e-03	4.737067e-05	4.737067e-05
4.970000e+03	4.980000e+03	1.531101e-03	4.996560e-05	4.996560e-05
4.980000e+03	4.990000e+03	1.826233e-03	5.456916e-05	5.456916e-05
4.990000e+03	5.000000e+03	3.885638e-03	7.959766e-05	7.959766e-05
5.000000e+03	5.010000e+03	1.466205e-02	1.546203e-04	1.546203e-04
5.010000e+03	5.020000e+03	5.483592e-03	9.455874e-05	9.455874e-05
5.020000e+03	5.030000e+03	2.012118e-03	5.727905e-05	5.727905e-05
5.030000e+03	5.040000e+03	8.527858e-04	3.728972e-05	3.728972e-05
5.040000e+03	5.050000e+03	4.875391e-04	2.819511e-05	2.819511e-05
5.050000e+03	5.060000e+03	2.951324e-04	2.193702e-05	2.193702e-05
5.060000e+03	5.070000e+03	2.021901e-04	1.815721e-05	1.815721e-05
5.070000e+03	5.080000e+03	1.467509e-04	1.546890e-05	1.546890e-05
5.080000e+03	5.090000e+03	1.337064e-04	1.476540e-05	1.476540e-05
5.090000e+03	5.100000e+03	6.848375e-05	1.056727e-05	1.056727e-05
5.100000e+03	5.110000e+03	8.315884e-05	1.164457e-05	1.164457e-05
5.110000e+03	5.120000e+03	5.706979e-05	9.646556e-06	9.646556e-06
5.120000e+03	5.130000e+03	6.685319e-05	1.044071e-05	1.044071e-05
5.130000e+03	5.140000e+03	4.565584e-05	8.628142e-06	8.628142e-06
5.140000e+03	5.150000e+03	4.239470e-05	8.314285e-06	8.314285e-06
5.150000e+03	5.160000e+03	3.587244e-05	7.648030e-06	7.648030e-06
5.160000e+03	5.170000e+03	2.935018e-05	6.917904e-06	6.917904e-06
5.170000e+03	5.180000e+03	4.076414e-05	8.152828e-06	8.152828e-06
5.180000e+03	5.190000e+03	2.935018e-05	6.917904e-06	6.917904e-06
5.190000e+03	5.200000e+03	1.956679e-05	5.648445e-06	5.648445e-06
5.200000e+03	5.210000e+03	2.119735e-05	5.879088e-06	5.879088e-06
5.210000e+03	5.220000e+03	1.793622e-05	5.407974e-06	5.407974e-06
5.220000e+03	5.230000e+03	1.141396e-05	4.314071e-06	4.314071e-06
5.230000e+03	5.240000e+03	1.304452e-05	4.611936e-06	4.611936e-06
5.240000e+03	5.250000e+03	1.304452e-05	4.611936e-06	4.611936e-06
5.250000e+03	5.260000e+03	1.141396e-05	4.314071e-06	4.314071e-06
5.260000e+03	5.270000e+03	9.783393e-06	3.994053e-06	3.994053e-06
5.270000e+03	5.280000e+03	1.304452e-05	4.611936e-06	4.611936e-06
5.280000e+03	5.290000e+03	6.522262e-06	3.261132e-06	3.261132e-06
5.290000e+03	5.300000e+03	9.783393e-06	3.994053e-06	3.994053e-06
5.300000e+03	5.310000e+03	9.783393e-06	3.994053e-06	3.994053e-06
5.310000e+03	5.320000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.320000e+03	5.330000e+03	6.522262e-06	3.261132e-06	3.261132e-06
5.330000e+03	5.340000e+03	8.152828e-06	3.646055e-06	3.646055e-06
5.340000e+03	5.350000e+03	6.522262e-06	3.261132e-06	3.261132e-06
5.350000e+03	5.360000e+03	8.152828e-06	3.646055e-06	3.646055e-06
5.360000e+03	5.370000e+03	6.522262e-06	3.261132e-06	3.261132e-06
5.370000e+03	5.380000e+03	4.891697e-06	2.824222e-06	2.824222e-06
5.380000e+03	5.390000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.390000e+03	5.400000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.400000e+03	5.410000e+03	4.891697e-06	2.824222e-06	2.824222e-06
5.410000e+03	5.420000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.420000e+03	5.430000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.430000e+03	5.440000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.440000e+03	5.450000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.470000e+03	5.480000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.480000e+03	5.490000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.490000e+03	5.500000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.520000e+03	5.530000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.700000e+03	5.710000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.710000e+03	5.720000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.720000e+03	5.730000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.730000e+03	5.740000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	3.261131e-06	2.305968e-06	2.305968e-06
5.820000e+03	5.830000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	1.630566e-06	1.630566e-06	1.630566e-06
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	1.630566e-06	1.630566e-06	1.630566e-06
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	1.630566e-06	1.630566e-06	1.630566e-06
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	1.630566e-06	1.630566e-06	1.630566e-06
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
LineColor=black
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	4.517290e+00	3.549063e+00	3.549063e+00
4.800000e+02	4.900000e+02	2.861200e+00	2.861200e+00	2.861200e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	2.695765e+00	2.695765e+00	2.695765e+00
5.100000e+02	5.200000e+02	6.383656e+00	3.233524e+00	3.233524e+00
5.200000e+02	5.300000e+02	5.049914e+00	3.239356e+00	3.239356e+00
5.300000e+02	5.400000e+02	3.993392e+00	2.713381e+00	2.713381e+00
5.400000e+02	5.500000e+02	6.615303e+00	3.920010e+00	3.920010e+00
5.500000e+02	5.600000e+02	7.036337e+00	3.721031e+00	3.721031e+00
5.600000e+02	5.700000e+02	2.455279e+01	7.013744e+00	7.013744e+00
5.700000e+02	5.800000e+02	2.139589e+01	7.101168e+00	7.101168e+00
5.800000e+02	5.900000e+02	2.560725e+01	9.718013e+00	9.718013e+00
5.900000e+02	6.000000e+02	2.703883e+01	8.155922e+00	8.155922e+00
6.000000e+02	6.100000e+02	2.475356e+01	6.105481e+00	6.105481e+00
6.100000e+02	6.200000e+02	1.337577e+01	4.262505e+00	4.262505e+00
6.200000e+02	6.300000e+02	2.673615e+01	6.936498e+00	6.936498e+00
6.300000e+02	6.400000e+02	3.145264e+01	9.318676e+00	9.318676e+00
6.400000e+02	6.500000e+02	2.645129e+01	7.666943e+00	7.666943e+00
6.500000e+02	6.600000e+02	2.983970e+01	7.142824e+00	7.142824e+00
6.600000e+02	6.700000e+02	3.201310e+01	7.221449e+00	7.221449e+00
6.700000e+02	6.800000e+02	2.236586e+01	6.392142e+00	6.392142e+00
6.800000e+02	6.900000e+02	3.517935e+01	8.328859e+00	8.328859e+00
6.900000e+02	7.000000e+02	1.918769e+01	3.863084e+00	3.863084e+00
7.000000e+02	7.100000e+02	2.722266e+01	5.441151e+00	5.441151e+00
7.100000e+02	7.200000e+02	2.397154e+01	5.361578e+00	5.361578e+00
7.200000e+02	7.300000e+02	2.124522e+01	4.159617e+00	4.159617e+00
7.300000e+02	7.400000e+02	3.029030e+01	6.365607e+00	6.365607e+00
7.400000e+02	7.500000e+02	2.726996e+01	6.192568e+00	6.192568e+00
7.500000e+02	7.600000e+02	2.746002e+01	6.294676e+00	6.294676e+00
7.600000e+02	7.700000e+02	3.011203e+01	6.143558e+00	6.143558e+00
7.700000e+02	7.800000e+02	2.475933e+01	4.323043e+00	4.323043e+00
7.800000e+02	7.900000e+02	1.753222e+01	4.499420e+00	4.499420e+00
7.900000e+02	8.000000e+02	1.971530e+01	3.513595e+00	3.513595e+00
8.000000e+02	8.100000e+02	2.056897e+01	3.646313e+00	3.646313e+00
8.100000e+02	8.200000e+02	2.110294e+01	3.771990e+00	3.771990e+00
8.200000e+02	8.300000e+02	2.478982e+01	4.809809e+00	4.809809e+00
8.300000e+02	8.400000e+02	2.759568e+01	5.473940e+00	5.473940e+00
8.400000e+02	8.500000e+02	2.186340e+01	4.687811e+00	4.687811e+00
8.500000e+02	8.600000e+02	2.152394e+01	3.638307e+00	3.638307e+00
8.600000e+02	8.700000e+02	2.151828e+01	5.051147e+00	5.051147e+00
8.700000e+02	8.800000e+02	2.795683e+01	4.905608e+00	4.905608e+00
8.800000e+02	8.900000e+02	1.434439e+01	3.207937e+00	3.207937e+00
8.900000e+02	9.000000e+02	1.904068e+01	4.138444e+00	4.138444e+00
9.000000e+02	9.100000e+02	1.737367e+01	3.161059e+00	3.161059e+00
9.100000e+02	9.200000e+02	1.808925e+01	3.441465e+00	3.441465e+00
9.200000e+02	9.300000e+02	1.487302e+01	2.629997e+00	2.629997e+00
9.300000e+02	9.400000e+02	1.515050e+01	2.723232e+00	2.723232e+00
9.400000e+02	9.500000e+02	1.171711e+01	2.108328e+00	2.108328e+00
9.500000e+02	9.600000e+02	1.050230e+01	2.452509e+00	2.452509e+00
9.600000e+02	9.700000e+02	1.186491e+01	2.061792e+00	2.061792e+00
9.700000e+02	9.800000e+02	1.536466e+01	3.920891e+00	3.920891e+00
9.800000e+02	9.900000e+02	1.502626e+01	2.810729e+00	2.810729e+00
9.900000e+02	1.000000e+03	1.293659e+01	3.233566e+00	3.233566e+00
1.000000e+03	1.010000e+03	1.857554e+01	3.902008e+00	3.902008e+00
1.010000e+03	1.020000e+03	1.261733e+01	2.131481e+00	2.131481e+00
1.020000e+03	1.030000e+03	8.035474e+00	1.593981e+00	1.593981e+00
1.030000e+03	1.040000e+03	1.953846e+01	4.416355e+00	4.416355e+00
1.040000e+03	1.050000e+03	1.722597e+01	3.795792e+00	3.795792e+00
1.050000e+03	1.060000e+03	7.034978e+00	1.437691e+00	1.437691e+00
1.060000e+03	1.070000e+03	6.966964e+00	1.507245e+00	1.507245e+00
1.070000e+03	1.080000e+03	8.530483e+00	1.644224e+00	1.644224e+00
1.080000e+03	1.090000e+03	7.415532e+00	1.692135e+00	1.692135e+00
1.090000e+03	1.100000e+03	9.741354e+00	1.704811e+00	1.704811e+00
1.100000e+03	1.110000e+03	7.376351e+00	1.469882e+00	1.469882e+00
1.110000e+03	1.120000e+03	1.041849e+01	2.101560e+00	2.101560e+00
1.120000e+03	1.130000e+03	8.381508e+00	1.584708e+00	1.584708e+00
1.130000e+03	1.140000e+03	9.861928e+00	1.890018e+00	1.890018e+00
1.140000e+03	1.150000e+03	6.462597e+00	1.315540e+00	1.315540e+00
1.150000e+03	1.160000e+03	1.194685e+01	3.143768e+00	3.143768e+00
1.160000e+03	1.170000e+03	6.228170e+00	1.452707e+00	1.452707e+00
1.170000e+03	1.180000e+03	5.652511e+00	1.486609e+00	1.486609e+00
1.180000e+03	1.190000e+03	1.204637e+01	3.258645e+00	3.258645e+00
1.190000e+03	1.200000e+03	6.933854e+00	1.535776e+00	1.535776e+00
1.200000e+03	1.210000e+03	8.846968e+00	2.213782e+00	2.213782e+00
1.210000e+03	1.220000e+03	5.916554e+00	1.214967e+00	1.214967e+00
1.220000e+03	1.230000e+03	8.649494e+00	2.482381e+00	2.482381e+00
1.230000e+03	1.240000e+03	6.490378e+00	1.637658e+00	1.637658e+00
1.240000e+03	1.250000e+03	7.726541e+00	2.121341e+00	2.121341e+00
1.250000e+03	1.260000e+03	4.830044e+00	1.015249e+00	1.015249e+00
1.260000e+03	1.270000e+03	4.129592e+00	7.128782e-01	7.128782e-01
1.270000e+03	1.280000e+03	3.964399e+00	8.218822e-01	8.218822e-01
1.280000e+03	1.290000e+03	5.566817e+00	1.234610e+00	1.234610e+00
1.290000e+03	1.300000e+03	4.357902e+00	1.025908e+00	1.025908e+00
1.300000e+03	1.310000e+03	5.395184e+00	1.429454e+00	1.429454e+00
1.310000e+03	1.320000e+03	7.513978e+00	2.602842e+00	2.602842e+00
1.320000e+03	1.330000e+03	6.126455e+00	2.132326e+00	2.132326e+00
1.330000e+03	1.340000e+03	3.371430e+00	6.593316e-01	6.593316e-01
1.340000e+03	1.350000e+03	6.739911e+00	1.358518e+00	1.358518e+00
1.350000e+03	1.360000e+03	5.539495e+00	1.351467e+00	1.351467e+00
1.360000e+03	1.370000e+03	3.049636e+00	6.355391e-01	6.355391e-01
1.370000e+03	1.380000e+03	5.058305e+00	1.232650e+00	1.232650e+00
1.380000e+03	1.390000e+03	6.329719e+00	1.817147e+00	1.817147e+00
1.390000e+03	1.400000e+03	3.201642e+00	8.972492e-01	8.972492e-01
1.400000e+03	1.410000e+03	2.702239e+00	5.243998e-01	5.243998e-01
1.410000e+03	1.420000e+03	2.919905e+00	7.079451e-01	7.079451e-01
1.420000e+03	1.430000e+03	3.675002e+00	1.177062e+00	1.177062e+00
1.430000e+03	1.440000e+03	3.232379e+00	7.739982e-01	7.739982e-01
1.440000e+03	1.450000e+03	4.023426e+00	1.288264e+00	1.288264e+00
1.450000e+03	1.460000e+03	4.017061e+00	1.075919e+00	1.075919e+00
1.460000e+03	1.470000e+03	2.627263e+00	6.597031e-01	6.597031e-01
1.470000e+03	1.480000e+03	5.821351e+00	1.874991e+00	1.874991e+00
1.480000e+03	1.490000e+03	3.792466e+00	1.150806e+00	1.150806e+00
1.490000e+03	1.500000e+03	1.644649e+00	4.266542e-01	4.266542e-01
1.500000e+03	1.510000e+03	1.746798e+00	4.552002e-01	4.552002e-01
1.510000e+03	1.520000e+03	2.763879e+00	7.869623e-01	7.869623e-01
1.520000e+03	1.530000e+03	2.974914e+00	8.048994e-01	8.048994e-01
1.530000e+03	1.540000e+03	3.703111e+00	1.148151e+00	1.148151e+00
1.540000e+03	1.550000e+03	1.718579e+00	4.197084e-01	4.197084e-01
1.550000e+03	1.560000e+03	2.052480e+00	6.358684e-01	6.358684e-01
1.560000e+03	1.570000e+03	2.790861e+00	1.121211e+00	1.121211e+00
1.570000e+03	1.580000e+03	2.343278e+00	8.135821e-01	8.135821e-01
1.580000e+03	1.590000e+03	2.944824e+00	1.207405e+00	1.207405e+00
1.590000e+03	1.600000e+03	1.701657e+00	4.613009e-01	4.613009e-01
1.600000e+03	1.610000e+03	2.276014e+00	7.817246e-01	7.817246e-01
1.610000e+03	1.620000e+03	1.876728e+00	6.323633e-01	6.323633e-01
1.620000e+03	1.630000e+03	1.821550e+00	6.292580e-01	6.292580e-01
1.630000e+03	1.640000e+03	2.489744e+00	1.106284e+00	1.106284e+00
1.640000e+03	1.650000e+03	1.411697e+00	3.969309e-01	3.969309e-01
1.650000e+03	1.660000e+03	1.911102e+00	5.472202e-01	5.472202e-01
1.660000e+03	1.670000e+03	1.975932e+00	6.848832e-01	6.848832e-01
1.670000e+03	1.680000e+03	2.614020e+00	6.937484e-01	6.937484e-01
1.680000e+03	1.690000e+03	1.234167e+00	4.539761e-01	4.539761e-01
1.690000e+03	1.700000e+03	8.093428e-01	2.249556e-01	2.249556e-01
1.700000e+03	1.710000e+03	1.609013e+00	4.814485e-01	4.814485e-01
1.710000e+03	1.720000e+03	7.659151e-01	2.214002e-01	2.214002e-01
1.720000e+03	1.730000e+03	1.188054e+00	3.172874e-01	3.172874e-01
1.730000e+03	1.740000e+03	1.622126e+00	5.756023e-01	5.756023e-01
1.740000e+03	1.750000e+03	1.856238e+00	8.682506e-01	8.682506e-01
1.750000e+03	1.760000e+03	1.468191e+00	5.524172e-01	5.524172e-01
1.760000e+03	1.770000e+03	2.047211e+00	4.968641e-01	4.968641e-01
1.770000e+03	1.780000e+03	1.018037e+00	4.234319e-01	4.234319e-01
1.780000e+03	1.790000e+03	1.881964e+00	6.353542e-01	6.353542e-01
1.790000e+03	1.800000e+03	9.514063e-01	4.176135e-01	4.176135e-01
1.800000e+03	1.810000e+03	1.902959e+00	7.519709e-01	7.519709e-01
1.810000e+03	1.820000e+03	1.004634e+00	4.148694e-01	4.148694e-01
1.820000e+03	1.830000e+03	1.406543e+00	5.405943e-01	5.405943e-01
1.830000e+03	1.840000e+03	6.754368e-01	2.126447e-01	2.126447e-01
1.840000e+03	1.850000e+03	1.744236e+00	7.024021e-01	7.024021e-01
1.850000e+03	1.860000e+03	6.974429e-01	3.478399e-01	3.478399e-01
1.860000e+03	1.870000e+03	3.103856e+00	1.753763e+00	1.753763e+00
1.870000e+03	1.880000e+03	1.191312e+00	6.631170e-01	6.631170e-01
1.880000e+03	1.890000e+03	7.031679e-01	2.347810e-01	2.347810e-01
1.890000e+03	1.900000e+03	6.012145e-01	1.833211e-01	1.833211e-01
1.900000e+03	1.910000e+03	6.988947e-01	2.867211e-01	2.867211e-01
1.910000e+03	1.920000e+03	1.739604e+00	6.548074e-01	6.548074e-01
1.920000e+03	1.930000e+03	1.115692e+00	3.406576e-01	3.406576e-01
1.930000e+03	1.940000e+03	8.871201e-01	2.730979e-01	2.730979e-01
1.940000e+03	1.950000e+03	1.925842e-01	5.477728e-02	5.477728e-02
1.950000e+03	1.960000e+03	4.052681e-01	1.391489e-01	1.391489e-01
1.960000e+03	1.970000e+03	8.421034e-01	4.472357e-01	4.472357e-01
1.970000e+03	1.980000e+03	9.169347e-01	4.776769e-01	4.776769e-01
1.980000e+03	1.990000e+03	6.764924e-01	2.707219e-01	2.707219e-01
1.990000e+03	2.000000e+03	4.380058e-01	1.688737e-01	1.688737e-01
2.000000e+03	2.010000e+03	5.527302e-01	3.054434e-01	3.054434e-01
2.010000e+03	2.020000e+03	3.753740e-01	1.330936e-01	1.330936e-01
2.020000e+03	2.030000e+03	5.887400e-01	2.763245e-01	2.763245e-01
2.030000e+03	2.040000e+03	1.291839e+00	7.956475e-01	7.956475e-01
2.040000e+03	2.050000e+03	6.354428e-01	2.565577e-01	2.565577e-01
2.050000e+03	2.060000e+03	1.582924e+00	7.967242e-01	7.967242e-01
2.060000e+03	2.070000e+03	5.170040e-01	1.970700e-01	1.970700e-01
2.070000e+03	2.080000e+03	9.423722e-01	6.055792e-01	6.055792e-01
2.080000e+03	2.090000e+03	8.714466e-01	3.432753e-01	3.432753e-01
2.090000e+03	2.100000e+03	6.043212e-01	2.399102e-01	2.399102e-01
2.100000e+03	2.110000e+03	3.464932e-01	1.176898e-01	1.176898e-01
2.110000e+03	2.120000e+03	4.382293e-01	1.817660e-01	1.817660e-01
2.120000e+03	2.130000e+03	4.499489e-01	1.817060e-01	1.817060e-01
2.130000e+03	2.140000e+03	3.858089e-01	1.367018e-01	1.367018e-01
2.140000e+03	2.150000e+03	1.534997e-01	6.949558e-02	6.949558e-02
2.150000e+03	2.160000e+03	3.766242e-01	1.262306e-01	1.262306e-01
2.160000e+03	2.170000e+03	4.479232e-01	2.273340e-01	2.273340e-01
2.170000e+03	2.180000e+03	4.902101e-01	3.207170e-01	3.207170e-01
2.180000e+03	2.190000e+03	6.477755e-01	3.998301e-01	3.998301e-01
2.190000e+03	2.200000e+03	6.675282e-01	5.530347e-01	5.530347e-01
2.200000e+03	2.210000e+03	4.767516e-01	2.001885e-01	2.001885e-01
2.210000e+03	2.220000e+03	6.640675e-01	3.872098e-01	3.872098e-01
2.220000e+03	2.230000e+03	2.829586e-01	1.175064e-01	1.175064e-01
2.230000e+03	2.240000e+03	5.650413e-01	4.798864e-01	4.798864e-01
2.240000e+03	2.250000e+03	2.800252e-01	1.638270e-01	1.638270e-01
2.250000e+03	2.260000e+03	7.781058e-01	4.371222e-01	4.371222e-01
2.260000e+03	2.270000e+03	1.202349e-01	7.458556e-02	7.458556e-02
2.270000e+03	2.280000e+03	1.097199e-01	6.275776e-02	6.275776e-02
2.280000e+03	2.290000e+03	1.702915e-01	8.876950e-02	8.876950e-02
2.290000e+03	2.300000e+03	1.148947e+00	6.814208e-01	6.814208e-01
2.300000e+03	2.310000e+03	4.599329e-01	1.589820e-01	1.589820e-01
2.310000e+03	2.320000e+03	5.007457e-01	3.033264e-01	3.033264e-01
2.320000e+03	2.330000e+03	3.788617e-01	2.654738e-01	2.654738e-01
2.330000e+03	2.340000e+03	3.880063e-01	2.274131e-01	2.274131e-01
2.340000e+03	2.350000e+03	1.562803e-01	6.221451e-02	6.221451e-02
2.350000e+03	2.360000e+03	4.468178e-01	3.011077e-01	3.011077e-01
2.360000e+03	2.370000e+03	8.030636e-02	3.273506e-02	3.273506e-02
2.370000e+03	2.380000e+03	1.520868e+00	8.991978e-01	8.991978e-01
2.380000e+03	2.390000e+03	1.113038e-01	5.633971e-02	5.633971e-02
2.390000e+03	2.400000e+03	3.224953e-01	1.495051e-01	1.495051e-01
2.400000e+03	2.410000e+03	1.820782e-01	9.293501e-02	9.293501e-02
2.410000e+03	2.420000e+03	5.885873e-01	3.135935e-01	3.135935e-01
2.420000e+03	2.430000e+03	5.074226e-01	2.701402e-01	2.701402e-01
2.430000e+03	2.440000e+03	2.306715e-01	1.997814e-01	1.997814e-01
2.440000e+03	2.450000e+03	1.501087e-01	9.138800e-02	9.138800e-02
2.450000e+03	2.460000e+03	1.100742e-01	4.266409e-02	4.266409e-02
2.460000e+03	2.470000e+03	1.658125e-01	1.051127e-01	1.051127e-01
2.470000e+03	2.480000e+03	2.371517e-01	1.784950e-01	1.784950e-01
2.480000e+03	2.490000e+03	2.237196e-02	1.152317e-02	1.152317e-02
2.490000e+03	2.500000e+03	1.602155e-01	6.724738e-02	6.724738e-02
2.500000e+03	2.510000e+03	1.427536e-01	6.448401e-02	6.448401e-02
2.510000e+03	2.520000e+03	6.322398e-02	3.561693e-02	3.561693e-02
2.520000e+03	2.530000e+03	3.005992e-01	1.521238e-01	1.521238e-01
2.530000e+03	2.540000e+03	5.541822e-02	2.054069e-02	2.054069e-02
2.540000e+03	2.550000e+03	1.163491e-01	7.448905e-02	7.448905e-02
2.550000e+03	2.560000e+03	2.034030e-01	1.389046e-01	1.389046e-01
2.560000e+03	2.570000e+03	4.855631e-01	4.264603e-01	4.264603e-01
2.570000e+03	2.580000e+03	1.432080e-01	8.981559e-02	8.981559e-02
2.580000e+03	2.590000e+03	3.030536e-02	2.681029e-02	2.681029e-02
2.590000e+03	2.600000e+03	8.145884e-02	4.051655e-02	4.051655e-02
2.600000e+03	2.610000e+03	2.591456e-01	1.805230e-01	1.805230e-01
2.610000e+03	2.620000e+03	4.762768e-01	2.702583e-01	2.702583e-01
2.620000e+03	2.630000e+03	2.036703e-01	1.116709e-01	1.116709e-01
2.630000e+03	2.640000e+03	4.489230e-02	2.715127e-02	2.715127e-02
2.640000e+03	2.650000e+03	5.297349e-01	2.612206e-01	2.612206e-01
2.650000e+03	2.660000e+03	1.166750e-02	8.178262e-03	8.178262e-03
2.660000e+03	2.670000e+03	3.416244e-02	1.210280e-02	1.210280e-02
2.670000e+03	2.680000e+03	3.781104e-02	2.697070e-02	2.697070e-02
2.680000e+03	2.690000e+03	2.262617e-01	1.169797e-01	1.169797e-01
2.690000e+03	2.700000e+03	5.153709e-03	3.755042e-03	3.755042e-03
2.700000e+03	2.710000e+03	2.612890e-01	1.426784e-01	1.426784e-01
2.710000e+03	2.720000e+03	2.980502e-02	1.544892e-02	1.544892e-02
2.720000e+03	2.730000e+03	1.304982e-01	9.766982e-02	9.766982e-02
2.730000e+03	2.740000e+03	6.593325e-02	4.476802e-02	4.476802e-02
2.740000e+03	2.750000e+03	4.379797e-01	3.094353e-01	3.094353e-01
2.750000e+03	2.760000e+03	5.333809e-02	3.157852e-02	3.157852e-02
2.760000e+03	2.770000e+03	1.321769e-01	6.478507e-02	6.478507e-02
2.770000e+03	2.780000e+03	4.415309e-02	3.630449e-02	3.630449e-02
2.780000e+03	2.790000e+03	2.385504e-01	2.019728e-01	2.019728e-01
2.790000e+03	2.800000e+03	1.950014e-01	1.266430e-01	1.266430e-01
2.800000e+03	2.810000e+03	9.987746e-03	6.185935e-03	6.185935e-03
2.810000e+03	2.820000e+03	3.942949e-02	2.697759e-02	2.697759e-02
2.820000e+03	2.830000e+03	4.563020e-02	2.361095e-02	2.361095e-02
2.830000e+03	2.840000e+03	8.416057e-02	7.196256e-02	7.196256e-02
2.840000e+03	2.850000e+03	3.752861e-03	3.752862e-03	3.752862e-03
2.850000e+03	2.860000e+03	1.115691e-01	6.936991e-02	6.936991e-02
2.860000e+03	2.870000e+03	3.579748e-02	2.015757e-02	2.015757e-02
2.870000e+03	2.880000e+03	3.162885e-01	2.887327e-01	2.887327e-01
2.880000e+03	2.890000e+03	3.763279e-03	2.186762e-03	2.186762e-03
2.890000e+03	2.900000e+03	4.473816e-02	3.327391e-02	3.327391e-02
2.900000e+03	2.910000e+03	7.273677e-02	5.404101e-02	5.404101e-02
2.910000e+03	2.920000e+03	3.641559e-01	3.414595e-01	3.414595e-01
2.920000e+03	2.930000e+03	1.685479e-01	1.374171e-01	1.374171e-01
2.930000e+03	2.940000e+03	2.845385e-01	1.759626e-01	1.759626e-01
2.940000e+03	2.950000e+03	6.189049e-02	3.514864e-02	3.514864e-02
2.950000e+03	2.960000e+03	3.270989e-03	2.318435e-03	2.318435e-03
2.960000e+03	2.970000e+03	4.823047e-02	2.177030e-02	2.177030e-02
2.970000e+03	2.980000e+03	2.263511e-01	1.451658e-01	1.451658e-01
2.980000e+03	2.990000e+03	1.128271e-01	7.301203e-02	7.301203e-02
2.990000e+03	3.000000e+03	4.539234e-03	2.827385e-03	2.827385e-03
3.000000e+03	3.010000e+03	4.149803e-03	2.956204e-03	2.956204e-03
3.010000e+03	3.020000e+03	4.679339e-02	3.068023e-02	3.068023e-02
3.020000e+03	3.030000e+03	1.073296e-01	7.569232e-02	7.569232e-02
3.030000e+03	3.040000e+03	1.339435e-02	1.066150e-02	1.066150e-02
3.040000e+03	3.050000e+03	3.350422e-03	2.380841e-03	2.380841e-03
3.050000e+03	3.060000e+03	5.891589e-02	3.394890e-02	3.394890e-02
3.060000e+03	3.070000e+03	1.196765e-02	1.019136e-02	1.019136e-02
3.070000e+03	3.080000e+03	5.842228e-02	4.149458e-02	4.149458e-02
3.080000e+03	3.090000e+03	2.795884e-02	1.987128e-02	1.987128e-02
3.090000e+03	3.100000e+03	4.326043e-03	4.326043e-03	4.326043e-03
3.100000e+03	3.110000e+03	1.641625e-02	1.084024e-02	1.084024e-02
3.110000e+03	3.120000e+03	5.861487e-03	3.512710e-03	3.512710e-03
3.120000e+03	3.130000e+03	4.778983e-02	2.846255e-02	2.846255e-02
3.130000e+03	3.140000e+03	6.168446e-03	4.843670e-03	4.843670e-03
3.140000e+03	3.150000e+03	9.019094e-02	7.840951e-02	7.840951e-02
3.150000e+03	3.160000e+03	7.509563e-02	5.055730e-02	5.055730e-02
3.160000e+03	3.170000e+03	1.062906e-02	5.590569e-03	5.590569e-03
3.170000e+03	3.180000e+03	2.597078e-02	1.925031e-02	1.925031e-02
3.180000e+03	3.190000e+03	1.077346e-01	7.802930e-02	7.802930e-02
3.190000e+03	3.200000e+03	7.294726e-03	5.249185e-03	5.249185e-03
3.200000e+03	3.210000e+03	7.876902e-02	5.163321e-02	5.163321e-02
3.210000e+03	3.220000e+03	8.128365e-03	4.107465e-03	4.107465e-03
3.220000e+03	3.230000e+03	2.657408e-03	1.881152e-03	1.881152e-03
3.230000e+03	3.240000e+03	6.172594e-03	3.801247e-03	3.801247e-03
3.240000e+03	3.250000e+03	8.377399e-02	6.446404e-02	6.446404e-02
3.250000e+03	3.260000e+03	1.519984e-03	1.519984e-03	1.519984e-03
3.260000e+03	3.270000e+03	1.595475e-01	1.545934e-01	1.545934e-01
3.270000e+03	3.280000e+03	1.256651e-01	6.401983e-02	6.401983e-02
3.280000e+03	3.290000e+03	8.669004e-02	6.650211e-02	6.650211e-02
3.290000e+03	3.300000e+03	1.230005e-02	1.155903e-02	1.155903e-02
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	2.187559e-02	1.248316e-02	1.248316e-02
3.320000e+03	3.330000e+03	8.030849e-03	5.238858e-03	5.238858e-03
3.330000e+03	3.340000e+03	4.257924e-03	2.655007e-03	2.655007e-03
3.340000e+03	3.350000e+03	1.353110e-01	1.064785e-01	1.064785e-01
3.350000e+03	3.360000e+03	7.917410e-02	6.625358e-02	6.625358e-02
3.360000e+03	3.370000e+03	3.838982e-03	3.838982e-03	3.838982e-03
3.370000e+03	3.380000e+03	8.554084e-03	6.309887e-03	6.309887e-03
3.380000e+03	3.390000e+03	1.165317e-02	9.099764e-03	9.099764e-03
3.390000e+03	3.400000e+03	3.086859e-02	2.388074e-02	2.388074e-02
3.400000e+03	3.410000e+03	4.399378e-02	4.000421e-02	4.000421e-02
3.410000e+03	3.420000e+03	7.405398e-02	5.324195e-02	5.324195e-02
3.420000e+03	3.430000e+03	1.432054e-02	1.192572e-02	1.192572e-02
3.430000e+03	3.440000e+03	3.040132e-03	2.408540e-03	2.408540e-03
3.440000e+03	3.450000e+03	2.424992e-03	2.424992e-03	2.424992e-03
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	1.622010e-02	1.419854e-02	1.419854e-02
3.500000e+03	3.510000e+03	4.230051e-03	2.655678e-03	2.655678e-03
3.510000e+03	3.520000e+03	1.918437e-03	1.918437e-03	1.918437e-03
3.520000e+03	3.530000e+03	4.113506e-02	3.000547e-02	3.000547e-02
3.530000e+03	3.540000e+03	6.419215e-03	5.374227e-03	5.374227e-03
3.540000e+03	3.550000e+03	1.795569e-03	1.292108e-03	1.292108e-03
3.550000e+03	3.560000e+03	4.566358e-03	3.807214e-03	3.807214e-03
3.560000e+03	3.570000e+03	2.904578e-02	2.397259e-02	2.397259e-02
3.570000e+03	3.580000e+03	5.521826e-02	4.179750e-02	4.179750e-02
3.580000e+03	3.590000e+03	1.093900e-03	7.766384e-04	7.766384e-04
3.590000e+03	3.600000e+03	2.872666e-02	2.470105e-02	2.470105e-02
3.600000e+03	3.610000e+03	9.663027e-02	9.663026e-02	9.663026e-02
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	3.042970e-02	2.903370e-02	2.903370e-02
3.630000e+03	3.640000e+03	3.389256e-02	2.828145e-02	2.828145e-02
3.640000e+03	3.650000e+03	7.221423e-03	6.654634e-03	6.654634e-03
3.650000e+03	3.660000e+03	4.972057e-03	4.972057e-03	4.972057e-03
3.660000e+03	3.670000e+03	3.383194e-03	3.383194e-03	3.383194e-03
3.670000e+03	3.680000e+03	3.074580e-03	2.431471e-03	2.431471e-03
3.680000e+03	3.690000e+03	1.899691e-03	1.456033e-03	1.456033e-03
3.690000e+03	3.700000e+03	1.942662e-02	1.611650e-02	1.611650e-02
3.700000e+03	3.710000e+03	2.640164e-03	2.640164e-03	2.640164e-03
3.710000e+03	3.720000e+03	8.129629e-04	8.129629e-04	8.129629e-04
3.720000e+03	3.730000e+03	3.944249e-03	3.944249e-03	3.944249e-03
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	2.070700e-03	1.546427e-03	1.546427e-03
3.750000e+03	3.760000e+03	1.238202e-02	1.238202e-02	1.238202e-02
3.760000e+03	3.770000e+03	1.069267e-03	1.069268e-03	1.069268e-03
3.770000e+03	3.780000e+03	6.088413e-02	6.088414e-02	6.088414e-02
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	7.592500e-04	5.385061e-04	5.385061e-04
3.810000e+03	3.820000e+03	5.319503e-03	5.319503e-03	5.319503e-03
3.820000e+03	3.830000e+03	9.456876e-03	7.766107e-03	7.766107e-03
3.830000e+03	3.840000e+03	2.308589e-03	2.308589e-03	2.308589e-03
3.840000e+03	3.850000e+03	2.165802e-02	1.536961e-02	1.536961e-02
3.850000e+03	3.860000e+03	1.940305e-03	1.138871e-03	1.138871e-03
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	3.446748e-03	3.021812e-03	3.021812e-03
3.880000e+03	3.890000e+03	3.810085e-03	3.810084e-03	3.810084e-03
3.890000e+03	3.900000e+03	5.329087e-04	5.329087e-04	5.329087e-04
3.900000e+03	3.910000e+03	1.300449e-03	1.300449e-03	1.300449e-03
3.910000e+03	3.920000e+03	1.023351e-03	1.023351e-03	1.023351e-03
3.920000e+03	3.930000e+03	1.252125e-02	1.185481e-02	1.185481e-02
3.930000e+03	3.940000e+03	1.267277e-03	1.267277e-03	1.267277e-03
3.940000e+03	3.950000e+03	1.664370e-03	1.305737e-03	1.305737e-03
3.950000e+03	3.960000e+03	1.331400e-03	1.063127e-03	1.063127e-03
3.960000e+03	3.970000e+03	5.128661e-04	3.842619e-04	3.842619e-04
3.970000e+03	3.980000e+03	1.263263e-03	8.979192e-04	8.979192e-04
3.980000e+03	3.990000e+03	1.159857e-03	1.159857e-03	1.159857e-03
3.990000e+03	4.000000e+03	1.199755e-02	6.589160e-03	6.589160e-03
4.000000e+03	4.010000e+03	1.824435e-01	1.821860e-01	1.821860e-01
4.010000e+03	4.020000e+03	1.219667e-01	9.593181e-02	9.593181e-02
4.020000e+03	4.030000e+03	6.789443e-02	6.339125e-02	6.339125e-02
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	2.047729e-02	2.047729e-02	2.047729e-02
4.050000e+03	4.060000e+03	7.730564e-03	7.730563e-03	7.730563e-03
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	9.056580e-04	9.056579e-04	9.056579e-04
4.080000e+03	4.090000e+03	3.817475e-03	3.817474e-03	3.817474e-03
4.090000e+03	4.100000e+03	2.070226e-03	2.070226e-03	2.070226e-03
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	1.985092e-03	1.985092e-03	1.985092e-03
4.130000e+03	4.140000e+03	1.049524e-03	1.049525e-03	1.049525e-03
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	1.438812e-03	1.438812e-03	1.438812e-03
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	7.175022e-04	5.174951e-04	5.174951e-04
4.180000e+03	4.190000e+03	9.835663e-03	8.196028e-03	8.196028e-03
4.190000e+03	4.200000e+03	2.538706e-01	2.220206e-01	2.220206e-01
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	1.038506e-02	1.038506e-02	1.038506e-02
4.220000e+03	4.230000e+03	3.100701e-04	3.100701e-04	3.100701e-04
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	3.068405e-04	3.068405e-04	3.068405e-04
4.270000e+03	4.280000e+03	4.542190e-03	4.542190e-03	4.542190e-03
4.280000e+03	4.290000e+03	1.585120e-03	1.585120e-03	1.585120e-03
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	5.727982e-02	5.694427e-02	5.694427e-02
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	2.364612e-03	2.069053e-03	2.069053e-03
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	1.892233e-03	1.493760e-03	1.493760e-03
4.390000e+03	4.400000e+03	1.229614e-02	9.362494e-03	9.362494e-03
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	3.732640e-04	3.732640e-04	3.732640e-04
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	2.553873e-02	1.389601e-02	1.389601e-02
4.460000e+03	4.470000e+03	1.428133e-03	1.153749e-03	1.153749e-03
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	8.660961e-04	8.660961e-04	8.660961e-04
4.490000e+03	4.500000e+03	2.173342e-03	2.173341e-03	2.173341e-03
4.500000e+03	4.510000e+03	7.065331e-04	7.065331e-04	7.065331e-04
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	3.279910e-03	3.279910e-03	3.279910e-03
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	3.129940e-03	2.741389e-03	2.741389e-03
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	2.229177e-03	2.229177e-03	2.229177e-03
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	1.162926e-02	1.162926e-02	1.162926e-02
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	8.606587e-05	8.606587e-05	8.606587e-05
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	2.716347e-04	2.716347e-04	2.716347e-04
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	1.064572e-02	1.064572e-02	1.064572e-02
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	3.958490e-04	3.958490e-04	3.958490e-04
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	3.213294e-04	3.213294e-04	3.213294e-04
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	4.297172e-03	4.297172e-03	4.297172e-03
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	1.727950e-04	1.727950e-04	1.727950e-04
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	9.521004e-03	9.521004e-03	9.521004e-03
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
LineColor=orange
LineStyle=dashed
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	8.945847e-04	6.325669e-04	6.325669e-04
4.400000e+02	4.500000e+02	1.341877e-03	7.747331e-04	7.747331e-04
4.500000e+02	4.600000e+02	4.472923e-04	4.472923e-04	4.472923e-04
4.600000e+02	4.700000e+02	8.945847e-04	6.325669e-04	6.325669e-04
4.700000e+02	4.800000e+02	8.945847e-04	6.325669e-04	6.325669e-04
4.800000e+02	4.900000e+02	2.683754e-03	1.095638e-03	1.095638e-03
4.900000e+02	5.000000e+02	3.578339e-03	1.265134e-03	1.265134e-03
5.000000e+02	5.100000e+02	8.498555e-03	1.949702e-03	1.949702e-03
5.100000e+02	5.200000e+02	1.341877e-02	2.449921e-03	2.449921e-03
5.200000e+02	5.300000e+02	2.102274e-02	3.066482e-03	3.066482e-03
5.300000e+02	5.400000e+02	2.281191e-02	3.194306e-03	3.194306e-03
5.400000e+02	5.500000e+02	2.907400e-02	3.606186e-03	3.606186e-03
5.500000e+02	5.600000e+02	2.996859e-02	3.661246e-03	3.661246e-03
5.600000e+02	5.700000e+02	4.159819e-02	4.313531e-03	4.313531e-03
5.700000e+02	5.800000e+02	4.115090e-02	4.290277e-03	4.290277e-03
5.800000e+02	5.900000e+02	4.115090e-02	4.290277e-03	4.290277e-03
5.900000e+02	6.000000e+02	4.159819e-02	4.313531e-03	4.313531e-03
6.000000e+02	6.100000e+02	5.099133e-02	4.775775e-03	4.775775e-03
6.100000e+02	6.200000e+02	6.396281e-02	5.348838e-03	5.348838e-03
6.200000e+02	6.300000e+02	6.038447e-02	5.197067e-03	5.197067e-03
6.300000e+02	6.400000e+02	6.575197e-02	5.423131e-03	5.423131e-03
6.400000e+02	6.500000e+02	6.172634e-02	5.254495e-03	5.254495e-03
6.500000e+02	6.600000e+02	6.575197e-02	5.423131e-03	5.423131e-03
6.600000e+02	6.700000e+02	7.290865e-02	5.710646e-03	5.710646e-03
6.700000e+02	6.800000e+02	6.217364e-02	5.273499e-03	5.273499e-03
6.800000e+02	6.900000e+02	6.441010e-02	5.367508e-03	5.367508e-03
6.900000e+02	7.000000e+02	6.172634e-02	5.254495e-03	5.254495e-03
7.000000e+02	7.100000e+02	6.396281e-02	5.348838e-03	5.348838e-03
7.100000e+02	7.200000e+02	6.530468e-02	5.404654e-03	5.404654e-03
7.200000e+02	7.300000e+02	6.441010e-02	5.367508e-03	5.367508e-03
7.300000e+02	7.400000e+02	5.904259e-02	5.138998e-03	5.138998e-03
7.400000e+02	7.500000e+02	5.278050e-02	4.858838e-03	4.858838e-03
7.500000e+02	7.600000e+02	5.054403e-02	4.754783e-03	4.754783e-03
7.600000e+02	7.700000e+02	4.517653e-02	4.495232e-03	4.495232e-03
7.700000e+02	7.800000e+02	5.188591e-02	4.817486e-03	4.817486e-03
7.800000e+02	7.900000e+02	4.786028e-02	4.626828e-03	4.626828e-03
7.900000e+02	8.000000e+02	5.322779e-02	4.879383e-03	4.879383e-03
8.000000e+02	8.100000e+02	5.591154e-02	5.000881e-03	5.000881e-03
8.100000e+02	8.200000e+02	5.009674e-02	4.733697e-03	4.733697e-03
8.200000e+02	8.300000e+02	4.651840e-02	4.561505e-03	4.561505e-03
8.300000e+02	8.400000e+02	4.070360e-02	4.266897e-03	4.266897e-03
8.400000e+02	8.500000e+02	3.846714e-02	4.148019e-03	4.148019e-03
8.500000e+02	8.600000e+02	4.338736e-02	4.405318e-03	4.405318e-03
8.600000e+02	8.700000e+02	3.846714e-02	4.148019e-03	4.148019e-03
8.700000e+02	8.800000e+02	4.159819e-02	4.313531e-03	4.313531e-03
8.800000e+02	8.900000e+02	3.712526e-02	4.075028e-03	4.075028e-03
8.900000e+02	9.000000e+02	3.846714e-02	4.148019e-03	4.148019e-03
9.000000e+02	9.100000e+02	3.354693e-02	3.873665e-03	3.873665e-03
9.100000e+02	9.200000e+02	3.533610e-02	3.975621e-03	3.975621e-03
9.200000e+02	9.300000e+02	3.488880e-02	3.950378e-03	3.950378e-03
9.300000e+02	9.400000e+02	3.265234e-02	3.821667e-03	3.821667e-03
9.400000e+02	9.500000e+02	3.444151e-02	3.924974e-03	3.924974e-03
9.500000e+02	9.600000e+02	3.220505e-02	3.795401e-03	3.795401e-03
9.600000e+02	9.700000e+02	2.862671e-02	3.578339e-03	3.578339e-03
9.700000e+02	9.800000e+02	3.041588e-02	3.688467e-03	3.688467e-03
9.800000e+02	9.900000e+02	2.773213e-02	3.521984e-03	3.521984e-03
9.900000e+02	1.000000e+03	2.907400e-02	3.606186e-03	3.606186e-03
1.000000e+03	1.010000e+03	2.370649e-02	3.256337e-03	3.256337e-03
1.010000e+03	1.020000e+03	3.354693e-02	3.873665e-03	3.873665e-03
1.020000e+03	1.030000e+03	1.610252e-02	2.683754e-03	2.683754e-03
1.030000e+03	1.040000e+03	2.147003e-02	3.098932e-03	3.098932e-03
1.040000e+03	1.050000e+03	1.968086e-02	2.967002e-03	2.967002e-03
1.050000e+03	1.060000e+03	2.281191e-02	3.194306e-03	3.194306e-03
1.060000e+03	1.070000e+03	2.191732e-02	3.131046e-03	3.131046e-03
1.070000e+03	1.080000e+03	1.699711e-02	2.757295e-03	2.757295e-03
1.080000e+03	1.090000e+03	2.460108e-02	3.317208e-03	3.317208e-03
1.090000e+03	1.100000e+03	1.654982e-02	2.720773e-03	2.720773e-03
1.100000e+03	1.110000e+03	1.789169e-02	2.828925e-03	2.828925e-03
1.110000e+03	1.120000e+03	1.923357e-02	2.933092e-03	2.933092e-03
1.120000e+03	1.130000e+03	1.789169e-02	2.828925e-03	2.828925e-03
1.130000e+03	1.140000e+03	1.833899e-02	2.864068e-03	2.864068e-03
1.140000e+03	1.150000e+03	1.476065e-02	2.569499e-03	2.569499e-03
1.150000e+03	1.160000e+03	1.520794e-02	2.608140e-03	2.608140e-03
1.160000e+03	1.170000e+03	1.520794e-02	2.608140e-03	2.608140e-03
1.170000e+03	1.180000e+03	1.431335e-02	2.530268e-03	2.530268e-03
1.180000e+03	1.190000e+03	1.699711e-02	2.757295e-03	2.757295e-03
1.190000e+03	1.200000e+03	1.162960e-02	2.280752e-03	2.280752e-03
1.200000e+03	1.210000e+03	9.393139e-03	2.049751e-03	2.049751e-03
1.210000e+03	1.220000e+03	1.252419e-02	2.366849e-03	2.366849e-03
1.220000e+03	1.230000e+03	1.341877e-02	2.449921e-03	2.449921e-03
1.230000e+03	1.240000e+03	1.297148e-02	2.408743e-03	2.408743e-03
1.240000e+03	1.250000e+03	1.073502e-02	2.191276e-03	2.191276e-03
1.250000e+03	1.260000e+03	8.051262e-03	1.897701e-03	1.897701e-03
1.260000e+03	1.270000e+03	8.498555e-03	1.949702e-03	1.949702e-03
1.270000e+03	1.280000e+03	9.393139e-03	2.049751e-03	2.049751e-03
1.280000e+03	1.290000e+03	9.840432e-03	2.097987e-03	2.097987e-03
1.290000e+03	1.300000e+03	8.051262e-03	1.897701e-03	1.897701e-03
1.300000e+03	1.310000e+03	6.709385e-03	1.732356e-03	1.732356e-03
1.310000e+03	1.320000e+03	7.156677e-03	1.789169e-03	1.789169e-03
1.320000e+03	1.330000e+03	8.498555e-03	1.949702e-03	1.949702e-03
1.330000e+03	1.340000e+03	6.709385e-03	1.732356e-03	1.732356e-03
1.340000e+03	1.350000e+03	9.840432e-03	2.097987e-03	2.097987e-03
1.350000e+03	1.360000e+03	8.945847e-03	2.000352e-03	2.000352e-03
1.360000e+03	1.370000e+03	5.814800e-03	1.612736e-03	1.612736e-03
1.370000e+03	1.380000e+03	6.262093e-03	1.673615e-03	1.673615e-03
1.380000e+03	1.390000e+03	8.051262e-03	1.897701e-03	1.897701e-03
1.390000e+03	1.400000e+03	7.156677e-03	1.789169e-03	1.789169e-03
1.400000e+03	1.410000e+03	4.025631e-03	1.341877e-03	1.341877e-03
1.410000e+03	1.420000e+03	5.814800e-03	1.612736e-03	1.612736e-03
1.420000e+03	1.430000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.430000e+03	1.440000e+03	5.814800e-03	1.612736e-03	1.612736e-03
1.440000e+03	1.450000e+03	6.262093e-03	1.673615e-03	1.673615e-03
1.450000e+03	1.460000e+03	5.367508e-03	1.549466e-03	1.549466e-03
1.460000e+03	1.470000e+03	4.920216e-03	1.483501e-03	1.483501e-03
1.470000e+03	1.480000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.480000e+03	1.490000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.490000e+03	1.500000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.500000e+03	1.510000e+03	7.603970e-03	1.844233e-03	1.844233e-03
1.510000e+03	1.520000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.520000e+03	1.530000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.530000e+03	1.540000e+03	3.578339e-03	1.265134e-03	1.265134e-03
1.540000e+03	1.550000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.550000e+03	1.560000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.560000e+03	1.570000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.570000e+03	1.580000e+03	4.472923e-03	1.414462e-03	1.414462e-03
1.580000e+03	1.590000e+03	4.472923e-03	1.414462e-03	1.414462e-03
1.590000e+03	1.600000e+03	3.578339e-03	1.265134e-03	1.265134e-03
1.600000e+03	1.610000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.610000e+03	1.620000e+03	3.578339e-03	1.265134e-03	1.265134e-03
1.620000e+03	1.630000e+03	3.578339e-03	1.265134e-03	1.265134e-03
1.630000e+03	1.640000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.640000e+03	1.650000e+03	3.578339e-03	1.265134e-03	1.265134e-03
1.650000e+03	1.660000e+03	2.683754e-03	1.095638e-03	1.095638e-03
1.660000e+03	1.670000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.670000e+03	1.680000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.680000e+03	1.690000e+03	2.683754e-03	1.095638e-03	1.095638e-03
1.690000e+03	1.700000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.700000e+03	1.710000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.710000e+03	1.720000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.720000e+03	1.730000e+03	2.683754e-03	1.095638e-03	1.095638e-03
1.730000e+03	1.740000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.740000e+03	1.750000e+03	2.683754e-03	1.095638e-03	1.095638e-03
1.750000e+03	1.760000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.760000e+03	1.770000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.770000e+03	1.780000e+03	3.131046e-03	1.183424e-03	1.183424e-03
1.780000e+03	1.790000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.790000e+03	1.800000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.800000e+03	1.810000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.810000e+03	1.820000e+03	2.236462e-03	1.000176e-03	1.000176e-03
1.820000e+03	1.830000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.830000e+03	1.840000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.840000e+03	1.850000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.850000e+03	1.860000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.860000e+03	1.870000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.870000e+03	1.880000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.880000e+03	1.890000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.890000e+03	1.900000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.900000e+03	1.910000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.910000e+03	1.920000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.920000e+03	1.930000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.930000e+03	1.940000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	1.341877e-03	7.747331e-04	7.747331e-04
1.960000e+03	1.970000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.970000e+03	1.980000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.980000e+03	1.990000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.990000e+03	2.000000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.000000e+03	2.010000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.010000e+03	2.020000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.020000e+03	2.030000e+03	2.236462e-03	1.000176e-03	1.000176e-03
2.030000e+03	2.040000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.060000e+03	2.070000e+03	2.236462e-03	1.000176e-03	1.000176e-03
2.070000e+03	2.080000e+03	1.341877e-03	7.747331e-04	7.747331e-04
2.080000e+03	2.090000e+03	2.236462e-03	1.000176e-03	1.000176e-03
2.090000e+03	2.100000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.100000e+03	2.110000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.110000e+03	2.120000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.120000e+03	2.130000e+03	2.236462e-03	1.000176e-03	1.000176e-03
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.150000e+03	2.160000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.160000e+03	2.170000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.170000e+03	2.180000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.180000e+03	2.190000e+03	2.236462e-03	1.000176e-03	1.000176e-03
2.190000e+03	2.200000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.230000e+03	2.240000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.260000e+03	2.270000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.290000e+03	2.300000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.300000e+03	2.310000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.310000e+03	2.320000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.320000e+03	2.330000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.330000e+03	2.340000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.340000e+03	2.350000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.350000e+03	2.360000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	8.945847e-04	6.325669e-04	6.325669e-04
2.460000e+03	2.470000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.490000e+03	2.500000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.600000e+03	2.610000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.630000e+03	2.640000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.710000e+03	2.720000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.720000e+03	2.730000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.780000e+03	2.790000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.790000e+03	2.800000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	4.472923e-04	4.472923e-04	4.472923e-04
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	8.945847e-04	6.325669e-04	6.325669e-04
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	4.472923e-04	4.472923e-04	4.472923e-04
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	4.472923e-04	4.472923e-04	4.472923e-04
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	4.472923e-04	4.472923e-04	4.472923e-04
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
LineColor=violet
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/invm_m[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=All hadronic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	5.865279e-03	2.932639e-03	2.932639e-03
4.300000e+02	4.400000e+02	2.932639e-03	2.073689e-03	2.073689e-03
4.400000e+02	4.500000e+02	1.466320e-03	1.466320e-03	1.466320e-03
4.500000e+02	4.600000e+02	4.398959e-03	2.539740e-03	2.539740e-03
4.600000e+02	4.700000e+02	1.319688e-02	4.398959e-03	4.398959e-03
4.700000e+02	4.800000e+02	2.346112e-02	5.865278e-03	5.865278e-03
4.800000e+02	4.900000e+02	4.105695e-02	7.759035e-03	7.759035e-03
4.900000e+02	5.000000e+02	6.891703e-02	1.005258e-02	1.005258e-02
5.000000e+02	5.100000e+02	6.011911e-02	9.389027e-03	9.389027e-03
5.100000e+02	5.200000e+02	1.187719e-01	1.319688e-02	1.319688e-02
5.200000e+02	5.300000e+02	1.744920e-01	1.599566e-02	1.599566e-02
5.300000e+02	5.400000e+02	2.008858e-01	1.716283e-02	1.716283e-02
5.400000e+02	5.500000e+02	3.049945e-01	2.114756e-02	2.114756e-02
5.500000e+02	5.600000e+02	3.387198e-01	2.228613e-02	2.228613e-02
5.600000e+02	5.700000e+02	3.841758e-01	2.373446e-02	2.373446e-02
5.700000e+02	5.800000e+02	4.457612e-01	2.556616e-02	2.556616e-02
5.800000e+02	5.900000e+02	5.176109e-01	2.754965e-02	2.754965e-02
5.900000e+02	6.000000e+02	5.088129e-01	2.731451e-02	2.731451e-02
6.000000e+02	6.100000e+02	6.085227e-01	2.987120e-02	2.987120e-02
6.100000e+02	6.200000e+02	6.173206e-01	3.008636e-02	3.008636e-02
6.200000e+02	6.300000e+02	6.891703e-01	3.178905e-02	3.178905e-02
6.300000e+02	6.400000e+02	6.701081e-01	3.134633e-02	3.134633e-02
6.400000e+02	6.500000e+02	7.126314e-01	3.232561e-02	3.232561e-02
6.500000e+02	6.600000e+02	7.243619e-01	3.259058e-02	3.259058e-02
6.600000e+02	6.700000e+02	7.272946e-01	3.265648e-02	3.265648e-02
6.700000e+02	6.800000e+02	7.228956e-01	3.255758e-02	3.255758e-02
6.800000e+02	6.900000e+02	6.789060e-01	3.155144e-02	3.155144e-02
6.900000e+02	7.000000e+02	6.994345e-01	3.202491e-02	3.202491e-02
7.000000e+02	7.100000e+02	7.184966e-01	3.245837e-02	3.245837e-02
7.100000e+02	7.200000e+02	6.495796e-01	3.086246e-02	3.086246e-02
7.200000e+02	7.300000e+02	6.026574e-01	2.972690e-02	2.972690e-02
7.300000e+02	7.400000e+02	6.525123e-01	3.093205e-02	3.093205e-02
7.400000e+02	7.500000e+02	6.011911e-01	2.969071e-02	2.969071e-02
7.500000e+02	7.600000e+02	5.220098e-01	2.766647e-02	2.766647e-02
7.600000e+02	7.700000e+02	6.070564e-01	2.983519e-02	2.983519e-02
7.700000e+02	7.800000e+02	6.129216e-01	2.997898e-02	2.997898e-02
7.800000e+02	7.900000e+02	5.322740e-01	2.793714e-02	2.793714e-02
7.900000e+02	8.000000e+02	5.645331e-01	2.877127e-02	2.877127e-02
8.000000e+02	8.100000e+02	4.530928e-01	2.577555e-02	2.577555e-02
8.100000e+02	8.200000e+02	4.721549e-01	2.631217e-02	2.631217e-02
8.200000e+02	8.300000e+02	4.956161e-01	2.695796e-02	2.695796e-02
8.300000e+02	8.400000e+02	4.310980e-01	2.514215e-02	2.514215e-02
8.400000e+02	8.500000e+02	4.882845e-01	2.675782e-02	2.675782e-02
8.500000e+02	8.600000e+02	4.135022e-01	2.462369e-02	2.462369e-02
8.600000e+02	8.700000e+02	4.340306e-01	2.522752e-02	2.522752e-02
8.700000e+02	8.800000e+02	4.091032e-01	2.449237e-02	2.449237e-02
8.800000e+02	8.900000e+02	4.032379e-01	2.431616e-02	2.431616e-02
8.900000e+02	9.000000e+02	3.401862e-01	2.233432e-02	2.233432e-02
9.000000e+02	9.100000e+02	3.973726e-01	2.413867e-02	2.413867e-02
9.100000e+02	9.200000e+02	3.871084e-01	2.382488e-02	2.382488e-02
9.200000e+02	9.300000e+02	3.651136e-01	2.313814e-02	2.313814e-02
9.300000e+02	9.400000e+02	3.299219e-01	2.199479e-02	2.199479e-02
9.400000e+02	9.500000e+02	3.401862e-01	2.233432e-02	2.233432e-02
9.500000e+02	9.600000e+02	2.859323e-01	2.047604e-02	2.047604e-02
9.600000e+02	9.700000e+02	2.947303e-01	2.078867e-02	2.078867e-02
9.700000e+02	9.800000e+02	3.181914e-01	2.160024e-02	2.160024e-02
9.800000e+02	9.900000e+02	2.654039e-01	1.972731e-02	1.972731e-02
9.900000e+02	1.000000e+03	2.698028e-01	1.989013e-02	1.989013e-02
1.000000e+03	1.010000e+03	2.947303e-01	2.078867e-02	2.078867e-02
1.010000e+03	1.020000e+03	2.522070e-01	1.923060e-02	1.923060e-02
1.020000e+03	1.030000e+03	2.214143e-01	1.801844e-02	1.801844e-02
1.030000e+03	1.040000e+03	2.478080e-01	1.906216e-02	1.906216e-02
1.040000e+03	1.050000e+03	2.360775e-01	1.860551e-02	1.860551e-02
1.050000e+03	1.060000e+03	2.287459e-01	1.831433e-02	1.831433e-02
1.060000e+03	1.070000e+03	2.008858e-01	1.716283e-02	1.716283e-02
1.070000e+03	1.080000e+03	2.126164e-01	1.765683e-02	1.765683e-02
1.080000e+03	1.090000e+03	1.935542e-01	1.684673e-02	1.684673e-02
1.090000e+03	1.100000e+03	1.744920e-01	1.599566e-02	1.599566e-02
1.100000e+03	1.110000e+03	1.671604e-01	1.565601e-02	1.565601e-02
1.110000e+03	1.120000e+03	1.979532e-01	1.703709e-02	1.703709e-02
1.120000e+03	1.130000e+03	1.979532e-01	1.703709e-02	1.703709e-02
1.130000e+03	1.140000e+03	1.730257e-01	1.592831e-02	1.592831e-02
1.140000e+03	1.150000e+03	1.495646e-01	1.480910e-02	1.480910e-02
1.150000e+03	1.160000e+03	1.407667e-01	1.436694e-02	1.436694e-02
1.160000e+03	1.170000e+03	1.466320e-01	1.466320e-02	1.466320e-02
1.170000e+03	1.180000e+03	1.524972e-01	1.495358e-02	1.495358e-02
1.180000e+03	1.190000e+03	1.612952e-01	1.537889e-02	1.537889e-02
1.190000e+03	1.200000e+03	1.261035e-01	1.359809e-02	1.359809e-02
1.200000e+03	1.210000e+03	1.202382e-01	1.327809e-02	1.327809e-02
1.210000e+03	1.220000e+03	1.114403e-01	1.278308e-02	1.278308e-02
1.220000e+03	1.230000e+03	1.129066e-01	1.286690e-02	1.286690e-02
1.230000e+03	1.240000e+03	1.187719e-01	1.319688e-02	1.319688e-02
1.240000e+03	1.250000e+03	8.211390e-02	1.097293e-02	1.097293e-02
1.250000e+03	1.260000e+03	1.041087e-01	1.235543e-02	1.235543e-02
1.260000e+03	1.270000e+03	1.026424e-01	1.226811e-02	1.226811e-02
1.270000e+03	1.280000e+03	8.944550e-02	1.145232e-02	1.145232e-02
1.280000e+03	1.290000e+03	9.384446e-02	1.173056e-02	1.173056e-02
1.290000e+03	1.300000e+03	7.624862e-02	1.057378e-02	1.057378e-02
1.300000e+03	1.310000e+03	1.026424e-01	1.226811e-02	1.226811e-02
1.310000e+03	1.320000e+03	8.651286e-02	1.126301e-02	1.126301e-02
1.320000e+03	1.330000e+03	6.305175e-02	9.615301e-03	9.615301e-03
1.330000e+03	1.340000e+03	8.064758e-02	1.087452e-02	1.087452e-02
1.340000e+03	1.350000e+03	9.091182e-02	1.154581e-02	1.154581e-02
1.350000e+03	1.360000e+03	9.237814e-02	1.163855e-02	1.163855e-02
1.360000e+03	1.370000e+03	9.237814e-02	1.163855e-02	1.163855e-02
1.370000e+03	1.380000e+03	5.718647e-02	9.157163e-03	9.157163e-03
1.380000e+03	1.390000e+03	6.451807e-02	9.726464e-03	9.726464e-03
1.390000e+03	1.400000e+03	4.985487e-02	8.550040e-03	8.550040e-03
1.400000e+03	1.410000e+03	6.598439e-02	9.836371e-03	9.836371e-03
1.410000e+03	1.420000e+03	6.011911e-02	9.389027e-03	9.389027e-03
1.420000e+03	1.430000e+03	6.891703e-02	1.005258e-02	1.005258e-02
1.430000e+03	1.440000e+03	4.252327e-02	7.896373e-03	7.896373e-03
1.440000e+03	1.450000e+03	5.425383e-02	8.919275e-03	8.919275e-03
1.450000e+03	1.460000e+03	5.425383e-02	8.919275e-03	8.919275e-03
1.460000e+03	1.470000e+03	3.812431e-02	7.476793e-03	7.476793e-03
1.470000e+03	1.480000e+03	4.838855e-02	8.423365e-03	8.423365e-03
1.480000e+03	1.490000e+03	4.252327e-02	7.896373e-03	7.896373e-03
1.490000e+03	1.500000e+03	4.692223e-02	8.294757e-03	8.294757e-03
1.500000e+03	1.510000e+03	3.812431e-02	7.476793e-03	7.476793e-03
1.510000e+03	1.520000e+03	6.011911e-02	9.389027e-03	9.389027e-03
1.520000e+03	1.530000e+03	3.372535e-02	7.032222e-03	7.032222e-03
1.530000e+03	1.540000e+03	4.398959e-02	8.031364e-03	8.031364e-03
1.540000e+03	1.550000e+03	4.692223e-02	8.294757e-03	8.294757e-03
1.550000e+03	1.560000e+03	3.225903e-02	6.877649e-03	6.877649e-03
1.560000e+03	1.570000e+03	4.545591e-02	8.164123e-03	8.164123e-03
1.570000e+03	1.580000e+03	3.372535e-02	7.032222e-03	7.032222e-03
1.580000e+03	1.590000e+03	3.225903e-02	6.877649e-03	6.877649e-03
1.590000e+03	1.600000e+03	2.639375e-02	6.221067e-03	6.221067e-03
1.600000e+03	1.610000e+03	1.759584e-02	5.079480e-03	5.079480e-03
1.610000e+03	1.620000e+03	3.665799e-02	7.331599e-03	7.331599e-03
1.620000e+03	1.630000e+03	2.346112e-02	5.865278e-03	5.865278e-03
1.630000e+03	1.640000e+03	2.786007e-02	6.391540e-03	6.391540e-03
1.640000e+03	1.650000e+03	2.346112e-02	5.865278e-03	5.865278e-03
1.650000e+03	1.660000e+03	3.372535e-02	7.032222e-03	7.032222e-03
1.660000e+03	1.670000e+03	2.639375e-02	6.221067e-03	6.221067e-03
1.670000e+03	1.680000e+03	1.759584e-02	5.079480e-03	5.079480e-03
1.680000e+03	1.690000e+03	1.319688e-02	4.398959e-03	4.398959e-03
1.690000e+03	1.700000e+03	1.612952e-02	4.863232e-03	4.863232e-03
1.700000e+03	1.710000e+03	2.786007e-02	6.391540e-03	6.391540e-03
1.710000e+03	1.720000e+03	1.906216e-02	5.286890e-03	5.286890e-03
1.720000e+03	1.730000e+03	1.466320e-02	4.636910e-03	4.636910e-03
1.730000e+03	1.740000e+03	1.612952e-02	4.863232e-03	4.863232e-03
1.740000e+03	1.750000e+03	1.906216e-02	5.286890e-03	5.286890e-03
1.750000e+03	1.760000e+03	1.906216e-02	5.286890e-03	5.286890e-03
1.760000e+03	1.770000e+03	2.052848e-02	5.486466e-03	5.486466e-03
1.770000e+03	1.780000e+03	2.052848e-02	5.486466e-03	5.486466e-03
1.780000e+03	1.790000e+03	2.052848e-02	5.486466e-03	5.486466e-03
1.790000e+03	1.800000e+03	1.759584e-02	5.079480e-03	5.079480e-03
1.800000e+03	1.810000e+03	1.319688e-02	4.398959e-03	4.398959e-03
1.810000e+03	1.820000e+03	1.612952e-02	4.863232e-03	4.863232e-03
1.820000e+03	1.830000e+03	1.466320e-02	4.636910e-03	4.636910e-03
1.830000e+03	1.840000e+03	1.906216e-02	5.286890e-03	5.286890e-03
1.840000e+03	1.850000e+03	8.797918e-03	3.591735e-03	3.591735e-03
1.850000e+03	1.860000e+03	1.026424e-02	3.879517e-03	3.879517e-03
1.860000e+03	1.870000e+03	1.612952e-02	4.863232e-03	4.863232e-03
1.870000e+03	1.880000e+03	7.331598e-03	3.278791e-03	3.278791e-03
1.880000e+03	1.890000e+03	1.026424e-02	3.879517e-03	3.879517e-03
1.890000e+03	1.900000e+03	1.026424e-02	3.879517e-03	3.879517e-03
1.900000e+03	1.910000e+03	4.398959e-03	2.539740e-03	2.539740e-03
1.910000e+03	1.920000e+03	1.466320e-02	4.636910e-03	4.636910e-03
1.920000e+03	1.930000e+03	8.797918e-03	3.591735e-03	3.591735e-03
1.930000e+03	1.940000e+03	5.865279e-03	2.932639e-03	2.932639e-03
1.940000e+03	1.950000e+03	1.026424e-02	3.879517e-03	3.879517e-03
1.950000e+03	1.960000e+03	1.173056e-02	4.147379e-03	4.147379e-03
1.960000e+03	1.970000e+03	8.797918e-03	3.591735e-03	3.591735e-03
1.970000e+03	1.980000e+03	8.797918e-03	3.591735e-03	3.591735e-03
1.980000e+03	1.990000e+03	1.026424e-02	3.879517e-03	3.879517e-03
1.990000e+03	2.000000e+03	1.026424e-02	3.879517e-03	3.879517e-03
2.000000e+03	2.010000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.010000e+03	2.020000e+03	8.797918e-03	3.591735e-03	3.591735e-03
2.020000e+03	2.030000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.030000e+03	2.040000e+03	1.319688e-02	4.398959e-03	4.398959e-03
2.040000e+03	2.050000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.050000e+03	2.060000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.060000e+03	2.070000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.070000e+03	2.080000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.080000e+03	2.090000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.090000e+03	2.100000e+03	1.026424e-02	3.879517e-03	3.879517e-03
2.100000e+03	2.110000e+03	1.173056e-02	4.147379e-03	4.147379e-03
2.110000e+03	2.120000e+03	8.797918e-03	3.591735e-03	3.591735e-03
2.120000e+03	2.130000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.130000e+03	2.140000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.140000e+03	2.150000e+03	8.797918e-03	3.591735e-03	3.591735e-03
2.150000e+03	2.160000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.160000e+03	2.170000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.170000e+03	2.180000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.180000e+03	2.190000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	7.331598e-03	3.278791e-03	3.278791e-03
2.210000e+03	2.220000e+03	8.797918e-03	3.591735e-03	3.591735e-03
2.220000e+03	2.230000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.230000e+03	2.240000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.240000e+03	2.250000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.250000e+03	2.260000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.260000e+03	2.270000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.270000e+03	2.280000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.280000e+03	2.290000e+03	8.797918e-03	3.591735e-03	3.591735e-03
2.290000e+03	2.300000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.300000e+03	2.310000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.310000e+03	2.320000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.320000e+03	2.330000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.330000e+03	2.340000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.340000e+03	2.350000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.350000e+03	2.360000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.360000e+03	2.370000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.370000e+03	2.380000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.380000e+03	2.390000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.390000e+03	2.400000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.400000e+03	2.410000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.410000e+03	2.420000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.420000e+03	2.430000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.430000e+03	2.440000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.440000e+03	2.450000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	5.865279e-03	2.932639e-03	2.932639e-03
2.490000e+03	2.500000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.500000e+03	2.510000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.530000e+03	2.540000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.570000e+03	2.580000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.580000e+03	2.590000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.590000e+03	2.600000e+03	4.398959e-03	2.539740e-03	2.539740e-03
2.600000e+03	2.610000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.610000e+03	2.620000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.620000e+03	2.630000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.630000e+03	2.640000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.640000e+03	2.650000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.750000e+03	2.760000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.810000e+03	2.820000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.820000e+03	2.830000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.890000e+03	2.900000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.960000e+03	2.970000e+03	2.932639e-03	2.073689e-03	2.073689e-03
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	1.466320e-03	1.466320e-03	1.466320e-03
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	2.932639e-03	2.073689e-03	2.073689e-03
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.370000e+03	3.380000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	1.466320e-03	1.466320e-03	1.466320e-03
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	1.466320e-03	1.466320e-03	1.466320e-03
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	1.466320e-03	1.466320e-03	1.466320e-03
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/mptratio_before.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
YMax=1000000000000
YMin=0.001
XLabel=$m/p_T$
YLabel=$d\sigma/d(m/p_T)$
LegendXPos=0.24
LegendYPos=0.95
Rebin=4
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-04	1.356693e+04	3.112468e+03	3.112468e+03
2.000000e-04	4.000000e-04	1.845817e+06	3.630432e+04	3.630432e+04
4.000000e-04	6.000000e-04	3.712341e+06	5.148587e+04	5.148587e+04
6.000000e-04	8.000000e-04	1.177467e+06	2.899602e+04	2.899602e+04
8.000000e-04	1.000000e-03	3.341750e+05	1.544724e+04	1.544724e+04
1.000000e-03	1.200000e-03	1.113917e+05	8.918471e+03	8.918471e+03
1.200000e-03	1.400000e-03	9.568260e+04	8.265715e+03	8.265715e+03
1.400000e-03	1.600000e-03	9.425450e+04	8.203799e+03	8.203799e+03
1.600000e-03	1.800000e-03	9.782475e+04	8.357730e+03	8.357730e+03
1.800000e-03	2.000000e-03	1.106776e+05	8.889840e+03	8.889840e+03
2.000000e-03	2.200000e-03	1.149619e+05	9.060268e+03	9.060268e+03
2.200000e-03	2.400000e-03	1.128198e+05	8.975458e+03	8.975458e+03
2.400000e-03	2.600000e-03	1.285288e+05	9.579974e+03	9.579974e+03
2.600000e-03	2.800000e-03	1.092495e+05	8.832300e+03	8.832300e+03
2.800000e-03	3.000000e-03	1.285288e+05	9.579974e+03	9.579974e+03
3.000000e-03	3.200000e-03	1.299569e+05	9.633049e+03	9.633049e+03
3.200000e-03	3.400000e-03	1.256727e+05	9.472931e+03	9.472931e+03
3.400000e-03	3.600000e-03	1.420957e+05	1.007290e+04	1.007290e+04
3.600000e-03	3.800000e-03	1.313850e+05	9.685834e+03	9.685834e+03
3.800000e-03	4.000000e-03	1.256726e+05	9.472931e+03	9.472931e+03
4.000000e-03	4.200000e-03	1.406677e+05	1.002216e+04	1.002216e+04
4.200000e-03	4.400000e-03	1.221024e+05	9.337403e+03	9.337403e+03
4.400000e-03	4.600000e-03	1.213884e+05	9.310062e+03	9.310062e+03
4.600000e-03	4.800000e-03	1.263867e+05	9.499805e+03	9.499805e+03
4.800000e-03	5.000000e-03	1.342412e+05	9.790548e+03	9.790548e+03
5.000000e-03	5.200000e-03	1.278148e+05	9.553325e+03	9.553325e+03
5.200000e-03	5.400000e-03	1.221024e+05	9.337403e+03	9.337403e+03
5.400000e-03	5.600000e-03	1.085355e+05	8.803389e+03	8.803389e+03
5.600000e-03	5.800000e-03	1.071074e+05	8.745280e+03	8.745280e+03
5.800000e-03	6.000000e-03	1.056792e+05	8.686782e+03	8.686782e+03
6.000000e-03	6.200000e-03	9.068425e+04	8.046925e+03	8.046925e+03
6.200000e-03	6.400000e-03	1.042511e+05	8.627888e+03	8.627888e+03
6.400000e-03	6.600000e-03	1.021090e+05	8.538785e+03	8.538785e+03
6.600000e-03	6.800000e-03	1.113917e+05	8.918471e+03	8.918471e+03
6.800000e-03	7.000000e-03	8.925615e+04	7.983312e+03	7.983312e+03
7.000000e-03	7.200000e-03	1.013950e+05	8.508878e+03	8.508878e+03
7.200000e-03	7.400000e-03	8.282970e+04	7.690545e+03	7.690545e+03
7.400000e-03	7.600000e-03	9.496855e+04	8.234816e+03	8.234816e+03
7.600000e-03	7.800000e-03	8.711400e+04	7.886931e+03	7.886931e+03
7.800000e-03	8.000000e-03	9.853880e+04	8.388178e+03	8.388178e+03
8.000000e-03	8.200000e-03	9.425450e+04	8.203799e+03	8.203799e+03
8.200000e-03	8.400000e-03	8.854210e+04	7.951314e+03	7.951314e+03
8.400000e-03	8.600000e-03	9.068425e+04	8.046925e+03	8.046925e+03
8.600000e-03	8.800000e-03	9.496855e+04	8.234816e+03	8.234816e+03
8.800000e-03	9.000000e-03	7.711730e+04	7.420617e+03	7.420617e+03
9.000000e-03	9.200000e-03	9.354045e+04	8.172665e+03	8.172665e+03
9.200000e-03	9.400000e-03	8.782805e+04	7.919187e+03	7.919187e+03
9.400000e-03	9.600000e-03	8.282970e+04	7.690545e+03	7.690545e+03
9.600000e-03	9.800000e-03	8.782805e+04	7.919187e+03	7.919187e+03
9.800000e-03	1.000000e-02	8.497185e+04	7.789357e+03	7.789357e+03
1.000000e-02	1.020000e-02	8.568590e+04	7.822015e+03	7.822015e+03
1.020000e-02	1.040000e-02	1.235305e+05	9.391849e+03	9.391849e+03
1.040000e-02	1.060000e-02	1.078214e+05	8.774382e+03	8.774382e+03
1.060000e-02	1.080000e-02	9.425450e+04	8.203799e+03	8.203799e+03
1.080000e-02	1.100000e-02	1.113917e+05	8.918471e+03	8.918471e+03
1.100000e-02	1.120000e-02	1.035371e+05	8.598289e+03	8.598289e+03
1.120000e-02	1.140000e-02	9.568260e+04	8.265715e+03	8.265715e+03
1.140000e-02	1.160000e-02	1.192462e+05	9.227548e+03	9.227548e+03
1.160000e-02	1.180000e-02	1.106776e+05	8.889840e+03	8.889840e+03
1.180000e-02	1.200000e-02	1.256726e+05	9.472931e+03	9.472931e+03
1.200000e-02	1.220000e-02	1.135338e+05	9.003816e+03	9.003816e+03
1.220000e-02	1.240000e-02	1.213884e+05	9.310062e+03	9.310062e+03
1.240000e-02	1.260000e-02	1.435238e+05	1.012339e+04	1.012339e+04
1.260000e-02	1.280000e-02	1.206743e+05	9.282638e+03	9.282638e+03
1.280000e-02	1.300000e-02	1.442379e+05	1.014854e+04	1.014854e+04
1.300000e-02	1.320000e-02	1.363834e+05	9.868355e+03	9.868355e+03
1.320000e-02	1.340000e-02	1.499503e+05	1.034755e+04	1.034755e+04
1.340000e-02	1.360000e-02	1.856528e+05	1.151370e+04	1.151370e+04
1.360000e-02	1.380000e-02	1.692296e+05	1.099265e+04	1.099265e+04
1.380000e-02	1.400000e-02	1.906511e+05	1.166766e+04	1.166766e+04
1.400000e-02	1.420000e-02	1.799403e+05	1.133518e+04	1.133518e+04
1.420000e-02	1.440000e-02	1.799404e+05	1.133518e+04	1.133518e+04
1.440000e-02	1.460000e-02	2.163569e+05	1.242938e+04	1.242938e+04
1.460000e-02	1.480000e-02	2.299238e+05	1.281315e+04	1.281315e+04
1.480000e-02	1.500000e-02	2.085024e+05	1.220168e+04	1.220168e+04
1.500000e-02	1.520000e-02	2.256395e+05	1.269321e+04	1.269321e+04
1.520000e-02	1.540000e-02	2.206411e+05	1.255184e+04	1.255184e+04
1.540000e-02	1.560000e-02	2.049321e+05	1.209676e+04	1.209676e+04
1.560000e-02	1.580000e-02	2.349221e+05	1.295168e+04	1.295168e+04
1.580000e-02	1.600000e-02	2.013619e+05	1.199092e+04	1.199092e+04
1.600000e-02	1.620000e-02	2.213552e+05	1.257213e+04	1.257213e+04
1.620000e-02	1.640000e-02	2.249254e+05	1.267311e+04	1.267311e+04
1.640000e-02	1.660000e-02	1.999338e+05	1.194833e+04	1.194833e+04
1.660000e-02	1.680000e-02	2.120726e+05	1.230570e+04	1.230570e+04
1.680000e-02	1.700000e-02	1.842246e+05	1.146933e+04	1.146933e+04
1.700000e-02	1.720000e-02	1.906511e+05	1.166766e+04	1.166766e+04
1.720000e-02	1.740000e-02	1.635173e+05	1.080552e+04	1.080552e+04
1.740000e-02	1.760000e-02	2.035040e+05	1.205454e+04	1.205454e+04
1.760000e-02	1.780000e-02	1.927933e+05	1.173302e+04	1.173302e+04
1.780000e-02	1.800000e-02	1.813685e+05	1.138007e+04	1.138007e+04
1.800000e-02	1.820000e-02	2.035040e+05	1.205454e+04	1.205454e+04
1.820000e-02	1.840000e-02	1.885090e+05	1.160192e+04	1.160192e+04
1.840000e-02	1.860000e-02	1.842247e+05	1.146933e+04	1.146933e+04
1.860000e-02	1.880000e-02	1.785122e+05	1.129011e+04	1.129011e+04
1.880000e-02	1.900000e-02	1.642313e+05	1.082909e+04	1.082909e+04
1.900000e-02	1.920000e-02	1.642313e+05	1.082909e+04	1.082909e+04
1.920000e-02	1.940000e-02	1.642313e+05	1.082909e+04	1.082909e+04
1.940000e-02	1.960000e-02	1.613751e+05	1.073451e+04	1.073451e+04
1.960000e-02	1.980000e-02	1.563767e+05	1.056696e+04	1.056696e+04
1.980000e-02	2.000000e-02	1.827966e+05	1.142479e+04	1.142479e+04
2.000000e-02	2.020000e-02	1.806544e+05	1.135765e+04	1.135765e+04
2.020000e-02	2.040000e-02	1.870808e+05	1.155789e+04	1.155789e+04
2.040000e-02	2.060000e-02	1.670875e+05	1.092285e+04	1.092285e+04
2.060000e-02	2.080000e-02	1.792263e+05	1.131267e+04	1.131267e+04
2.080000e-02	2.100000e-02	1.656594e+05	1.087607e+04	1.087607e+04
2.100000e-02	2.120000e-02	1.692297e+05	1.099265e+04	1.099265e+04
2.120000e-02	2.140000e-02	1.535206e+05	1.047002e+04	1.047002e+04
2.140000e-02	2.160000e-02	1.549486e+05	1.051860e+04	1.051860e+04
2.160000e-02	2.180000e-02	1.613751e+05	1.073451e+04	1.073451e+04
2.180000e-02	2.200000e-02	1.456660e+05	1.019866e+04	1.019866e+04
2.200000e-02	2.220000e-02	1.606610e+05	1.071074e+04	1.071074e+04
2.220000e-02	2.240000e-02	1.499503e+05	1.034755e+04	1.034755e+04
2.240000e-02	2.260000e-02	1.413817e+05	1.004756e+04	1.004756e+04
2.260000e-02	2.280000e-02	1.413817e+05	1.004756e+04	1.004756e+04
2.280000e-02	2.300000e-02	1.385255e+05	9.945553e+03	9.945553e+03
2.300000e-02	2.320000e-02	1.420958e+05	1.007290e+04	1.007290e+04
2.320000e-02	2.340000e-02	1.449519e+05	1.017363e+04	1.017363e+04
2.340000e-02	2.360000e-02	1.435239e+05	1.012339e+04	1.012339e+04
2.360000e-02	2.380000e-02	1.299569e+05	9.633049e+03	9.633049e+03
2.380000e-02	2.400000e-02	1.549487e+05	1.051860e+04	1.051860e+04
2.400000e-02	2.420000e-02	1.449520e+05	1.017363e+04	1.017363e+04
2.420000e-02	2.440000e-02	1.313850e+05	9.685834e+03	9.685834e+03
2.440000e-02	2.460000e-02	1.228165e+05	9.364666e+03	9.364666e+03
2.460000e-02	2.480000e-02	1.285289e+05	9.579974e+03	9.579974e+03
2.480000e-02	2.500000e-02	1.278148e+05	9.553325e+03	9.553325e+03
2.500000e-02	2.520000e-02	1.285289e+05	9.579974e+03	9.579974e+03
2.520000e-02	2.540000e-02	1.242446e+05	9.418954e+03	9.418954e+03
2.540000e-02	2.560000e-02	1.156759e+05	9.088361e+03	9.088361e+03
2.560000e-02	2.580000e-02	1.192462e+05	9.227548e+03	9.227548e+03
2.580000e-02	2.600000e-02	1.221024e+05	9.337403e+03	9.337403e+03
2.600000e-02	2.620000e-02	1.185321e+05	9.199879e+03	9.199879e+03
2.620000e-02	2.640000e-02	1.128198e+05	8.975458e+03	8.975458e+03
2.640000e-02	2.660000e-02	1.085355e+05	8.803389e+03	8.803389e+03
2.660000e-02	2.680000e-02	1.235305e+05	9.391849e+03	9.391849e+03
2.680000e-02	2.700000e-02	1.099636e+05	8.861116e+03	8.861116e+03
2.700000e-02	2.720000e-02	1.092495e+05	8.832300e+03	8.832300e+03
2.720000e-02	2.740000e-02	1.213883e+05	9.310062e+03	9.310062e+03
2.740000e-02	2.760000e-02	1.035371e+05	8.598289e+03	8.598289e+03
2.760000e-02	2.780000e-02	1.249586e+05	9.445982e+03	9.445982e+03
2.780000e-02	2.800000e-02	1.135338e+05	9.003816e+03	9.003816e+03
2.800000e-02	2.820000e-02	1.128198e+05	8.975458e+03	8.975458e+03
2.820000e-02	2.840000e-02	1.135338e+05	9.003816e+03	9.003816e+03
2.840000e-02	2.860000e-02	1.049652e+05	8.657386e+03	8.657386e+03
2.860000e-02	2.880000e-02	9.996685e+04	8.448743e+03	8.448743e+03
2.880000e-02	2.900000e-02	1.035371e+05	8.598289e+03	8.598289e+03
2.900000e-02	2.920000e-02	1.156760e+05	9.088361e+03	9.088361e+03
2.920000e-02	2.940000e-02	1.063933e+05	8.716080e+03	8.716080e+03
2.940000e-02	2.960000e-02	9.711070e+04	8.327172e+03	8.327172e+03
2.960000e-02	2.980000e-02	1.063933e+05	8.716080e+03	8.716080e+03
2.980000e-02	3.000000e-02	1.121057e+05	8.947009e+03	8.947009e+03
3.000000e-02	3.020000e-02	9.425450e+04	8.203799e+03	8.203799e+03
3.020000e-02	3.040000e-02	1.113917e+05	8.918471e+03	8.918471e+03
3.040000e-02	3.060000e-02	9.354045e+04	8.172665e+03	8.172665e+03
3.060000e-02	3.080000e-02	9.639665e+04	8.296501e+03	8.296501e+03
3.080000e-02	3.100000e-02	9.925280e+04	8.418515e+03	8.418515e+03
3.100000e-02	3.120000e-02	1.049652e+05	8.657386e+03	8.657386e+03
3.120000e-02	3.140000e-02	9.068425e+04	8.046925e+03	8.046925e+03
3.140000e-02	3.160000e-02	7.711730e+04	7.420617e+03	7.420617e+03
3.160000e-02	3.180000e-02	9.139830e+04	8.078543e+03	8.078543e+03
3.180000e-02	3.200000e-02	8.354375e+04	7.723621e+03	7.723621e+03
3.200000e-02	3.220000e-02	8.711400e+04	7.886931e+03	7.886931e+03
3.220000e-02	3.240000e-02	9.068425e+04	8.046925e+03	8.046925e+03
3.240000e-02	3.260000e-02	9.996685e+04	8.448743e+03	8.448743e+03
3.260000e-02	3.280000e-02	8.211565e+04	7.657323e+03	7.657323e+03
3.280000e-02	3.300000e-02	9.496855e+04	8.234816e+03	8.234816e+03
3.300000e-02	3.320000e-02	7.854540e+04	7.489010e+03	7.489010e+03
3.320000e-02	3.340000e-02	8.568590e+04	7.822015e+03	7.822015e+03
3.340000e-02	3.360000e-02	8.925615e+04	7.983312e+03	7.983312e+03
3.360000e-02	3.380000e-02	8.211565e+04	7.657323e+03	7.657323e+03
3.380000e-02	3.400000e-02	8.711400e+04	7.886931e+03	7.886931e+03
3.400000e-02	3.420000e-02	1.035371e+05	8.598289e+03	8.598289e+03
3.420000e-02	3.440000e-02	8.425780e+04	7.756559e+03	7.756559e+03
3.440000e-02	3.460000e-02	8.068755e+04	7.590446e+03	7.590446e+03
3.460000e-02	3.480000e-02	9.068425e+04	8.046925e+03	8.046925e+03
3.480000e-02	3.500000e-02	9.782475e+04	8.357730e+03	8.357730e+03
3.500000e-02	3.520000e-02	8.354375e+04	7.723621e+03	7.723621e+03
3.520000e-02	3.540000e-02	7.497515e+04	7.316826e+03	7.316826e+03
3.540000e-02	3.560000e-02	1.006809e+05	8.478863e+03	8.478863e+03
3.560000e-02	3.580000e-02	7.640325e+04	7.386181e+03	7.386181e+03
3.580000e-02	3.600000e-02	7.283300e+04	7.211543e+03	7.211543e+03
3.600000e-02	3.620000e-02	8.211565e+04	7.657323e+03	7.657323e+03
3.620000e-02	3.640000e-02	6.212225e+04	6.660206e+03	6.660206e+03
3.640000e-02	3.660000e-02	7.283300e+04	7.211543e+03	7.211543e+03
3.660000e-02	3.680000e-02	6.926275e+04	7.032569e+03	7.032569e+03
3.680000e-02	3.700000e-02	8.068755e+04	7.590446e+03	7.590446e+03
3.700000e-02	3.720000e-02	6.355035e+04	6.736325e+03	6.736325e+03
3.720000e-02	3.740000e-02	7.283300e+04	7.211543e+03	7.211543e+03
3.740000e-02	3.760000e-02	7.640325e+04	7.386181e+03	7.386181e+03
3.760000e-02	3.780000e-02	7.568920e+04	7.351585e+03	7.351585e+03
3.780000e-02	3.800000e-02	7.354705e+04	7.246806e+03	7.246806e+03
3.800000e-02	3.820000e-02	7.069085e+04	7.104699e+03	7.104699e+03
3.820000e-02	3.840000e-02	6.783465e+04	6.959689e+03	6.959689e+03
3.840000e-02	3.860000e-02	6.283630e+04	6.698375e+03	6.698375e+03
3.860000e-02	3.880000e-02	7.925945e+04	7.522975e+03	7.522975e+03
3.880000e-02	3.900000e-02	8.140160e+04	7.623957e+03	7.623957e+03
3.900000e-02	3.920000e-02	6.997680e+04	7.068725e+03	7.068725e+03
3.920000e-02	3.940000e-02	6.997680e+04	7.068725e+03	7.068725e+03
3.940000e-02	3.960000e-02	7.568920e+04	7.351585e+03	7.351585e+03
3.960000e-02	3.980000e-02	7.426110e+04	7.281901e+03	7.281901e+03
3.980000e-02	4.000000e-02	8.425780e+04	7.756559e+03	7.756559e+03
4.000000e-02	4.020000e-02	7.568920e+04	7.351585e+03	7.351585e+03
4.020000e-02	4.040000e-02	8.068755e+04	7.590446e+03	7.590446e+03
4.040000e-02	4.060000e-02	6.712060e+04	6.922964e+03	6.922964e+03
4.060000e-02	4.080000e-02	6.783465e+04	6.959689e+03	6.959689e+03
4.080000e-02	4.100000e-02	8.925615e+04	7.983312e+03	7.983312e+03
4.100000e-02	4.120000e-02	5.283965e+04	6.142483e+03	6.142483e+03
4.120000e-02	4.140000e-02	6.426440e+04	6.774065e+03	6.774065e+03
4.140000e-02	4.160000e-02	7.211895e+04	7.176104e+03	7.176104e+03
4.160000e-02	4.180000e-02	5.640990e+04	6.346607e+03	6.346607e+03
4.180000e-02	4.200000e-02	6.640655e+04	6.886040e+03	6.886040e+03
4.200000e-02	4.220000e-02	7.069085e+04	7.104699e+03	7.104699e+03
4.220000e-02	4.240000e-02	6.069415e+04	6.583208e+03	6.583208e+03
4.240000e-02	4.260000e-02	8.497185e+04	7.789357e+03	7.789357e+03
4.260000e-02	4.280000e-02	7.426110e+04	7.281901e+03	7.281901e+03
4.280000e-02	4.300000e-02	6.497845e+04	6.811595e+03	6.811595e+03
4.300000e-02	4.320000e-02	5.640990e+04	6.346607e+03	6.346607e+03
4.320000e-02	4.340000e-02	6.283630e+04	6.698375e+03	6.698375e+03
4.340000e-02	4.360000e-02	7.640325e+04	7.386181e+03	7.386181e+03
4.360000e-02	4.380000e-02	5.426775e+04	6.224936e+03	6.224936e+03
4.380000e-02	4.400000e-02	5.926605e+04	6.505296e+03	6.505296e+03
4.400000e-02	4.420000e-02	5.569585e+04	6.306310e+03	6.306310e+03
4.420000e-02	4.440000e-02	7.354705e+04	7.246806e+03	7.246806e+03
4.440000e-02	4.460000e-02	6.283630e+04	6.698375e+03	6.698375e+03
4.460000e-02	4.480000e-02	5.498180e+04	6.265756e+03	6.265756e+03
4.480000e-02	4.500000e-02	6.283630e+04	6.698375e+03	6.698375e+03
4.500000e-02	4.520000e-02	6.212225e+04	6.660206e+03	6.660206e+03
4.520000e-02	4.540000e-02	5.141155e+04	6.058907e+03	6.058907e+03
4.540000e-02	4.560000e-02	6.854870e+04	6.996224e+03	6.996224e+03
4.560000e-02	4.580000e-02	5.926605e+04	6.505296e+03	6.505296e+03
4.580000e-02	4.600000e-02	5.640990e+04	6.346607e+03	6.346607e+03
4.600000e-02	4.620000e-02	5.855205e+04	6.465990e+03	6.465990e+03
4.620000e-02	4.640000e-02	5.712395e+04	6.386650e+03	6.386650e+03
4.640000e-02	4.660000e-02	5.283965e+04	6.142483e+03	6.142483e+03
4.660000e-02	4.680000e-02	6.640655e+04	6.886040e+03	6.886040e+03
4.680000e-02	4.700000e-02	6.712060e+04	6.922964e+03	6.922964e+03
4.700000e-02	4.720000e-02	6.497845e+04	6.811595e+03	6.811595e+03
4.720000e-02	4.740000e-02	5.569585e+04	6.306310e+03	6.306310e+03
4.740000e-02	4.760000e-02	6.069415e+04	6.583208e+03	6.583208e+03
4.760000e-02	4.780000e-02	5.069750e+04	6.016685e+03	6.016685e+03
4.780000e-02	4.800000e-02	5.355370e+04	6.183846e+03	6.183846e+03
4.800000e-02	4.820000e-02	5.212560e+04	6.100838e+03	6.100838e+03
4.820000e-02	4.840000e-02	5.926605e+04	6.505296e+03	6.505296e+03
4.840000e-02	4.860000e-02	5.855205e+04	6.465990e+03	6.465990e+03
4.860000e-02	4.880000e-02	4.998343e+04	5.974163e+03	5.974163e+03
4.880000e-02	4.900000e-02	5.712395e+04	6.386650e+03	6.386650e+03
4.900000e-02	4.920000e-02	6.640655e+04	6.886040e+03	6.886040e+03
4.920000e-02	4.940000e-02	5.926605e+04	6.505296e+03	6.505296e+03
4.940000e-02	4.960000e-02	6.640655e+04	6.886040e+03	6.886040e+03
4.960000e-02	4.980000e-02	6.069415e+04	6.583208e+03	6.583208e+03
4.980000e-02	5.000000e-02	6.069415e+04	6.583208e+03	6.583208e+03
5.000000e-02	5.020000e-02	5.712395e+04	6.386650e+03	6.386650e+03
5.020000e-02	5.040000e-02	5.141155e+04	6.058907e+03	6.058907e+03
5.040000e-02	5.060000e-02	5.640990e+04	6.346607e+03	6.346607e+03
5.060000e-02	5.080000e-02	4.998344e+04	5.974163e+03	5.974163e+03
5.080000e-02	5.100000e-02	5.069750e+04	6.016685e+03	6.016685e+03
5.100000e-02	5.120000e-02	5.712395e+04	6.386650e+03	6.386650e+03
5.120000e-02	5.140000e-02	5.069750e+04	6.016685e+03	6.016685e+03
5.140000e-02	5.160000e-02	5.569585e+04	6.306310e+03	6.306310e+03
5.160000e-02	5.180000e-02	5.998010e+04	6.544368e+03	6.544368e+03
5.180000e-02	5.200000e-02	6.712060e+04	6.922964e+03	6.922964e+03
5.200000e-02	5.220000e-02	3.998675e+04	5.343454e+03	5.343454e+03
5.220000e-02	5.240000e-02	6.283630e+04	6.698375e+03	6.698375e+03
5.240000e-02	5.260000e-02	5.283965e+04	6.142483e+03	6.142483e+03
5.260000e-02	5.280000e-02	6.497845e+04	6.811595e+03	6.811595e+03
5.280000e-02	5.300000e-02	5.926605e+04	6.505296e+03	6.505296e+03
5.300000e-02	5.320000e-02	5.355370e+04	6.183846e+03	6.183846e+03
5.320000e-02	5.340000e-02	5.283965e+04	6.142483e+03	6.142483e+03
5.340000e-02	5.360000e-02	5.212560e+04	6.100838e+03	6.100838e+03
5.360000e-02	5.380000e-02	5.069750e+04	6.016685e+03	6.016685e+03
5.380000e-02	5.400000e-02	5.783800e+04	6.426441e+03	6.426441e+03
5.400000e-02	5.420000e-02	5.640990e+04	6.346607e+03	6.346607e+03
5.420000e-02	5.440000e-02	4.855534e+04	5.888200e+03	5.888200e+03
5.440000e-02	5.460000e-02	4.926939e+04	5.931336e+03	5.931336e+03
5.460000e-02	5.480000e-02	4.355700e+04	5.576901e+03	5.576901e+03
5.480000e-02	5.500000e-02	5.783800e+04	6.426441e+03	6.426441e+03
5.500000e-02	5.520000e-02	4.141485e+04	5.438035e+03	5.438035e+03
5.520000e-02	5.540000e-02	5.855205e+04	6.465990e+03	6.465990e+03
5.540000e-02	5.560000e-02	5.212560e+04	6.100838e+03	6.100838e+03
5.560000e-02	5.580000e-02	5.069750e+04	6.016685e+03	6.016685e+03
5.580000e-02	5.600000e-02	4.855534e+04	5.888200e+03	5.888200e+03
5.600000e-02	5.620000e-02	4.070080e+04	5.390953e+03	5.390953e+03
5.620000e-02	5.640000e-02	5.283965e+04	6.142483e+03	6.142483e+03
5.640000e-02	5.660000e-02	4.569914e+04	5.712392e+03	5.712392e+03
5.660000e-02	5.680000e-02	4.926939e+04	5.931336e+03	5.931336e+03
5.680000e-02	5.700000e-02	4.070080e+04	5.390953e+03	5.390953e+03
5.700000e-02	5.720000e-02	4.212890e+04	5.484715e+03	5.484715e+03
5.720000e-02	5.740000e-02	4.284295e+04	5.531001e+03	5.531001e+03
5.740000e-02	5.760000e-02	5.212560e+04	6.100838e+03	6.100838e+03
5.760000e-02	5.780000e-02	4.926939e+04	5.931336e+03	5.931336e+03
5.780000e-02	5.800000e-02	4.498509e+04	5.667590e+03	5.667590e+03
5.800000e-02	5.820000e-02	4.784129e+04	5.844743e+03	5.844743e+03
5.820000e-02	5.840000e-02	4.355700e+04	5.576901e+03	5.576901e+03
5.840000e-02	5.860000e-02	3.498841e+04	4.998344e+03	4.998344e+03
5.860000e-02	5.880000e-02	4.498510e+04	5.667590e+03	5.667590e+03
5.880000e-02	5.900000e-02	3.641651e+04	5.099331e+03	5.099331e+03
5.900000e-02	5.920000e-02	4.355699e+04	5.576901e+03	5.576901e+03
5.920000e-02	5.940000e-02	4.212890e+04	5.484715e+03	5.484715e+03
5.940000e-02	5.960000e-02	4.427105e+04	5.622428e+03	5.622428e+03
5.960000e-02	5.980000e-02	4.569914e+04	5.712392e+03	5.712392e+03
5.980000e-02	6.000000e-02	3.998675e+04	5.343454e+03	5.343454e+03
6.000000e-02	6.020000e-02	3.713056e+04	5.149082e+03	5.149082e+03
6.020000e-02	6.040000e-02	4.070080e+04	5.390953e+03	5.390953e+03
6.040000e-02	6.060000e-02	3.356031e+04	4.895274e+03	4.895274e+03
6.060000e-02	6.080000e-02	5.426775e+04	6.224936e+03	6.224936e+03
6.080000e-02	6.100000e-02	4.141485e+04	5.438035e+03	5.438035e+03
6.100000e-02	6.120000e-02	3.356031e+04	4.895274e+03	4.895274e+03
6.120000e-02	6.140000e-02	3.427435e+04	4.947077e+03	4.947077e+03
6.140000e-02	6.160000e-02	3.356031e+04	4.895274e+03	4.895274e+03
6.160000e-02	6.180000e-02	4.284295e+04	5.531001e+03	5.531001e+03
6.180000e-02	6.200000e-02	3.998675e+04	5.343454e+03	5.343454e+03
6.200000e-02	6.220000e-02	3.570246e+04	5.049089e+03	5.049089e+03
6.220000e-02	6.240000e-02	3.213221e+04	4.789987e+03	4.789987e+03
6.240000e-02	6.260000e-02	3.784460e+04	5.198356e+03	5.198356e+03
6.260000e-02	6.280000e-02	4.427105e+04	5.622428e+03	5.622428e+03
6.280000e-02	6.300000e-02	3.284626e+04	4.842916e+03	4.842916e+03
6.300000e-02	6.320000e-02	3.427435e+04	4.947077e+03	4.947077e+03
6.320000e-02	6.340000e-02	3.998675e+04	5.343454e+03	5.343454e+03
6.340000e-02	6.360000e-02	3.498840e+04	4.998344e+03	4.998344e+03
6.360000e-02	6.380000e-02	3.713056e+04	5.149082e+03	5.149082e+03
6.380000e-02	6.400000e-02	3.427435e+04	4.947077e+03	4.947077e+03
6.400000e-02	6.420000e-02	2.856197e+04	4.516043e+03	4.516043e+03
6.420000e-02	6.440000e-02	2.856196e+04	4.516043e+03	4.516043e+03
6.440000e-02	6.460000e-02	2.427767e+04	4.163586e+03	4.163586e+03
6.460000e-02	6.480000e-02	3.070411e+04	4.682333e+03	4.682333e+03
6.480000e-02	6.500000e-02	2.784791e+04	4.459235e+03	4.459235e+03
6.500000e-02	6.520000e-02	2.999006e+04	4.627567e+03	4.627567e+03
6.520000e-02	6.540000e-02	3.070411e+04	4.682333e+03	4.682333e+03
6.540000e-02	6.560000e-02	2.641981e+04	4.343391e+03	4.343391e+03
6.560000e-02	6.580000e-02	3.141816e+04	4.736466e+03	4.736466e+03
6.580000e-02	6.600000e-02	2.427767e+04	4.163586e+03	4.163586e+03
6.600000e-02	6.620000e-02	2.499172e+04	4.224372e+03	4.224372e+03
6.620000e-02	6.640000e-02	2.784791e+04	4.459235e+03	4.459235e+03
6.640000e-02	6.660000e-02	2.641981e+04	4.343391e+03	4.343391e+03
6.660000e-02	6.680000e-02	1.999338e+04	3.778393e+03	3.778393e+03
6.680000e-02	6.700000e-02	3.070411e+04	4.682333e+03	4.682333e+03
6.700000e-02	6.720000e-02	2.213552e+04	3.975657e+03	3.975657e+03
6.720000e-02	6.740000e-02	2.070742e+04	3.845272e+03	3.845272e+03
6.740000e-02	6.760000e-02	2.499172e+04	4.224372e+03	4.224372e+03
6.760000e-02	6.780000e-02	1.999337e+04	3.778393e+03	3.778393e+03
6.780000e-02	6.800000e-02	2.284957e+04	4.039272e+03	4.039272e+03
6.800000e-02	6.820000e-02	3.070411e+04	4.682333e+03	4.682333e+03
6.820000e-02	6.840000e-02	2.641981e+04	4.343391e+03	4.343391e+03
6.840000e-02	6.860000e-02	2.927602e+04	4.572145e+03	4.572145e+03
6.860000e-02	6.880000e-02	2.784791e+04	4.459235e+03	4.459235e+03
6.880000e-02	6.900000e-02	1.713718e+04	3.498112e+03	3.498112e+03
6.900000e-02	6.920000e-02	1.713718e+04	3.498112e+03	3.498112e+03
6.920000e-02	6.940000e-02	1.785122e+04	3.570245e+03	3.570245e+03
6.940000e-02	6.960000e-02	2.142148e+04	3.911008e+03	3.911008e+03
6.960000e-02	6.980000e-02	2.427767e+04	4.163586e+03	4.163586e+03
6.980000e-02	7.000000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.000000e-02	7.020000e-02	1.785123e+04	3.570245e+03	3.570245e+03
7.020000e-02	7.040000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.040000e-02	7.060000e-02	1.642313e+04	3.424459e+03	3.424459e+03
7.060000e-02	7.080000e-02	2.070742e+04	3.845272e+03	3.845272e+03
7.080000e-02	7.100000e-02	1.856528e+04	3.640950e+03	3.640950e+03
7.100000e-02	7.120000e-02	1.785122e+04	3.570245e+03	3.570245e+03
7.120000e-02	7.140000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.140000e-02	7.160000e-02	1.927933e+04	3.710308e+03	3.710308e+03
7.160000e-02	7.180000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.180000e-02	7.200000e-02	2.213552e+04	3.975657e+03	3.975657e+03
7.200000e-02	7.220000e-02	1.856527e+04	3.640950e+03	3.640950e+03
7.220000e-02	7.240000e-02	2.142147e+04	3.911008e+03	3.911008e+03
7.240000e-02	7.260000e-02	1.642313e+04	3.424459e+03	3.424459e+03
7.260000e-02	7.280000e-02	1.285288e+04	3.029454e+03	3.029454e+03
7.280000e-02	7.300000e-02	1.213884e+04	2.944100e+03	2.944100e+03
7.300000e-02	7.320000e-02	1.285288e+04	3.029454e+03	3.029454e+03
7.320000e-02	7.340000e-02	1.570908e+04	3.349187e+03	3.349187e+03
7.340000e-02	7.360000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.360000e-02	7.380000e-02	1.570908e+04	3.349187e+03	3.349187e+03
7.380000e-02	7.400000e-02	1.856528e+04	3.640950e+03	3.640950e+03
7.400000e-02	7.420000e-02	1.285288e+04	3.029454e+03	3.029454e+03
7.420000e-02	7.440000e-02	1.356694e+04	3.112468e+03	3.112468e+03
7.440000e-02	7.460000e-02	8.568590e+03	2.473538e+03	2.473538e+03
7.460000e-02	7.480000e-02	1.285288e+04	3.029454e+03	3.029454e+03
7.480000e-02	7.500000e-02	1.213884e+04	2.944100e+03	2.944100e+03
7.500000e-02	7.520000e-02	1.785122e+04	3.570245e+03	3.570245e+03
7.520000e-02	7.540000e-02	1.142479e+04	2.856196e+03	2.856196e+03
7.540000e-02	7.560000e-02	9.282640e+03	2.574541e+03	2.574541e+03
7.560000e-02	7.580000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.580000e-02	7.600000e-02	1.285289e+04	3.029454e+03	3.029454e+03
7.600000e-02	7.620000e-02	1.428098e+04	3.193325e+03	3.193325e+03
7.620000e-02	7.640000e-02	1.213884e+04	2.944100e+03	2.944100e+03
7.640000e-02	7.660000e-02	1.927932e+04	3.710308e+03	3.710308e+03
7.660000e-02	7.680000e-02	1.356694e+04	3.112468e+03	3.112468e+03
7.680000e-02	7.700000e-02	1.285288e+04	3.029454e+03	3.029454e+03
7.700000e-02	7.720000e-02	1.428098e+04	3.193325e+03	3.193325e+03
7.720000e-02	7.740000e-02	1.285289e+04	3.029454e+03	3.029454e+03
7.740000e-02	7.760000e-02	1.856527e+04	3.640950e+03	3.640950e+03
7.760000e-02	7.780000e-02	1.713718e+04	3.498112e+03	3.498112e+03
7.780000e-02	7.800000e-02	1.428098e+04	3.193325e+03	3.193325e+03
7.800000e-02	7.820000e-02	1.499503e+04	3.272184e+03	3.272184e+03
7.820000e-02	7.840000e-02	1.570908e+04	3.349187e+03	3.349187e+03
7.840000e-02	7.860000e-02	7.854540e+03	2.368233e+03	2.368233e+03
7.860000e-02	7.880000e-02	1.142479e+04	2.856196e+03	2.856196e+03
7.880000e-02	7.900000e-02	1.213883e+04	2.944100e+03	2.944100e+03
7.900000e-02	7.920000e-02	1.285288e+04	3.029454e+03	3.029454e+03
7.920000e-02	7.940000e-02	1.285289e+04	3.029454e+03	3.029454e+03
7.940000e-02	7.960000e-02	7.854540e+03	2.368233e+03	2.368233e+03
7.960000e-02	7.980000e-02	9.996685e+03	2.671727e+03	2.671727e+03
7.980000e-02	8.000000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.000000e-02	8.020000e-02	1.356694e+04	3.112468e+03	3.112468e+03
8.020000e-02	8.040000e-02	9.996685e+03	2.671727e+03	2.671727e+03
8.040000e-02	8.060000e-02	8.568590e+03	2.473538e+03	2.473538e+03
8.060000e-02	8.080000e-02	1.071074e+04	2.765500e+03	2.765500e+03
8.080000e-02	8.100000e-02	1.213883e+04	2.944100e+03	2.944100e+03
8.100000e-02	8.120000e-02	9.996685e+03	2.671727e+03	2.671727e+03
8.120000e-02	8.140000e-02	1.071073e+04	2.765500e+03	2.765500e+03
8.140000e-02	8.160000e-02	4.998343e+03	1.889196e+03	1.889196e+03
8.160000e-02	8.180000e-02	9.282640e+03	2.574541e+03	2.574541e+03
8.180000e-02	8.200000e-02	1.356693e+04	3.112468e+03	3.112468e+03
8.200000e-02	8.220000e-02	4.998344e+03	1.889196e+03	1.889196e+03
8.220000e-02	8.240000e-02	8.568590e+03	2.473538e+03	2.473538e+03
8.240000e-02	8.260000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.260000e-02	8.280000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.280000e-02	8.300000e-02	1.356693e+04	3.112468e+03	3.112468e+03
8.300000e-02	8.320000e-02	9.996685e+03	2.671727e+03	2.671727e+03
8.320000e-02	8.340000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.340000e-02	8.360000e-02	7.140490e+03	2.258021e+03	2.258021e+03
8.360000e-02	8.380000e-02	8.568590e+03	2.473538e+03	2.473538e+03
8.380000e-02	8.400000e-02	9.282640e+03	2.574541e+03	2.574541e+03
8.400000e-02	8.420000e-02	1.071074e+04	2.765500e+03	2.765500e+03
8.420000e-02	8.440000e-02	4.284294e+03	1.749056e+03	1.749056e+03
8.440000e-02	8.460000e-02	6.426440e+03	2.142147e+03	2.142147e+03
8.460000e-02	8.480000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.480000e-02	8.500000e-02	4.284294e+03	1.749056e+03	1.749056e+03
8.500000e-02	8.520000e-02	8.568590e+03	2.473538e+03	2.473538e+03
8.520000e-02	8.540000e-02	1.285288e+04	3.029454e+03	3.029454e+03
8.540000e-02	8.560000e-02	8.568590e+03	2.473538e+03	2.473538e+03
8.560000e-02	8.580000e-02	6.426440e+03	2.142147e+03	2.142147e+03
8.580000e-02	8.600000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.600000e-02	8.620000e-02	4.284294e+03	1.749056e+03	1.749056e+03
8.620000e-02	8.640000e-02	5.712395e+03	2.019636e+03	2.019636e+03
8.640000e-02	8.660000e-02	6.426440e+03	2.142147e+03	2.142147e+03
8.660000e-02	8.680000e-02	2.856196e+03	1.428098e+03	1.428098e+03
8.680000e-02	8.700000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.700000e-02	8.720000e-02	8.568590e+03	2.473538e+03	2.473538e+03
8.720000e-02	8.740000e-02	5.712395e+03	2.019636e+03	2.019636e+03
8.740000e-02	8.760000e-02	4.998344e+03	1.889196e+03	1.889196e+03
8.760000e-02	8.780000e-02	7.140490e+03	2.258021e+03	2.258021e+03
8.780000e-02	8.800000e-02	7.854540e+03	2.368233e+03	2.368233e+03
8.800000e-02	8.820000e-02	3.570245e+03	1.596662e+03	1.596662e+03
8.820000e-02	8.840000e-02	9.282640e+03	2.574541e+03	2.574541e+03
8.840000e-02	8.860000e-02	4.284295e+03	1.749056e+03	1.749056e+03
8.860000e-02	8.880000e-02	3.570245e+03	1.596662e+03	1.596662e+03
8.880000e-02	8.900000e-02	3.570246e+03	1.596662e+03	1.596662e+03
8.900000e-02	8.920000e-02	5.712395e+03	2.019636e+03	2.019636e+03
8.920000e-02	8.940000e-02	5.712395e+03	2.019636e+03	2.019636e+03
8.940000e-02	8.960000e-02	6.426440e+03	2.142147e+03	2.142147e+03
8.960000e-02	8.980000e-02	3.570245e+03	1.596662e+03	1.596662e+03
8.980000e-02	9.000000e-02	2.856197e+03	1.428098e+03	1.428098e+03
9.000000e-02	9.020000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.020000e-02	9.040000e-02	6.426440e+03	2.142147e+03	2.142147e+03
9.040000e-02	9.060000e-02	3.570245e+03	1.596662e+03	1.596662e+03
9.060000e-02	9.080000e-02	9.282640e+03	2.574541e+03	2.574541e+03
9.080000e-02	9.100000e-02	6.426440e+03	2.142147e+03	2.142147e+03
9.100000e-02	9.120000e-02	2.856196e+03	1.428098e+03	1.428098e+03
9.120000e-02	9.140000e-02	6.426440e+03	2.142147e+03	2.142147e+03
9.140000e-02	9.160000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.160000e-02	9.180000e-02	6.426440e+03	2.142147e+03	2.142147e+03
9.180000e-02	9.200000e-02	4.998344e+03	1.889196e+03	1.889196e+03
9.200000e-02	9.220000e-02	3.570245e+03	1.596662e+03	1.596662e+03
9.220000e-02	9.240000e-02	4.998344e+03	1.889196e+03	1.889196e+03
9.240000e-02	9.260000e-02	3.570245e+03	1.596662e+03	1.596662e+03
9.260000e-02	9.280000e-02	4.284295e+03	1.749056e+03	1.749056e+03
9.280000e-02	9.300000e-02	2.856196e+03	1.428098e+03	1.428098e+03
9.300000e-02	9.320000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.320000e-02	9.340000e-02	6.426440e+03	2.142147e+03	2.142147e+03
9.340000e-02	9.360000e-02	4.998343e+03	1.889196e+03	1.889196e+03
9.360000e-02	9.380000e-02	7.854540e+03	2.368233e+03	2.368233e+03
9.380000e-02	9.400000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.400000e-02	9.420000e-02	2.856196e+03	1.428098e+03	1.428098e+03
9.420000e-02	9.440000e-02	1.428098e+03	1.009818e+03	1.009818e+03
9.440000e-02	9.460000e-02	2.142147e+03	1.236769e+03	1.236769e+03
9.460000e-02	9.480000e-02	3.570246e+03	1.596662e+03	1.596662e+03
9.480000e-02	9.500000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.500000e-02	9.520000e-02	2.142147e+03	1.236769e+03	1.236769e+03
9.520000e-02	9.540000e-02	2.856197e+03	1.428098e+03	1.428098e+03
9.540000e-02	9.560000e-02	2.142147e+03	1.236769e+03	1.236769e+03
9.560000e-02	9.580000e-02	2.856197e+03	1.428098e+03	1.428098e+03
9.580000e-02	9.600000e-02	3.570245e+03	1.596662e+03	1.596662e+03
9.600000e-02	9.620000e-02	2.856197e+03	1.428098e+03	1.428098e+03
9.620000e-02	9.640000e-02	2.142147e+03	1.236769e+03	1.236769e+03
9.640000e-02	9.660000e-02	3.570245e+03	1.596662e+03	1.596662e+03
9.660000e-02	9.680000e-02	3.570246e+03	1.596662e+03	1.596662e+03
9.680000e-02	9.700000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.700000e-02	9.720000e-02	4.998344e+03	1.889196e+03	1.889196e+03
9.720000e-02	9.740000e-02	4.284294e+03	1.749056e+03	1.749056e+03
9.740000e-02	9.760000e-02	4.998343e+03	1.889196e+03	1.889196e+03
9.760000e-02	9.780000e-02	1.428098e+03	1.009818e+03	1.009818e+03
9.780000e-02	9.800000e-02	1.428098e+03	1.009818e+03	1.009818e+03
9.800000e-02	9.820000e-02	3.570246e+03	1.596662e+03	1.596662e+03
9.820000e-02	9.840000e-02	2.142147e+03	1.236769e+03	1.236769e+03
9.840000e-02	9.860000e-02	4.284295e+03	1.749056e+03	1.749056e+03
9.860000e-02	9.880000e-02	1.428098e+03	1.009818e+03	1.009818e+03
9.880000e-02	9.900000e-02	3.570245e+03	1.596662e+03	1.596662e+03
9.900000e-02	9.920000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e-02	9.940000e-02	6.426440e+03	2.142147e+03	2.142147e+03
9.940000e-02	9.960000e-02	5.712395e+03	2.019636e+03	2.019636e+03
9.960000e-02	9.980000e-02	2.142147e+03	1.236769e+03	1.236769e+03
9.980000e-02	1.000000e-01	7.140490e+02	7.140490e+02	7.140490e+02
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-04	5.556590e+04	5.843539e+02	5.843539e+02
2.000000e-04	4.000000e-04	2.224602e+04	3.697413e+02	3.697413e+02
4.000000e-04	6.000000e-04	3.189415e+03	1.399998e+02	1.399998e+02
6.000000e-04	8.000000e-04	1.554763e+03	9.774712e+01	9.774712e+01
8.000000e-04	1.000000e-03	1.696105e+03	1.020935e+02	1.020935e+02
1.000000e-03	1.200000e-03	1.646943e+03	1.006030e+02	1.006030e+02
1.200000e-03	1.400000e-03	1.935772e+03	1.090684e+02	1.090684e+02
1.400000e-03	1.600000e-03	2.064823e+03	1.126454e+02	1.126454e+02
1.600000e-03	1.800000e-03	1.898901e+03	1.080247e+02	1.080247e+02
1.800000e-03	2.000000e-03	2.009516e+03	1.111265e+02	1.111265e+02
2.000000e-03	2.200000e-03	2.052533e+03	1.123096e+02	1.123096e+02
2.200000e-03	2.400000e-03	2.163149e+03	1.152962e+02	1.152962e+02
2.400000e-03	2.600000e-03	2.138567e+03	1.146392e+02	1.146392e+02
2.600000e-03	2.800000e-03	1.898900e+03	1.080247e+02	1.080247e+02
2.800000e-03	3.000000e-03	1.819011e+03	1.057279e+02	1.057279e+02
3.000000e-03	3.200000e-03	1.929627e+03	1.088951e+02	1.088951e+02
3.200000e-03	3.400000e-03	1.757559e+03	1.039266e+02	1.039266e+02
3.400000e-03	3.600000e-03	1.659233e+03	1.009777e+02	1.009777e+02
3.600000e-03	3.800000e-03	1.659233e+03	1.009777e+02	1.009777e+02
3.800000e-03	4.000000e-03	1.782139e+03	1.046508e+02	1.046508e+02
4.000000e-03	4.200000e-03	1.653088e+03	1.007906e+02	1.007906e+02
4.200000e-03	4.400000e-03	1.677669e+03	1.015372e+02	1.015372e+02
4.400000e-03	4.600000e-03	1.548618e+03	9.755375e+01	9.755375e+01
4.600000e-03	4.800000e-03	1.339678e+03	9.073439e+01	9.073439e+01
4.800000e-03	5.000000e-03	1.290515e+03	8.905399e+01	8.905399e+01
5.000000e-03	5.200000e-03	1.302806e+03	8.947705e+01	8.947705e+01
5.200000e-03	5.400000e-03	1.419566e+03	9.340060e+01	9.340060e+01
5.400000e-03	5.600000e-03	1.468729e+03	9.500417e+01	9.500417e+01
5.600000e-03	5.800000e-03	1.339678e+03	9.073439e+01	9.073439e+01
5.800000e-03	6.000000e-03	1.370404e+03	9.176903e+01	9.176903e+01
6.000000e-03	6.200000e-03	1.450293e+03	9.440602e+01	9.440602e+01
6.200000e-03	6.400000e-03	1.653088e+03	1.007906e+02	1.007906e+02
6.400000e-03	6.600000e-03	1.597781e+03	9.909012e+01	9.909012e+01
6.600000e-03	6.800000e-03	1.929627e+03	1.088951e+02	1.088951e+02
6.800000e-03	7.000000e-03	1.874319e+03	1.073232e+02	1.073232e+02
7.000000e-03	7.200000e-03	1.708396e+03	1.024628e+02	1.024628e+02
7.200000e-03	7.400000e-03	1.966499e+03	1.099306e+02	1.099306e+02
7.400000e-03	7.600000e-03	2.095551e+03	1.134804e+02	1.134804e+02
7.600000e-03	7.800000e-03	2.353653e+03	1.202661e+02	1.202661e+02
7.800000e-03	8.000000e-03	2.372089e+03	1.207362e+02	1.207362e+02
8.000000e-03	8.200000e-03	2.679354e+03	1.283178e+02	1.283178e+02
8.200000e-03	8.400000e-03	2.802261e+03	1.312279e+02	1.312279e+02
8.400000e-03	8.600000e-03	3.035782e+03	1.365863e+02	1.365863e+02
8.600000e-03	8.800000e-03	2.949748e+03	1.346370e+02	1.346370e+02
8.800000e-03	9.000000e-03	3.041928e+03	1.367245e+02	1.367245e+02
9.000000e-03	9.200000e-03	3.263159e+03	1.416090e+02	1.416090e+02
9.200000e-03	9.400000e-03	3.158688e+03	1.393238e+02	1.393238e+02
9.400000e-03	9.600000e-03	3.005056e+03	1.358933e+02	1.358933e+02
9.600000e-03	9.800000e-03	2.925167e+03	1.340748e+02	1.340748e+02
9.800000e-03	1.000000e-02	2.955893e+03	1.347771e+02	1.347771e+02
1.000000e-02	1.020000e-02	2.869859e+03	1.328012e+02	1.328012e+02
1.020000e-02	1.040000e-02	2.728517e+03	1.294897e+02	1.294897e+02
1.040000e-02	1.060000e-02	2.919021e+03	1.339339e+02	1.339339e+02
1.060000e-02	1.080000e-02	2.789970e+03	1.309398e+02	1.309398e+02
1.080000e-02	1.100000e-02	2.470414e+03	1.232131e+02	1.232131e+02
1.100000e-02	1.120000e-02	2.624047e+03	1.269865e+02	1.269865e+02
1.120000e-02	1.140000e-02	2.531867e+03	1.247361e+02	1.247361e+02
1.140000e-02	1.160000e-02	2.169294e+03	1.154599e+02	1.154599e+02
1.160000e-02	1.180000e-02	2.408961e+03	1.216709e+02	1.216709e+02
1.180000e-02	1.200000e-02	2.439687e+03	1.224444e+02	1.224444e+02
1.200000e-02	1.220000e-02	2.347508e+03	1.201090e+02	1.201090e+02
1.220000e-02	1.240000e-02	2.531867e+03	1.247361e+02	1.247361e+02
1.240000e-02	1.260000e-02	2.310636e+03	1.191620e+02	1.191620e+02
1.260000e-02	1.280000e-02	2.095550e+03	1.134804e+02	1.134804e+02
1.280000e-02	1.300000e-02	1.948063e+03	1.094141e+02	1.094141e+02
1.300000e-02	1.320000e-02	2.058678e+03	1.124776e+02	1.124776e+02
1.320000e-02	1.340000e-02	1.972644e+03	1.101023e+02	1.101023e+02
1.340000e-02	1.360000e-02	2.052533e+03	1.123096e+02	1.123096e+02
1.360000e-02	1.380000e-02	1.775994e+03	1.044702e+02	1.044702e+02
1.380000e-02	1.400000e-02	2.009516e+03	1.111265e+02	1.111265e+02
1.400000e-02	1.420000e-02	1.929627e+03	1.088951e+02	1.088951e+02
1.420000e-02	1.440000e-02	1.825157e+03	1.059063e+02	1.059063e+02
1.440000e-02	1.460000e-02	1.610071e+03	9.947051e+01	9.947051e+01
1.460000e-02	1.480000e-02	1.603925e+03	9.928050e+01	9.928050e+01
1.480000e-02	1.500000e-02	1.714541e+03	1.026469e+02	1.026469e+02
1.500000e-02	1.520000e-02	1.585489e+03	9.870827e+01	9.870827e+01
1.520000e-02	1.540000e-02	1.517891e+03	9.658111e+01	9.658111e+01
1.540000e-02	1.560000e-02	1.474874e+03	9.520272e+01	9.520272e+01
1.560000e-02	1.580000e-02	1.407275e+03	9.299539e+01	9.299539e+01
1.580000e-02	1.600000e-02	1.536327e+03	9.716586e+01	9.716586e+01
1.600000e-02	1.620000e-02	1.487165e+03	9.559856e+01	9.559856e+01
1.620000e-02	1.640000e-02	1.278224e+03	8.862890e+01	8.862890e+01
1.640000e-02	1.660000e-02	1.321242e+03	9.010791e+01	9.010791e+01
1.660000e-02	1.680000e-02	1.413421e+03	9.319822e+01	9.319822e+01
1.680000e-02	1.700000e-02	1.591635e+03	9.889938e+01	9.889938e+01
1.700000e-02	1.720000e-02	1.382695e+03	9.217963e+01	9.217963e+01
1.720000e-02	1.740000e-02	1.229062e+03	8.690780e+01	8.690780e+01
1.740000e-02	1.760000e-02	1.327386e+03	9.031722e+01	9.031722e+01
1.760000e-02	1.780000e-02	1.370404e+03	9.176903e+01	9.176903e+01
1.780000e-02	1.800000e-02	1.222917e+03	8.669025e+01	8.669025e+01
1.800000e-02	1.820000e-02	1.118446e+03	8.290475e+01	8.290475e+01
1.820000e-02	1.840000e-02	1.216771e+03	8.647216e+01	8.647216e+01
1.840000e-02	1.860000e-02	1.222917e+03	8.669025e+01	8.669025e+01
1.860000e-02	1.880000e-02	9.955400e+02	7.821701e+01	7.821701e+01
1.880000e-02	1.900000e-02	1.143028e+03	8.381084e+01	8.381084e+01
1.900000e-02	1.920000e-02	9.709590e+02	7.724534e+01	7.724534e+01
1.920000e-02	1.940000e-02	1.100010e+03	8.221863e+01	8.221863e+01
1.940000e-02	1.960000e-02	1.143028e+03	8.381084e+01	8.381084e+01
1.960000e-02	1.980000e-02	1.001685e+03	7.845805e+01	7.845805e+01
1.980000e-02	2.000000e-02	1.044703e+03	8.012503e+01	8.012503e+01
2.000000e-02	2.020000e-02	9.893945e+02	7.797522e+01	7.797522e+01
2.020000e-02	2.040000e-02	1.149172e+03	8.403583e+01	8.403583e+01
2.040000e-02	2.060000e-02	1.087720e+03	8.175801e+01	8.175801e+01
2.060000e-02	2.080000e-02	9.709590e+02	7.724534e+01	7.724534e+01
2.080000e-02	2.100000e-02	1.106155e+03	8.244797e+01	8.244797e+01
2.100000e-02	2.120000e-02	1.100011e+03	8.221863e+01	8.221863e+01
2.120000e-02	2.140000e-02	8.910700e+02	7.399932e+01	7.399932e+01
2.140000e-02	2.160000e-02	8.357620e+02	7.166600e+01	7.166600e+01
2.160000e-02	2.180000e-02	1.063139e+03	8.082891e+01	8.082891e+01
2.180000e-02	2.200000e-02	9.709590e+02	7.724534e+01	7.724534e+01
2.200000e-02	2.220000e-02	8.726340e+02	7.322981e+01	7.322981e+01
2.220000e-02	2.240000e-02	8.787790e+02	7.348721e+01	7.348721e+01
2.240000e-02	2.260000e-02	8.541980e+02	7.245212e+01	7.245212e+01
2.260000e-02	2.280000e-02	7.988900e+02	7.006731e+01	7.006731e+01
2.280000e-02	2.300000e-02	1.007831e+03	7.869835e+01	7.869835e+01
2.300000e-02	2.320000e-02	9.525230e+02	7.650848e+01	7.650848e+01
2.320000e-02	2.340000e-02	9.771040e+02	7.748939e+01	7.748939e+01
2.340000e-02	2.360000e-02	8.972150e+02	7.425404e+01	7.425404e+01
2.360000e-02	2.380000e-02	1.007830e+03	7.869835e+01	7.869835e+01
2.380000e-02	2.400000e-02	8.664885e+02	7.297150e+01	7.297150e+01
2.400000e-02	2.420000e-02	8.173260e+02	7.087115e+01	7.087115e+01
2.420000e-02	2.440000e-02	9.156510e+02	7.501305e+01	7.501305e+01
2.440000e-02	2.460000e-02	8.296165e+02	7.140203e+01	7.140203e+01
2.460000e-02	2.480000e-02	8.603430e+02	7.271228e+01	7.271228e+01
2.480000e-02	2.500000e-02	7.435825e+02	6.759839e+01	6.759839e+01
2.500000e-02	2.520000e-02	8.173260e+02	7.087115e+01	7.087115e+01
2.520000e-02	2.540000e-02	8.050355e+02	7.033628e+01	7.033628e+01
2.540000e-02	2.560000e-02	7.927450e+02	6.979730e+01	6.979730e+01
2.560000e-02	2.580000e-02	7.927450e+02	6.979730e+01	6.979730e+01
2.580000e-02	2.600000e-02	8.111805e+02	7.060421e+01	7.060421e+01
2.600000e-02	2.620000e-02	7.067105e+02	6.590110e+01	6.590110e+01
2.620000e-02	2.640000e-02	7.251465e+02	6.675513e+01	6.675513e+01
2.640000e-02	2.660000e-02	7.067105e+02	6.590110e+01	6.590110e+01
2.660000e-02	2.680000e-02	6.944200e+02	6.532553e+01	6.532553e+01
2.680000e-02	2.700000e-02	7.558730e+02	6.815477e+01	6.815477e+01
2.700000e-02	2.720000e-02	7.988900e+02	7.006731e+01	7.006731e+01
2.720000e-02	2.740000e-02	7.435825e+02	6.759839e+01	6.759839e+01
2.740000e-02	2.760000e-02	6.083855e+02	6.114505e+01	6.114505e+01
2.760000e-02	2.780000e-02	7.190010e+02	6.647169e+01	6.647169e+01
2.780000e-02	2.800000e-02	7.743090e+02	6.898092e+01	6.898092e+01
2.800000e-02	2.820000e-02	6.882745e+02	6.503584e+01	6.503584e+01
2.820000e-02	2.840000e-02	7.251465e+02	6.675513e+01	6.675513e+01
2.840000e-02	2.860000e-02	7.067105e+02	6.590110e+01	6.590110e+01
2.860000e-02	2.880000e-02	6.083855e+02	6.114505e+01	6.114505e+01
2.880000e-02	2.900000e-02	6.206760e+02	6.175959e+01	6.175959e+01
2.900000e-02	2.920000e-02	7.067105e+02	6.590110e+01	6.590110e+01
2.920000e-02	2.940000e-02	5.776590e+02	5.958097e+01	5.958097e+01
2.940000e-02	2.960000e-02	6.452575e+02	6.297067e+01	6.297067e+01
2.960000e-02	2.980000e-02	6.022405e+02	6.083545e+01	6.083545e+01
2.980000e-02	3.000000e-02	6.268215e+02	6.206458e+01	6.206458e+01
3.000000e-02	3.020000e-02	6.022405e+02	6.083545e+01	6.083545e+01
3.020000e-02	3.040000e-02	6.206760e+02	6.175959e+01	6.175959e+01
3.040000e-02	3.060000e-02	6.022405e+02	6.083545e+01	6.083545e+01
3.060000e-02	3.080000e-02	6.206760e+02	6.175959e+01	6.175959e+01
3.080000e-02	3.100000e-02	6.268215e+02	6.206458e+01	6.206458e+01
3.100000e-02	3.120000e-02	5.838045e+02	5.989706e+01	5.989706e+01
3.120000e-02	3.140000e-02	5.960950e+02	6.052427e+01	6.052427e+01
3.140000e-02	3.160000e-02	5.776590e+02	5.958097e+01	5.958097e+01
3.160000e-02	3.180000e-02	4.977700e+02	5.530778e+01	5.530778e+01
3.180000e-02	3.200000e-02	5.960950e+02	6.052427e+01	6.052427e+01
3.200000e-02	3.220000e-02	6.329670e+02	6.236808e+01	6.236808e+01
3.220000e-02	3.240000e-02	5.592230e+02	5.862250e+01	5.862250e+01
3.240000e-02	3.260000e-02	8.050355e+02	7.033628e+01	7.033628e+01
3.260000e-02	3.280000e-02	5.838045e+02	5.989706e+01	5.989706e+01
3.280000e-02	3.300000e-02	6.391120e+02	6.267009e+01	6.267009e+01
3.300000e-02	3.320000e-02	6.083855e+02	6.114505e+01	6.114505e+01
3.320000e-02	3.340000e-02	6.145310e+02	6.145309e+01	6.145309e+01
3.340000e-02	3.360000e-02	6.514025e+02	6.326982e+01	6.326982e+01
3.360000e-02	3.380000e-02	5.776590e+02	5.958097e+01	5.958097e+01
3.380000e-02	3.400000e-02	6.083855e+02	6.114505e+01	6.114505e+01
3.400000e-02	3.420000e-02	5.346420e+02	5.731963e+01	5.731963e+01
3.420000e-02	3.440000e-02	5.653685e+02	5.894372e+01	5.894372e+01
3.440000e-02	3.460000e-02	5.162060e+02	5.632269e+01	5.632269e+01
3.460000e-02	3.480000e-02	4.854794e+02	5.462069e+01	5.462069e+01
3.480000e-02	3.500000e-02	4.240263e+02	5.104677e+01	5.104677e+01
3.500000e-02	3.520000e-02	4.731888e+02	5.392486e+01	5.392486e+01
3.520000e-02	3.540000e-02	5.592230e+02	5.862250e+01	5.862250e+01
3.540000e-02	3.560000e-02	4.916247e+02	5.496531e+01	5.496531e+01
3.560000e-02	3.580000e-02	4.670435e+02	5.357357e+01	5.357357e+01
3.580000e-02	3.600000e-02	3.932998e+02	4.916247e+01	4.916247e+01
3.600000e-02	3.620000e-02	3.994450e+02	4.954506e+01	4.954506e+01
3.620000e-02	3.640000e-02	3.932998e+02	4.916247e+01	4.916247e+01
3.640000e-02	3.660000e-02	4.486076e+02	5.250555e+01	5.250555e+01
3.660000e-02	3.680000e-02	4.178810e+02	5.067551e+01	5.067551e+01
3.680000e-02	3.700000e-02	4.178810e+02	5.067551e+01	5.067551e+01
3.700000e-02	3.720000e-02	3.932998e+02	4.916247e+01	4.916247e+01
3.720000e-02	3.740000e-02	3.871544e+02	4.877687e+01	4.877687e+01
3.740000e-02	3.760000e-02	3.932998e+02	4.916247e+01	4.916247e+01
3.760000e-02	3.780000e-02	3.625732e+02	4.720301e+01	4.720301e+01
3.780000e-02	3.800000e-02	3.625732e+02	4.720301e+01	4.720301e+01
3.800000e-02	3.820000e-02	3.502826e+02	4.639606e+01	4.639606e+01
3.820000e-02	3.840000e-02	3.072655e+02	4.345390e+01	4.345390e+01
3.840000e-02	3.860000e-02	4.055903e+02	4.992472e+01	4.992472e+01
3.860000e-02	3.880000e-02	3.441373e+02	4.598728e+01	4.598728e+01
3.880000e-02	3.900000e-02	3.441373e+02	4.598728e+01	4.598728e+01
3.900000e-02	3.920000e-02	3.134108e+02	4.388628e+01	4.388628e+01
3.920000e-02	3.940000e-02	3.441373e+02	4.598728e+01	4.598728e+01
3.940000e-02	3.960000e-02	2.765389e+02	4.122398e+01	4.122398e+01
3.960000e-02	3.980000e-02	3.011202e+02	4.301716e+01	4.301716e+01
3.980000e-02	4.000000e-02	2.581030e+02	3.982615e+01	3.982615e+01
4.000000e-02	4.020000e-02	2.458124e+02	3.886634e+01	3.886634e+01
4.020000e-02	4.040000e-02	2.888295e+02	4.213011e+01	4.213011e+01
4.040000e-02	4.060000e-02	2.335218e+02	3.788223e+01	3.788223e+01
4.060000e-02	4.080000e-02	2.581029e+02	3.982615e+01	3.982615e+01
4.080000e-02	4.100000e-02	2.396671e+02	3.837744e+01	3.837744e+01
4.100000e-02	4.120000e-02	2.519577e+02	3.934917e+01	3.934917e+01
4.120000e-02	4.140000e-02	2.642483e+02	4.029748e+01	4.029748e+01
4.140000e-02	4.160000e-02	2.581030e+02	3.982615e+01	3.982615e+01
4.160000e-02	4.180000e-02	2.089405e+02	3.583300e+01	3.583300e+01
4.180000e-02	4.200000e-02	2.642482e+02	4.029748e+01	4.029748e+01
4.200000e-02	4.220000e-02	2.150858e+02	3.635614e+01	3.635614e+01
4.220000e-02	4.240000e-02	2.396671e+02	3.837744e+01	3.837744e+01
4.240000e-02	4.260000e-02	2.826842e+02	4.167951e+01	4.167951e+01
4.260000e-02	4.280000e-02	2.396671e+02	3.837744e+01	3.837744e+01
4.280000e-02	4.300000e-02	2.458124e+02	3.886634e+01	3.886634e+01
4.300000e-02	4.320000e-02	2.027952e+02	3.530211e+01	3.530211e+01
4.320000e-02	4.340000e-02	1.720687e+02	3.251792e+01	3.251792e+01
4.340000e-02	4.360000e-02	1.659234e+02	3.193196e+01	3.193196e+01
4.360000e-02	4.380000e-02	2.089405e+02	3.583300e+01	3.583300e+01
4.380000e-02	4.400000e-02	2.212311e+02	3.687185e+01	3.687185e+01
4.400000e-02	4.420000e-02	2.027952e+02	3.530211e+01	3.530211e+01
4.420000e-02	4.440000e-02	1.597781e+02	3.133505e+01	3.133505e+01
4.440000e-02	4.460000e-02	1.351968e+02	2.882405e+01	2.882405e+01
4.460000e-02	4.480000e-02	1.905046e+02	3.421563e+01	3.421563e+01
4.480000e-02	4.500000e-02	2.027952e+02	3.530211e+01	3.530211e+01
4.500000e-02	4.520000e-02	1.905046e+02	3.421563e+01	3.421563e+01
4.520000e-02	4.540000e-02	1.782139e+02	3.309350e+01	3.309350e+01
4.540000e-02	4.560000e-02	1.474874e+02	3.010574e+01	3.010574e+01
4.560000e-02	4.580000e-02	2.581030e+02	3.982615e+01	3.982615e+01
4.580000e-02	4.600000e-02	1.843593e+02	3.365924e+01	3.365924e+01
4.600000e-02	4.620000e-02	1.413421e+02	2.947186e+01	2.947186e+01
4.620000e-02	4.640000e-02	1.167609e+02	2.678678e+01	2.678678e+01
4.640000e-02	4.660000e-02	1.229061e+02	2.748266e+01	2.748266e+01
4.660000e-02	4.680000e-02	1.966499e+02	3.476312e+01	3.476312e+01
4.680000e-02	4.700000e-02	1.167609e+02	2.678678e+01	2.678678e+01
4.700000e-02	4.720000e-02	1.290515e+02	2.816134e+01	2.816134e+01
4.720000e-02	4.740000e-02	1.106156e+02	2.607234e+01	2.607234e+01
4.740000e-02	4.760000e-02	1.044702e+02	2.533776e+01	2.533776e+01
4.760000e-02	4.780000e-02	1.474874e+02	3.010574e+01	3.010574e+01
4.780000e-02	4.800000e-02	1.474874e+02	3.010574e+01	3.010574e+01
4.800000e-02	4.820000e-02	1.597781e+02	3.133505e+01	3.133505e+01
4.820000e-02	4.840000e-02	1.474874e+02	3.010574e+01	3.010574e+01
4.840000e-02	4.860000e-02	1.106156e+02	2.607234e+01	2.607234e+01
4.860000e-02	4.880000e-02	1.474874e+02	3.010574e+01	3.010574e+01
4.880000e-02	4.900000e-02	1.351968e+02	2.882405e+01	2.882405e+01
4.900000e-02	4.920000e-02	1.044703e+02	2.533776e+01	2.533776e+01
4.920000e-02	4.940000e-02	7.374370e+01	2.128797e+01	2.128797e+01
4.940000e-02	4.960000e-02	1.167609e+02	2.678678e+01	2.678678e+01
4.960000e-02	4.980000e-02	1.290515e+02	2.816134e+01	2.816134e+01
4.980000e-02	5.000000e-02	1.536327e+02	3.072654e+01	3.072654e+01
5.000000e-02	5.020000e-02	1.229062e+02	2.748266e+01	2.748266e+01
5.020000e-02	5.040000e-02	1.167609e+02	2.678678e+01	2.678678e+01
5.040000e-02	5.060000e-02	8.603430e+01	2.299364e+01	2.299364e+01
5.060000e-02	5.080000e-02	8.603430e+01	2.299364e+01	2.299364e+01
5.080000e-02	5.100000e-02	8.603430e+01	2.299364e+01	2.299364e+01
5.100000e-02	5.120000e-02	1.044702e+02	2.533776e+01	2.533776e+01
5.120000e-02	5.140000e-02	9.217965e+01	2.380068e+01	2.380068e+01
5.140000e-02	5.160000e-02	9.217965e+01	2.380068e+01	2.380068e+01
5.160000e-02	5.180000e-02	1.167609e+02	2.678678e+01	2.678678e+01
5.180000e-02	5.200000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.200000e-02	5.220000e-02	4.916247e+01	1.738156e+01	1.738156e+01
5.220000e-02	5.240000e-02	1.597781e+02	3.133505e+01	3.133505e+01
5.240000e-02	5.260000e-02	7.988900e+01	2.215723e+01	2.215723e+01
5.260000e-02	5.280000e-02	7.988900e+01	2.215723e+01	2.215723e+01
5.280000e-02	5.300000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.300000e-02	5.320000e-02	1.106156e+02	2.607234e+01	2.607234e+01
5.320000e-02	5.340000e-02	5.530780e+01	1.843592e+01	1.843592e+01
5.340000e-02	5.360000e-02	7.988900e+01	2.215723e+01	2.215723e+01
5.360000e-02	5.380000e-02	8.603430e+01	2.299364e+01	2.299364e+01
5.380000e-02	5.400000e-02	4.301716e+01	1.625896e+01	1.625896e+01
5.400000e-02	5.420000e-02	9.832495e+01	2.458123e+01	2.458123e+01
5.420000e-02	5.440000e-02	4.916247e+01	1.738156e+01	1.738156e+01
5.440000e-02	5.460000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.460000e-02	5.480000e-02	6.759840e+01	2.038168e+01	2.038168e+01
5.480000e-02	5.500000e-02	4.916247e+01	1.738156e+01	1.738156e+01
5.500000e-02	5.520000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.520000e-02	5.540000e-02	4.301716e+01	1.625896e+01	1.625896e+01
5.540000e-02	5.560000e-02	1.229062e+01	8.690780e+00	8.690780e+00
5.560000e-02	5.580000e-02	9.832495e+01	2.458123e+01	2.458123e+01
5.580000e-02	5.600000e-02	4.301716e+01	1.625896e+01	1.625896e+01
5.600000e-02	5.620000e-02	6.759840e+01	2.038168e+01	2.038168e+01
5.620000e-02	5.640000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.640000e-02	5.660000e-02	3.072655e+01	1.374133e+01	1.374133e+01
5.660000e-02	5.680000e-02	6.145310e+01	1.943317e+01	1.943317e+01
5.680000e-02	5.700000e-02	5.530780e+01	1.843592e+01	1.843592e+01
5.700000e-02	5.720000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.720000e-02	5.740000e-02	3.687185e+01	1.505287e+01	1.505287e+01
5.740000e-02	5.760000e-02	4.916247e+01	1.738156e+01	1.738156e+01
5.760000e-02	5.780000e-02	4.301716e+01	1.625896e+01	1.625896e+01
5.780000e-02	5.800000e-02	4.301716e+01	1.625896e+01	1.625896e+01
5.800000e-02	5.820000e-02	7.374370e+01	2.128797e+01	2.128797e+01
5.820000e-02	5.840000e-02	5.530780e+01	1.843592e+01	1.843592e+01
5.840000e-02	5.860000e-02	3.072655e+01	1.374133e+01	1.374133e+01
5.860000e-02	5.880000e-02	3.687185e+01	1.505287e+01	1.505287e+01
5.880000e-02	5.900000e-02	2.458124e+01	1.229062e+01	1.229062e+01
5.900000e-02	5.920000e-02	4.916247e+01	1.738156e+01	1.738156e+01
5.920000e-02	5.940000e-02	3.687185e+01	1.505287e+01	1.505287e+01
5.940000e-02	5.960000e-02	5.530780e+01	1.843592e+01	1.843592e+01
5.960000e-02	5.980000e-02	3.687185e+01	1.505287e+01	1.505287e+01
5.980000e-02	6.000000e-02	4.916247e+01	1.738156e+01	1.738156e+01
6.000000e-02	6.020000e-02	4.916247e+01	1.738156e+01	1.738156e+01
6.020000e-02	6.040000e-02	4.301716e+01	1.625896e+01	1.625896e+01
6.040000e-02	6.060000e-02	1.843593e+01	1.064399e+01	1.064399e+01
6.060000e-02	6.080000e-02	5.530780e+01	1.843592e+01	1.843592e+01
6.080000e-02	6.100000e-02	7.988900e+01	2.215723e+01	2.215723e+01
6.100000e-02	6.120000e-02	5.530780e+01	1.843592e+01	1.843592e+01
6.120000e-02	6.140000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.140000e-02	6.160000e-02	3.072655e+01	1.374133e+01	1.374133e+01
6.160000e-02	6.180000e-02	4.301716e+01	1.625896e+01	1.625896e+01
6.180000e-02	6.200000e-02	3.072655e+01	1.374133e+01	1.374133e+01
6.200000e-02	6.220000e-02	4.916247e+01	1.738156e+01	1.738156e+01
6.220000e-02	6.240000e-02	2.458124e+01	1.229062e+01	1.229062e+01
6.240000e-02	6.260000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.260000e-02	6.280000e-02	4.916247e+01	1.738156e+01	1.738156e+01
6.280000e-02	6.300000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.300000e-02	6.320000e-02	5.530780e+01	1.843592e+01	1.843592e+01
6.320000e-02	6.340000e-02	1.229062e+01	8.690780e+00	8.690780e+00
6.340000e-02	6.360000e-02	1.843592e+01	1.064399e+01	1.064399e+01
6.360000e-02	6.380000e-02	2.458124e+01	1.229062e+01	1.229062e+01
6.380000e-02	6.400000e-02	3.072654e+01	1.374133e+01	1.374133e+01
6.400000e-02	6.420000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.420000e-02	6.440000e-02	6.145310e+01	1.943317e+01	1.943317e+01
6.440000e-02	6.460000e-02	4.916247e+01	1.738156e+01	1.738156e+01
6.460000e-02	6.480000e-02	2.458124e+01	1.229062e+01	1.229062e+01
6.480000e-02	6.500000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.500000e-02	6.520000e-02	1.229062e+01	8.690780e+00	8.690780e+00
6.520000e-02	6.540000e-02	3.072654e+01	1.374133e+01	1.374133e+01
6.540000e-02	6.560000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.560000e-02	6.580000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.580000e-02	6.600000e-02	4.301716e+01	1.625896e+01	1.625896e+01
6.600000e-02	6.620000e-02	1.843593e+01	1.064399e+01	1.064399e+01
6.620000e-02	6.640000e-02	3.072654e+01	1.374133e+01	1.374133e+01
6.640000e-02	6.660000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.660000e-02	6.680000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.680000e-02	6.700000e-02	1.229061e+01	8.690780e+00	8.690780e+00
6.700000e-02	6.720000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.720000e-02	6.740000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.740000e-02	6.760000e-02	2.458124e+01	1.229062e+01	1.229062e+01
6.760000e-02	6.780000e-02	1.843592e+01	1.064399e+01	1.064399e+01
6.780000e-02	6.800000e-02	6.145310e+00	6.145309e+00	6.145309e+00
6.800000e-02	6.820000e-02	1.843593e+01	1.064399e+01	1.064399e+01
6.820000e-02	6.840000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.840000e-02	6.860000e-02	1.843593e+01	1.064399e+01	1.064399e+01
6.860000e-02	6.880000e-02	2.458123e+01	1.229062e+01	1.229062e+01
6.880000e-02	6.900000e-02	3.072654e+01	1.374133e+01	1.374133e+01
6.900000e-02	6.920000e-02	3.072655e+01	1.374133e+01	1.374133e+01
6.920000e-02	6.940000e-02	1.843592e+01	1.064399e+01	1.064399e+01
6.940000e-02	6.960000e-02	1.229062e+01	8.690780e+00	8.690780e+00
6.960000e-02	6.980000e-02	3.687185e+01	1.505287e+01	1.505287e+01
6.980000e-02	7.000000e-02	1.229061e+01	8.690780e+00	8.690780e+00
7.000000e-02	7.020000e-02	2.458124e+01	1.229062e+01	1.229062e+01
7.020000e-02	7.040000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.040000e-02	7.060000e-02	6.145310e+00	6.145309e+00	6.145309e+00
7.060000e-02	7.080000e-02	3.072654e+01	1.374133e+01	1.374133e+01
7.080000e-02	7.100000e-02	2.458124e+01	1.229062e+01	1.229062e+01
7.100000e-02	7.120000e-02	3.072654e+01	1.374133e+01	1.374133e+01
7.120000e-02	7.140000e-02	1.229061e+01	8.690780e+00	8.690780e+00
7.140000e-02	7.160000e-02	6.145310e+00	6.145309e+00	6.145309e+00
7.160000e-02	7.180000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.180000e-02	7.200000e-02	1.843593e+01	1.064399e+01	1.064399e+01
7.200000e-02	7.220000e-02	1.229061e+01	8.690780e+00	8.690780e+00
7.220000e-02	7.240000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.240000e-02	7.260000e-02	1.843593e+01	1.064399e+01	1.064399e+01
7.260000e-02	7.280000e-02	3.072654e+01	1.374133e+01	1.374133e+01
7.280000e-02	7.300000e-02	6.145310e+00	6.145309e+00	6.145309e+00
7.300000e-02	7.320000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.320000e-02	7.340000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.340000e-02	7.360000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.360000e-02	7.380000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.380000e-02	7.400000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.400000e-02	7.420000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.420000e-02	7.440000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.440000e-02	7.460000e-02	3.072654e+01	1.374133e+01	1.374133e+01
7.460000e-02	7.480000e-02	3.072654e+01	1.374133e+01	1.374133e+01
7.480000e-02	7.500000e-02	1.843593e+01	1.064399e+01	1.064399e+01
7.500000e-02	7.520000e-02	1.229061e+01	8.690780e+00	8.690780e+00
7.520000e-02	7.540000e-02	1.843593e+01	1.064399e+01	1.064399e+01
7.540000e-02	7.560000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.560000e-02	7.580000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.580000e-02	7.600000e-02	4.301716e+01	1.625896e+01	1.625896e+01
7.600000e-02	7.620000e-02	3.687185e+01	1.505287e+01	1.505287e+01
7.620000e-02	7.640000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e-02	7.660000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.660000e-02	7.680000e-02	1.843593e+01	1.064399e+01	1.064399e+01
7.680000e-02	7.700000e-02	1.229061e+01	8.690780e+00	8.690780e+00
7.700000e-02	7.720000e-02	6.145310e+00	6.145309e+00	6.145309e+00
7.720000e-02	7.740000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.740000e-02	7.760000e-02	3.687185e+01	1.505287e+01	1.505287e+01
7.760000e-02	7.780000e-02	3.072655e+01	1.374133e+01	1.374133e+01
7.780000e-02	7.800000e-02	2.458123e+01	1.229062e+01	1.229062e+01
7.800000e-02	7.820000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.820000e-02	7.840000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.840000e-02	7.860000e-02	1.229061e+01	8.690780e+00	8.690780e+00
7.860000e-02	7.880000e-02	6.145310e+00	6.145309e+00	6.145309e+00
7.880000e-02	7.900000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.900000e-02	7.920000e-02	6.145310e+00	6.145309e+00	6.145309e+00
7.920000e-02	7.940000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.940000e-02	7.960000e-02	1.843592e+01	1.064399e+01	1.064399e+01
7.960000e-02	7.980000e-02	1.229062e+01	8.690780e+00	8.690780e+00
7.980000e-02	8.000000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.000000e-02	8.020000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.020000e-02	8.040000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.040000e-02	8.060000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.060000e-02	8.080000e-02	1.843593e+01	1.064399e+01	1.064399e+01
8.080000e-02	8.100000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e-02	8.120000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.120000e-02	8.140000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.140000e-02	8.160000e-02	2.458123e+01	1.229062e+01	1.229062e+01
8.160000e-02	8.180000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.180000e-02	8.200000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-02	8.220000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.220000e-02	8.240000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.240000e-02	8.260000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.260000e-02	8.280000e-02	1.843593e+01	1.064399e+01	1.064399e+01
8.280000e-02	8.300000e-02	2.458123e+01	1.229062e+01	1.229062e+01
8.300000e-02	8.320000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.320000e-02	8.340000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.340000e-02	8.360000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.360000e-02	8.380000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.380000e-02	8.400000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.400000e-02	8.420000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.420000e-02	8.440000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.440000e-02	8.460000e-02	1.843593e+01	1.064399e+01	1.064399e+01
8.460000e-02	8.480000e-02	1.843592e+01	1.064399e+01	1.064399e+01
8.480000e-02	8.500000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.500000e-02	8.520000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.520000e-02	8.540000e-02	2.458123e+01	1.229062e+01	1.229062e+01
8.540000e-02	8.560000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.560000e-02	8.580000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.580000e-02	8.600000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.600000e-02	8.620000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.620000e-02	8.640000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.640000e-02	8.660000e-02	1.843593e+01	1.064399e+01	1.064399e+01
8.660000e-02	8.680000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.680000e-02	8.700000e-02	2.458124e+01	1.229062e+01	1.229062e+01
8.700000e-02	8.720000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.720000e-02	8.740000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.740000e-02	8.760000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.760000e-02	8.780000e-02	2.458123e+01	1.229062e+01	1.229062e+01
8.780000e-02	8.800000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.800000e-02	8.820000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e-02	8.840000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.840000e-02	8.860000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.860000e-02	8.880000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.880000e-02	8.900000e-02	1.229062e+01	8.690780e+00	8.690780e+00
8.900000e-02	8.920000e-02	6.145310e+00	6.145309e+00	6.145309e+00
8.920000e-02	8.940000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e-02	8.960000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.960000e-02	8.980000e-02	1.229061e+01	8.690780e+00	8.690780e+00
8.980000e-02	9.000000e-02	1.229062e+01	8.690780e+00	8.690780e+00
9.000000e-02	9.020000e-02	1.229061e+01	8.690780e+00	8.690780e+00
9.020000e-02	9.040000e-02	1.229062e+01	8.690780e+00	8.690780e+00
9.040000e-02	9.060000e-02	1.229061e+01	8.690780e+00	8.690780e+00
9.060000e-02	9.080000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.080000e-02	9.100000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.100000e-02	9.120000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.120000e-02	9.140000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.140000e-02	9.160000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e-02	9.180000e-02	1.843592e+01	1.064399e+01	1.064399e+01
9.180000e-02	9.200000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-02	9.220000e-02	2.458123e+01	1.229062e+01	1.229062e+01
9.220000e-02	9.240000e-02	1.843593e+01	1.064399e+01	1.064399e+01
9.240000e-02	9.260000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.260000e-02	9.280000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.280000e-02	9.300000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.300000e-02	9.320000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.320000e-02	9.340000e-02	1.843593e+01	1.064399e+01	1.064399e+01
9.340000e-02	9.360000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.360000e-02	9.380000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.380000e-02	9.400000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.400000e-02	9.420000e-02	2.458123e+01	1.229062e+01	1.229062e+01
9.420000e-02	9.440000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.440000e-02	9.460000e-02	1.843592e+01	1.064399e+01	1.064399e+01
9.460000e-02	9.480000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.480000e-02	9.500000e-02	1.843592e+01	1.064399e+01	1.064399e+01
9.500000e-02	9.520000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.520000e-02	9.540000e-02	1.229062e+01	8.690780e+00	8.690780e+00
9.540000e-02	9.560000e-02	1.843592e+01	1.064399e+01	1.064399e+01
9.560000e-02	9.580000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.580000e-02	9.600000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.600000e-02	9.620000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e-02	9.640000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.640000e-02	9.660000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.660000e-02	9.680000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.680000e-02	9.700000e-02	1.229061e+01	8.690780e+00	8.690780e+00
9.700000e-02	9.720000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e-02	9.740000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.740000e-02	9.760000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e-02	9.780000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e-02	9.800000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.800000e-02	9.820000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e-02	9.840000e-02	1.229061e+01	8.690780e+00	8.690780e+00
9.840000e-02	9.860000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.860000e-02	9.880000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.880000e-02	9.900000e-02	1.229061e+01	8.690780e+00	8.690780e+00
9.900000e-02	9.920000e-02	1.229062e+01	8.690780e+00	8.690780e+00
9.920000e-02	9.940000e-02	1.843592e+01	1.064399e+01	1.064399e+01
9.940000e-02	9.960000e-02	6.145310e+00	6.145309e+00	6.145309e+00
9.960000e-02	9.980000e-02	1.843592e+01	1.064399e+01	1.064399e+01
9.980000e-02	1.000000e-01	6.145310e+00	6.145309e+00	6.145309e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-04	8.832775e+02	8.485993e+00	8.485993e+00
2.000000e-04	4.000000e-04	8.413720e+01	2.619076e+00	2.619076e+00
4.000000e-04	6.000000e-04	2.021902e+01	1.283909e+00	1.283909e+00
6.000000e-04	8.000000e-04	1.989290e+01	1.273512e+00	1.273512e+00
8.000000e-04	1.000000e-03	2.494766e+01	1.426162e+00	1.426162e+00
1.000000e-03	1.200000e-03	2.576294e+01	1.449278e+00	1.449278e+00
1.200000e-03	1.400000e-03	2.462154e+01	1.416810e+00	1.416810e+00
1.400000e-03	1.600000e-03	2.771961e+01	1.503307e+00	1.503307e+00
1.600000e-03	1.800000e-03	2.983935e+01	1.559728e+00	1.559728e+00
1.800000e-03	2.000000e-03	2.845337e+01	1.523074e+00	1.523074e+00
2.000000e-03	2.200000e-03	2.592599e+01	1.453857e+00	1.453857e+00
2.200000e-03	2.400000e-03	2.445849e+01	1.412111e+00	1.412111e+00
2.400000e-03	2.600000e-03	2.511071e+01	1.430815e+00	1.430815e+00
2.600000e-03	2.800000e-03	2.348014e+01	1.383581e+00	1.383581e+00
2.800000e-03	3.000000e-03	2.193110e+01	1.337163e+00	1.337163e+00
3.000000e-03	3.200000e-03	1.924067e+01	1.252461e+00	1.252461e+00
3.200000e-03	3.400000e-03	1.997443e+01	1.276119e+00	1.276119e+00
3.400000e-03	3.600000e-03	1.818080e+01	1.217477e+00	1.217477e+00
3.600000e-03	3.800000e-03	1.736552e+01	1.189866e+00	1.189866e+00
3.800000e-03	4.000000e-03	1.687635e+01	1.172988e+00	1.172988e+00
4.000000e-03	4.200000e-03	1.752858e+01	1.195439e+00	1.195439e+00
4.200000e-03	4.400000e-03	1.826233e+01	1.220204e+00	1.220204e+00
4.400000e-03	4.600000e-03	1.589802e+01	1.138480e+00	1.138480e+00
4.600000e-03	4.800000e-03	1.597954e+01	1.141396e+00	1.141396e+00
4.800000e-03	5.000000e-03	1.915914e+01	1.249805e+00	1.249805e+00
5.000000e-03	5.200000e-03	1.761011e+01	1.198216e+00	1.198216e+00
5.200000e-03	5.400000e-03	2.111582e+01	1.312073e+00	1.312073e+00
5.400000e-03	5.600000e-03	1.972985e+01	1.268282e+00	1.268282e+00
5.600000e-03	5.800000e-03	2.217569e+01	1.344599e+00	1.344599e+00
5.800000e-03	6.000000e-03	2.502918e+01	1.428491e+00	1.428491e+00
6.000000e-03	6.200000e-03	2.812726e+01	1.514321e+00	1.514321e+00
6.200000e-03	6.400000e-03	3.073616e+01	1.582992e+00	1.582992e+00
6.400000e-03	6.600000e-03	3.212214e+01	1.618290e+00	1.618290e+00
6.600000e-03	6.800000e-03	3.831829e+01	1.767491e+00	1.767491e+00
6.800000e-03	7.000000e-03	3.570938e+01	1.706261e+00	1.706261e+00
7.000000e-03	7.200000e-03	3.277437e+01	1.634637e+00	1.634637e+00
7.200000e-03	7.400000e-03	3.228520e+01	1.622393e+00	1.622393e+00
7.400000e-03	7.600000e-03	3.603550e+01	1.714034e+00	1.714034e+00
7.600000e-03	7.800000e-03	3.318201e+01	1.644771e+00	1.644771e+00
7.800000e-03	8.000000e-03	3.220367e+01	1.620343e+00	1.620343e+00
8.000000e-03	8.200000e-03	3.057310e+01	1.578788e+00	1.578788e+00
8.200000e-03	8.400000e-03	3.081769e+01	1.585091e+00	1.585091e+00
8.400000e-03	8.600000e-03	2.502918e+01	1.428491e+00	1.428491e+00
8.600000e-03	8.800000e-03	2.975782e+01	1.557596e+00	1.557596e+00
8.800000e-03	9.000000e-03	2.714892e+01	1.487751e+00	1.487751e+00
9.000000e-03	9.200000e-03	2.617057e+01	1.460699e+00	1.460699e+00
9.200000e-03	9.400000e-03	2.559988e+01	1.444685e+00	1.444685e+00
9.400000e-03	9.600000e-03	2.747503e+01	1.496660e+00	1.496660e+00
9.600000e-03	9.800000e-03	2.429542e+01	1.407396e+00	1.407396e+00
9.800000e-03	1.000000e-02	2.372473e+01	1.390768e+00	1.390768e+00
1.000000e-02	1.020000e-02	2.266486e+01	1.359348e+00	1.359348e+00
1.020000e-02	1.040000e-02	2.168652e+01	1.329686e+00	1.329686e+00
1.040000e-02	1.060000e-02	2.209416e+01	1.342125e+00	1.342125e+00
1.060000e-02	1.080000e-02	2.087124e+01	1.304452e+00	1.304452e+00
1.080000e-02	1.100000e-02	2.103430e+01	1.309538e+00	1.309538e+00
1.100000e-02	1.120000e-02	1.875150e+01	1.236438e+00	1.236438e+00
1.120000e-02	1.140000e-02	1.777316e+01	1.203751e+00	1.203751e+00
1.140000e-02	1.160000e-02	1.557190e+01	1.126743e+00	1.126743e+00
1.160000e-02	1.180000e-02	1.687635e+01	1.172988e+00	1.172988e+00
1.180000e-02	1.200000e-02	1.508273e+01	1.108904e+00	1.108904e+00
1.200000e-02	1.220000e-02	1.516426e+01	1.111897e+00	1.111897e+00
1.220000e-02	1.240000e-02	1.581649e+01	1.135557e+00	1.135557e+00
1.240000e-02	1.260000e-02	1.565343e+01	1.129689e+00	1.129689e+00
1.260000e-02	1.280000e-02	1.426745e+01	1.078518e+00	1.078518e+00
1.280000e-02	1.300000e-02	1.679483e+01	1.170151e+00	1.170151e+00
1.300000e-02	1.320000e-02	1.491967e+01	1.102894e+00	1.102894e+00
1.320000e-02	1.340000e-02	1.443050e+01	1.084663e+00	1.084663e+00
1.340000e-02	1.360000e-02	1.459356e+01	1.090774e+00	1.090774e+00
1.360000e-02	1.380000e-02	1.279994e+01	1.021546e+00	1.021546e+00
1.380000e-02	1.400000e-02	1.222924e+01	9.985134e-01	9.985134e-01
1.400000e-02	1.420000e-02	1.247382e+01	1.008449e+00	1.008449e+00
1.420000e-02	1.440000e-02	1.068021e+01	9.331338e-01	9.331338e-01
1.440000e-02	1.460000e-02	1.149548e+01	9.680946e-01	9.680946e-01
1.460000e-02	1.480000e-02	1.125090e+01	9.577404e-01	9.577404e-01
1.480000e-02	1.500000e-02	1.076174e+01	9.366886e-01	9.366886e-01
1.500000e-02	1.520000e-02	1.214771e+01	9.951795e-01	9.951795e-01
1.520000e-02	1.540000e-02	1.100631e+01	9.472729e-01	9.472729e-01
1.540000e-02	1.560000e-02	9.457280e+00	8.780864e-01	8.780864e-01
1.560000e-02	1.580000e-02	1.410439e+01	1.072337e+00	1.072337e+00
1.580000e-02	1.600000e-02	1.239230e+01	1.005148e+00	1.005148e+00
1.600000e-02	1.620000e-02	1.206619e+01	9.918343e-01	9.918343e-01
1.620000e-02	1.640000e-02	9.946450e+00	9.005093e-01	9.005093e-01
1.640000e-02	1.660000e-02	9.946450e+00	9.005093e-01	9.005093e-01
1.660000e-02	1.680000e-02	9.294225e+00	8.704838e-01	8.704838e-01
1.680000e-02	1.700000e-02	9.131165e+00	8.628141e-01	8.628141e-01
1.700000e-02	1.720000e-02	1.035409e+01	9.187770e-01	9.187770e-01
1.720000e-02	1.740000e-02	8.723525e+00	8.433350e-01	8.433350e-01
1.740000e-02	1.760000e-02	8.315885e+00	8.233953e-01	8.233953e-01
1.760000e-02	1.780000e-02	1.125090e+01	9.577404e-01	9.577404e-01
1.780000e-02	1.800000e-02	8.560470e+00	8.354162e-01	8.354162e-01
1.800000e-02	1.820000e-02	7.337545e+00	7.734452e-01	7.734452e-01
1.820000e-02	1.840000e-02	9.701865e+00	8.893685e-01	8.893685e-01
1.840000e-02	1.860000e-02	7.582130e+00	7.862302e-01	7.862302e-01
1.860000e-02	1.880000e-02	7.337545e+00	7.734452e-01	7.734452e-01
1.880000e-02	1.900000e-02	8.315885e+00	8.233953e-01	8.233953e-01
1.900000e-02	1.920000e-02	8.234355e+00	8.193490e-01	8.193490e-01
1.920000e-02	1.940000e-02	8.560470e+00	8.354162e-01	8.354162e-01
1.940000e-02	1.960000e-02	6.766845e+00	7.427580e-01	7.427580e-01
1.960000e-02	1.980000e-02	7.745185e+00	7.946394e-01	7.946394e-01
1.980000e-02	2.000000e-02	6.848375e+00	7.472190e-01	7.472190e-01
2.000000e-02	2.020000e-02	8.315885e+00	8.233953e-01	8.233953e-01
2.020000e-02	2.040000e-02	8.560470e+00	8.354162e-01	8.354162e-01
2.040000e-02	2.060000e-02	9.620335e+00	8.856238e-01	8.856238e-01
2.060000e-02	2.080000e-02	7.011430e+00	7.560622e-01	7.560622e-01
2.080000e-02	2.100000e-02	6.685320e+00	7.382699e-01	7.382699e-01
2.100000e-02	2.120000e-02	7.092960e+00	7.604451e-01	7.604451e-01
2.120000e-02	2.140000e-02	7.908245e+00	8.029605e-01	8.029605e-01
2.140000e-02	2.160000e-02	7.092960e+00	7.604451e-01	7.604451e-01
2.160000e-02	2.180000e-02	6.685320e+00	7.382699e-01	7.382699e-01
2.180000e-02	2.200000e-02	8.723525e+00	8.433350e-01	8.433350e-01
2.200000e-02	2.220000e-02	6.522260e+00	7.292110e-01	7.292110e-01
2.220000e-02	2.240000e-02	7.826715e+00	7.988107e-01	7.988107e-01
2.240000e-02	2.260000e-02	6.848375e+00	7.472190e-01	7.472190e-01
2.260000e-02	2.280000e-02	6.929905e+00	7.516535e-01	7.516535e-01
2.280000e-02	2.300000e-02	6.359205e+00	7.200382e-01	7.200382e-01
2.300000e-02	2.320000e-02	6.603790e+00	7.337546e-01	7.337546e-01
2.320000e-02	2.340000e-02	6.685320e+00	7.382699e-01	7.382699e-01
2.340000e-02	2.360000e-02	7.337545e+00	7.734452e-01	7.734452e-01
2.360000e-02	2.380000e-02	6.277675e+00	7.154078e-01	7.154078e-01
2.380000e-02	2.400000e-02	6.685320e+00	7.382699e-01	7.382699e-01
2.400000e-02	2.420000e-02	6.196150e+00	7.107470e-01	7.107470e-01
2.420000e-02	2.440000e-02	5.217810e+00	6.522262e-01	6.522262e-01
2.440000e-02	2.460000e-02	6.277675e+00	7.154078e-01	7.154078e-01
2.460000e-02	2.480000e-02	5.299340e+00	6.573021e-01	6.573021e-01
2.480000e-02	2.500000e-02	5.951565e+00	6.965779e-01	6.965779e-01
2.500000e-02	2.520000e-02	5.543925e+00	6.722994e-01	6.722994e-01
2.520000e-02	2.540000e-02	7.174490e+00	7.648031e-01	7.648031e-01
2.540000e-02	2.560000e-02	6.033095e+00	7.013328e-01	7.013328e-01
2.560000e-02	2.580000e-02	6.929905e+00	7.516535e-01	7.516535e-01
2.580000e-02	2.600000e-02	6.440735e+00	7.246392e-01	7.246392e-01
2.600000e-02	2.620000e-02	5.136280e+00	6.471107e-01	6.471107e-01
2.620000e-02	2.640000e-02	5.136280e+00	6.471107e-01	6.471107e-01
2.640000e-02	2.660000e-02	5.870035e+00	6.917904e-01	6.917904e-01
2.660000e-02	2.680000e-02	5.788510e+00	6.869694e-01	6.869694e-01
2.680000e-02	2.700000e-02	4.484055e+00	6.046298e-01	6.046298e-01
2.700000e-02	2.720000e-02	3.831829e+00	5.589298e-01	5.589298e-01
2.720000e-02	2.740000e-02	4.728640e+00	6.209010e-01	6.209010e-01
2.740000e-02	2.760000e-02	4.484055e+00	6.046298e-01	6.046298e-01
2.760000e-02	2.780000e-02	4.402527e+00	5.991081e-01	5.991081e-01
2.780000e-02	2.800000e-02	3.994885e+00	5.706980e-01	5.706980e-01
2.800000e-02	2.820000e-02	5.380865e+00	6.623388e-01	6.623388e-01
2.820000e-02	2.840000e-02	4.484055e+00	6.046298e-01	6.046298e-01
2.840000e-02	2.860000e-02	4.320999e+00	5.935348e-01	5.935348e-01
2.860000e-02	2.880000e-02	3.750301e+00	5.529516e-01	5.529516e-01
2.880000e-02	2.900000e-02	3.505716e+00	5.346167e-01	5.346167e-01
2.900000e-02	2.920000e-02	4.565584e+00	6.101018e-01	6.101018e-01
2.920000e-02	2.940000e-02	3.913358e+00	5.648444e-01	5.648444e-01
2.940000e-02	2.960000e-02	3.505716e+00	5.346167e-01	5.346167e-01
2.960000e-02	2.980000e-02	4.157942e+00	5.822283e-01	5.822283e-01
2.980000e-02	3.000000e-02	3.016547e+00	4.959172e-01	4.959172e-01
3.000000e-02	3.020000e-02	3.179603e+00	5.091439e-01	5.091439e-01
3.020000e-02	3.040000e-02	3.668773e+00	5.469084e-01	5.469084e-01
3.040000e-02	3.060000e-02	3.587244e+00	5.407973e-01	5.407973e-01
3.060000e-02	3.080000e-02	2.853489e+00	4.823278e-01	4.823278e-01
3.080000e-02	3.100000e-02	3.098075e+00	5.025741e-01	5.025741e-01
3.100000e-02	3.120000e-02	3.668773e+00	5.469084e-01	5.469084e-01
3.120000e-02	3.140000e-02	3.098075e+00	5.025741e-01	5.025741e-01
3.140000e-02	3.160000e-02	2.690433e+00	4.683443e-01	4.683443e-01
3.160000e-02	3.180000e-02	2.527377e+00	4.539302e-01	4.539302e-01
3.180000e-02	3.200000e-02	1.549038e+00	3.553735e-01	3.553735e-01
3.200000e-02	3.220000e-02	3.016547e+00	4.959172e-01	4.959172e-01
3.220000e-02	3.240000e-02	2.364320e+00	4.390432e-01	4.390432e-01
3.240000e-02	3.260000e-02	2.364320e+00	4.390432e-01	4.390432e-01
3.260000e-02	3.280000e-02	2.282792e+00	4.314071e-01	4.314071e-01
3.280000e-02	3.300000e-02	2.364320e+00	4.390432e-01	4.390432e-01
3.300000e-02	3.320000e-02	2.690433e+00	4.683443e-01	4.683443e-01
3.320000e-02	3.340000e-02	2.771962e+00	4.753875e-01	4.753875e-01
3.340000e-02	3.360000e-02	2.445849e+00	4.465488e-01	4.465488e-01
3.360000e-02	3.380000e-02	2.853490e+00	4.823278e-01	4.823278e-01
3.380000e-02	3.400000e-02	2.201263e+00	4.236334e-01	4.236334e-01
3.400000e-02	3.420000e-02	1.549038e+00	3.553735e-01	3.553735e-01
3.420000e-02	3.440000e-02	2.364320e+00	4.390432e-01	4.390432e-01
3.440000e-02	3.460000e-02	1.712094e+00	3.736095e-01	3.736095e-01
3.460000e-02	3.480000e-02	1.549038e+00	3.553735e-01	3.553735e-01
3.480000e-02	3.500000e-02	1.467509e+00	3.458952e-01	3.458952e-01
3.500000e-02	3.520000e-02	1.875151e+00	3.909959e-01	3.909959e-01
3.520000e-02	3.540000e-02	1.793622e+00	3.824015e-01	3.824015e-01
3.540000e-02	3.560000e-02	9.783395e-01	2.824222e-01	2.824222e-01
3.560000e-02	3.580000e-02	1.549038e+00	3.553735e-01	3.553735e-01
3.580000e-02	3.600000e-02	1.875151e+00	3.909959e-01	3.909959e-01
3.600000e-02	3.620000e-02	1.793622e+00	3.824015e-01	3.824015e-01
3.620000e-02	3.640000e-02	1.304453e+00	3.261131e-01	3.261131e-01
3.640000e-02	3.660000e-02	1.141396e+00	3.050509e-01	3.050509e-01
3.660000e-02	3.680000e-02	1.712094e+00	3.736095e-01	3.736095e-01
3.680000e-02	3.700000e-02	1.385981e+00	3.361497e-01	3.361497e-01
3.700000e-02	3.720000e-02	1.222924e+00	3.157577e-01	3.157577e-01
3.720000e-02	3.740000e-02	1.467509e+00	3.458952e-01	3.458952e-01
3.740000e-02	3.760000e-02	1.467509e+00	3.458952e-01	3.458952e-01
3.760000e-02	3.780000e-02	1.467509e+00	3.458952e-01	3.458952e-01
3.780000e-02	3.800000e-02	1.222924e+00	3.157577e-01	3.157577e-01
3.800000e-02	3.820000e-02	1.304453e+00	3.261131e-01	3.261131e-01
3.820000e-02	3.840000e-02	1.222924e+00	3.157577e-01	3.157577e-01
3.840000e-02	3.860000e-02	9.783395e-01	2.824222e-01	2.824222e-01
3.860000e-02	3.880000e-02	1.467509e+00	3.458952e-01	3.458952e-01
3.880000e-02	3.900000e-02	1.467509e+00	3.458952e-01	3.458952e-01
3.900000e-02	3.920000e-02	1.385981e+00	3.361497e-01	3.361497e-01
3.920000e-02	3.940000e-02	1.549038e+00	3.553735e-01	3.553735e-01
3.940000e-02	3.960000e-02	5.706980e-01	2.157036e-01	2.157036e-01
3.960000e-02	3.980000e-02	1.304453e+00	3.261131e-01	3.261131e-01
3.980000e-02	4.000000e-02	8.968110e-01	2.703987e-01	2.703987e-01
4.000000e-02	4.020000e-02	1.385981e+00	3.361497e-01	3.361497e-01
4.020000e-02	4.040000e-02	1.304453e+00	3.261131e-01	3.261131e-01
4.040000e-02	4.060000e-02	1.222924e+00	3.157577e-01	3.157577e-01
4.060000e-02	4.080000e-02	9.783395e-01	2.824222e-01	2.824222e-01
4.080000e-02	4.100000e-02	8.152830e-01	2.578150e-01	2.578150e-01
4.100000e-02	4.120000e-02	1.630566e+00	3.646055e-01	3.646055e-01
4.120000e-02	4.140000e-02	8.152830e-01	2.578150e-01	2.578150e-01
4.140000e-02	4.160000e-02	6.522260e-01	2.305968e-01	2.305968e-01
4.160000e-02	4.180000e-02	1.141396e+00	3.050509e-01	3.050509e-01
4.180000e-02	4.200000e-02	7.337545e-01	2.445849e-01	2.445849e-01
4.200000e-02	4.220000e-02	6.522260e-01	2.305968e-01	2.305968e-01
4.220000e-02	4.240000e-02	8.152830e-01	2.578150e-01	2.578150e-01
4.240000e-02	4.260000e-02	4.891697e-01	1.997027e-01	1.997027e-01
4.260000e-02	4.280000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.280000e-02	4.300000e-02	9.783395e-01	2.824222e-01	2.824222e-01
4.300000e-02	4.320000e-02	1.141396e+00	3.050509e-01	3.050509e-01
4.320000e-02	4.340000e-02	8.968110e-01	2.703987e-01	2.703987e-01
4.340000e-02	4.360000e-02	4.891697e-01	1.997027e-01	1.997027e-01
4.360000e-02	4.380000e-02	7.337545e-01	2.445849e-01	2.445849e-01
4.380000e-02	4.400000e-02	6.522260e-01	2.305968e-01	2.305968e-01
4.400000e-02	4.420000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.420000e-02	4.440000e-02	9.783395e-01	2.824222e-01	2.824222e-01
4.440000e-02	4.460000e-02	4.891697e-01	1.997027e-01	1.997027e-01
4.460000e-02	4.480000e-02	1.059868e+00	2.939544e-01	2.939544e-01
4.480000e-02	4.500000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.500000e-02	4.520000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.520000e-02	4.540000e-02	4.076414e-01	1.823028e-01	1.823028e-01
4.540000e-02	4.560000e-02	8.152830e-02	8.152828e-02	8.152828e-02
4.560000e-02	4.580000e-02	3.261131e-01	1.630566e-01	1.630566e-01
4.580000e-02	4.600000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.600000e-02	4.620000e-02	2.445849e-01	1.412111e-01	1.412111e-01
4.620000e-02	4.640000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.640000e-02	4.660000e-02	4.076414e-01	1.823028e-01	1.823028e-01
4.660000e-02	4.680000e-02	7.337545e-01	2.445849e-01	2.445849e-01
4.680000e-02	4.700000e-02	7.337545e-01	2.445849e-01	2.445849e-01
4.700000e-02	4.720000e-02	3.261131e-01	1.630566e-01	1.630566e-01
4.720000e-02	4.740000e-02	8.968110e-01	2.703987e-01	2.703987e-01
4.740000e-02	4.760000e-02	4.076414e-01	1.823028e-01	1.823028e-01
4.760000e-02	4.780000e-02	4.891697e-01	1.997027e-01	1.997027e-01
4.780000e-02	4.800000e-02	2.445849e-01	1.412111e-01	1.412111e-01
4.800000e-02	4.820000e-02	4.891697e-01	1.997027e-01	1.997027e-01
4.820000e-02	4.840000e-02	2.445849e-01	1.412111e-01	1.412111e-01
4.840000e-02	4.860000e-02	4.076414e-01	1.823028e-01	1.823028e-01
4.860000e-02	4.880000e-02	4.076414e-01	1.823028e-01	1.823028e-01
4.880000e-02	4.900000e-02	2.445849e-01	1.412111e-01	1.412111e-01
4.900000e-02	4.920000e-02	3.261131e-01	1.630566e-01	1.630566e-01
4.920000e-02	4.940000e-02	5.706980e-01	2.157036e-01	2.157036e-01
4.940000e-02	4.960000e-02	6.522260e-01	2.305968e-01	2.305968e-01
4.960000e-02	4.980000e-02	4.076414e-01	1.823028e-01	1.823028e-01
4.980000e-02	5.000000e-02	4.891696e-01	1.997027e-01	1.997027e-01
5.000000e-02	5.020000e-02	4.891697e-01	1.997027e-01	1.997027e-01
5.020000e-02	5.040000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.040000e-02	5.060000e-02	4.076414e-01	1.823028e-01	1.823028e-01
5.060000e-02	5.080000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.080000e-02	5.100000e-02	4.076414e-01	1.823028e-01	1.823028e-01
5.100000e-02	5.120000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.120000e-02	5.140000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.140000e-02	5.160000e-02	7.337545e-01	2.445849e-01	2.445849e-01
5.160000e-02	5.180000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.180000e-02	5.200000e-02	6.522260e-01	2.305968e-01	2.305968e-01
5.200000e-02	5.220000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.220000e-02	5.240000e-02	4.891697e-01	1.997027e-01	1.997027e-01
5.240000e-02	5.260000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.260000e-02	5.280000e-02	4.076414e-01	1.823028e-01	1.823028e-01
5.280000e-02	5.300000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.300000e-02	5.320000e-02	4.076414e-01	1.823028e-01	1.823028e-01
5.320000e-02	5.340000e-02	1.630565e-01	1.152984e-01	1.152984e-01
5.340000e-02	5.360000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.360000e-02	5.380000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.380000e-02	5.400000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-02	5.420000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.420000e-02	5.440000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.440000e-02	5.460000e-02	2.445848e-01	1.412111e-01	1.412111e-01
5.460000e-02	5.480000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.480000e-02	5.500000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.500000e-02	5.520000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.520000e-02	5.540000e-02	4.891697e-01	1.997027e-01	1.997027e-01
5.540000e-02	5.560000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.560000e-02	5.580000e-02	4.076414e-01	1.823028e-01	1.823028e-01
5.580000e-02	5.600000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.600000e-02	5.620000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.620000e-02	5.640000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.640000e-02	5.660000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.660000e-02	5.680000e-02	4.891696e-01	1.997027e-01	1.997027e-01
5.680000e-02	5.700000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.700000e-02	5.720000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.720000e-02	5.740000e-02	5.706980e-01	2.157036e-01	2.157036e-01
5.740000e-02	5.760000e-02	4.076414e-01	1.823028e-01	1.823028e-01
5.760000e-02	5.780000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.780000e-02	5.800000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.800000e-02	5.820000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.820000e-02	5.840000e-02	5.706980e-01	2.157036e-01	2.157036e-01
5.840000e-02	5.860000e-02	2.445849e-01	1.412111e-01	1.412111e-01
5.860000e-02	5.880000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.880000e-02	5.900000e-02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e-02	5.920000e-02	3.261131e-01	1.630566e-01	1.630566e-01
5.920000e-02	5.940000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.940000e-02	5.960000e-02	8.152830e-02	8.152828e-02	8.152828e-02
5.960000e-02	5.980000e-02	1.630566e-01	1.152984e-01	1.152984e-01
5.980000e-02	6.000000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.000000e-02	6.020000e-02	3.261131e-01	1.630566e-01	1.630566e-01
6.020000e-02	6.040000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.040000e-02	6.060000e-02	2.445849e-01	1.412111e-01	1.412111e-01
6.060000e-02	6.080000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.080000e-02	6.100000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.100000e-02	6.120000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.120000e-02	6.140000e-02	3.261131e-01	1.630566e-01	1.630566e-01
6.140000e-02	6.160000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.160000e-02	6.180000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.180000e-02	6.200000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.200000e-02	6.220000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.220000e-02	6.240000e-02	2.445849e-01	1.412111e-01	1.412111e-01
6.240000e-02	6.260000e-02	2.445848e-01	1.412111e-01	1.412111e-01
6.260000e-02	6.280000e-02	4.076414e-01	1.823028e-01	1.823028e-01
6.280000e-02	6.300000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.300000e-02	6.320000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.320000e-02	6.340000e-02	4.076414e-01	1.823028e-01	1.823028e-01
6.340000e-02	6.360000e-02	3.261131e-01	1.630566e-01	1.630566e-01
6.360000e-02	6.380000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.380000e-02	6.400000e-02	3.261131e-01	1.630566e-01	1.630566e-01
6.400000e-02	6.420000e-02	2.445849e-01	1.412111e-01	1.412111e-01
6.420000e-02	6.440000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.440000e-02	6.460000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.460000e-02	6.480000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.480000e-02	6.500000e-02	2.445848e-01	1.412111e-01	1.412111e-01
6.500000e-02	6.520000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e-02	6.540000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.540000e-02	6.560000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e-02	6.580000e-02	2.445849e-01	1.412111e-01	1.412111e-01
6.580000e-02	6.600000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.600000e-02	6.620000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.620000e-02	6.640000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.640000e-02	6.660000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e-02	6.680000e-02	1.630566e-01	1.152984e-01	1.152984e-01
6.680000e-02	6.700000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.700000e-02	6.720000e-02	4.076414e-01	1.823028e-01	1.823028e-01
6.720000e-02	6.740000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.740000e-02	6.760000e-02	4.076414e-01	1.823028e-01	1.823028e-01
6.760000e-02	6.780000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.780000e-02	6.800000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.800000e-02	6.820000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e-02	6.840000e-02	2.445848e-01	1.412111e-01	1.412111e-01
6.840000e-02	6.860000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.860000e-02	6.880000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.880000e-02	6.900000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.900000e-02	6.920000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.920000e-02	6.940000e-02	1.630565e-01	1.152984e-01	1.152984e-01
6.940000e-02	6.960000e-02	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e-02	6.980000e-02	8.152830e-02	8.152828e-02	8.152828e-02
6.980000e-02	7.000000e-02	6.522260e-01	2.305968e-01	2.305968e-01
7.000000e-02	7.020000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.020000e-02	7.040000e-02	1.630565e-01	1.152984e-01	1.152984e-01
7.040000e-02	7.060000e-02	1.630566e-01	1.152984e-01	1.152984e-01
7.060000e-02	7.080000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.080000e-02	7.100000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.100000e-02	7.120000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.120000e-02	7.140000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.140000e-02	7.160000e-02	1.630566e-01	1.152984e-01	1.152984e-01
7.160000e-02	7.180000e-02	4.076414e-01	1.823028e-01	1.823028e-01
7.180000e-02	7.200000e-02	1.630566e-01	1.152984e-01	1.152984e-01
7.200000e-02	7.220000e-02	2.445848e-01	1.412111e-01	1.412111e-01
7.220000e-02	7.240000e-02	1.630565e-01	1.152984e-01	1.152984e-01
7.240000e-02	7.260000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e-02	7.280000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.280000e-02	7.300000e-02	2.445849e-01	1.412111e-01	1.412111e-01
7.300000e-02	7.320000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.320000e-02	7.340000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.340000e-02	7.360000e-02	1.630566e-01	1.152984e-01	1.152984e-01
7.360000e-02	7.380000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e-02	7.400000e-02	1.630566e-01	1.152984e-01	1.152984e-01
7.400000e-02	7.420000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.420000e-02	7.440000e-02	2.445849e-01	1.412111e-01	1.412111e-01
7.440000e-02	7.460000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.460000e-02	7.480000e-02	1.630565e-01	1.152984e-01	1.152984e-01
7.480000e-02	7.500000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e-02	7.520000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e-02	7.540000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.540000e-02	7.560000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.560000e-02	7.580000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e-02	7.600000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-02	7.620000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.620000e-02	7.640000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e-02	7.660000e-02	3.261131e-01	1.630566e-01	1.630566e-01
7.660000e-02	7.680000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.680000e-02	7.700000e-02	3.261131e-01	1.630566e-01	1.630566e-01
7.700000e-02	7.720000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.720000e-02	7.740000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.740000e-02	7.760000e-02	1.630565e-01	1.152984e-01	1.152984e-01
7.760000e-02	7.780000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e-02	7.800000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-02	7.820000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.820000e-02	7.840000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.840000e-02	7.860000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.860000e-02	7.880000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e-02	7.900000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.900000e-02	7.920000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.920000e-02	7.940000e-02	8.152830e-02	8.152828e-02	8.152828e-02
7.940000e-02	7.960000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e-02	7.980000e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e-02	8.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-02	8.020000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.020000e-02	8.040000e-02	1.630565e-01	1.152984e-01	1.152984e-01
8.040000e-02	8.060000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.060000e-02	8.080000e-02	1.630566e-01	1.152984e-01	1.152984e-01
8.080000e-02	8.100000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.100000e-02	8.120000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.120000e-02	8.140000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.140000e-02	8.160000e-02	1.630565e-01	1.152984e-01	1.152984e-01
8.160000e-02	8.180000e-02	1.630566e-01	1.152984e-01	1.152984e-01
8.180000e-02	8.200000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.200000e-02	8.220000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.220000e-02	8.240000e-02	2.445848e-01	1.412111e-01	1.412111e-01
8.240000e-02	8.260000e-02	2.445848e-01	1.412111e-01	1.412111e-01
8.260000e-02	8.280000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.280000e-02	8.300000e-02	3.261131e-01	1.630566e-01	1.630566e-01
8.300000e-02	8.320000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.320000e-02	8.340000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.340000e-02	8.360000e-02	1.630566e-01	1.152984e-01	1.152984e-01
8.360000e-02	8.380000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.380000e-02	8.400000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-02	8.420000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.420000e-02	8.440000e-02	1.630565e-01	1.152984e-01	1.152984e-01
8.440000e-02	8.460000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.460000e-02	8.480000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.480000e-02	8.500000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.500000e-02	8.520000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.520000e-02	8.540000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.540000e-02	8.560000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.560000e-02	8.580000e-02	2.445848e-01	1.412111e-01	1.412111e-01
8.580000e-02	8.600000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-02	8.620000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.620000e-02	8.640000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.640000e-02	8.660000e-02	1.630566e-01	1.152984e-01	1.152984e-01
8.660000e-02	8.680000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.680000e-02	8.700000e-02	1.630566e-01	1.152984e-01	1.152984e-01
8.700000e-02	8.720000e-02	1.630565e-01	1.152984e-01	1.152984e-01
8.720000e-02	8.740000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.740000e-02	8.760000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.760000e-02	8.780000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.780000e-02	8.800000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.800000e-02	8.820000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.820000e-02	8.840000e-02	1.630565e-01	1.152984e-01	1.152984e-01
8.840000e-02	8.860000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.860000e-02	8.880000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.880000e-02	8.900000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-02	8.920000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.920000e-02	8.940000e-02	0.000000e+00	0.000000e+00	0.000000e+00
8.940000e-02	8.960000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.960000e-02	8.980000e-02	8.152830e-02	8.152828e-02	8.152828e-02
8.980000e-02	9.000000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.000000e-02	9.020000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.020000e-02	9.040000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.040000e-02	9.060000e-02	1.630565e-01	1.152984e-01	1.152984e-01
9.060000e-02	9.080000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.080000e-02	9.100000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.100000e-02	9.120000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.120000e-02	9.140000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.140000e-02	9.160000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.160000e-02	9.180000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.180000e-02	9.200000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-02	9.220000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.220000e-02	9.240000e-02	1.630566e-01	1.152984e-01	1.152984e-01
9.240000e-02	9.260000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.260000e-02	9.280000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.280000e-02	9.300000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-02	9.320000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.320000e-02	9.340000e-02	2.445849e-01	1.412111e-01	1.412111e-01
9.340000e-02	9.360000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.360000e-02	9.380000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.380000e-02	9.400000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.400000e-02	9.420000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.420000e-02	9.440000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.440000e-02	9.460000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.460000e-02	9.480000e-02	2.445849e-01	1.412111e-01	1.412111e-01
9.480000e-02	9.500000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-02	9.520000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.520000e-02	9.540000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.540000e-02	9.560000e-02	2.445848e-01	1.412111e-01	1.412111e-01
9.560000e-02	9.580000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.580000e-02	9.600000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.600000e-02	9.620000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.620000e-02	9.640000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.640000e-02	9.660000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.660000e-02	9.680000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.680000e-02	9.700000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-02	9.720000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.720000e-02	9.740000e-02	1.630565e-01	1.152984e-01	1.152984e-01
9.740000e-02	9.760000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.760000e-02	9.780000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.780000e-02	9.800000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-02	9.820000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.820000e-02	9.840000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.840000e-02	9.860000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.860000e-02	9.880000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.880000e-02	9.900000e-02	2.445848e-01	1.412111e-01	1.412111e-01
9.900000e-02	9.920000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.920000e-02	9.940000e-02	1.630565e-01	1.152984e-01	1.152984e-01
9.940000e-02	9.960000e-02	0.000000e+00	0.000000e+00	0.000000e+00
9.960000e-02	9.980000e-02	8.152830e-02	8.152828e-02	8.152828e-02
9.980000e-02	1.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
LineColor=black
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-04	4.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-04	6.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-04	8.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-04	1.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-03	1.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-03	1.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-03	1.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-03	1.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-03	2.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-03	2.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-03	2.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-03	2.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-03	2.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-03	3.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-03	3.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-03	3.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-03	3.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-03	3.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-03	4.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-03	4.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-03	4.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-03	4.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-03	4.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-03	5.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-03	5.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-03	5.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-03	5.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-03	5.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-03	6.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-03	6.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e-03	6.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-03	6.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-03	6.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-03	7.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-03	7.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-03	7.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e-03	7.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-03	7.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-03	8.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-03	8.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-03	8.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-03	8.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-03	8.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-03	9.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-03	9.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-03	9.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-03	9.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-03	9.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.020000e-02	7.476325e+02	5.345737e+02	5.345737e+02
1.020000e-02	1.040000e-02	7.536315e+01	7.536317e+01	7.536317e+01
1.040000e-02	1.060000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e-02	1.080000e-02	5.445175e+01	5.445172e+01	5.445172e+01
1.080000e-02	1.100000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-02	1.120000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e-02	1.140000e-02	6.683515e+01	6.683515e+01	6.683515e+01
1.140000e-02	1.160000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e-02	1.180000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e-02	1.200000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-02	1.220000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e-02	1.240000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e-02	1.260000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e-02	1.280000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e-02	1.300000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-02	1.320000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e-02	1.340000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e-02	1.360000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e-02	1.380000e-02	6.522700e+03	6.504541e+03	6.504541e+03
1.380000e-02	1.400000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-02	1.420000e-02	5.704095e+03	4.423446e+03	4.423446e+03
1.420000e-02	1.440000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e-02	1.460000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e-02	1.480000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e-02	1.500000e-02	1.502908e+02	1.502908e+02	1.502908e+02
1.500000e-02	1.520000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e-02	1.540000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e-02	1.560000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e-02	1.580000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e-02	1.600000e-02	2.394892e+03	2.394892e+03	2.394892e+03
1.600000e-02	1.620000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e-02	1.640000e-02	1.855826e+02	1.336894e+02	1.336894e+02
1.640000e-02	1.660000e-02	7.820990e+02	7.487025e+02	7.487025e+02
1.660000e-02	1.680000e-02	7.190780e+01	7.190781e+01	7.190781e+01
1.680000e-02	1.700000e-02	1.023368e+03	9.469872e+02	9.469872e+02
1.700000e-02	1.720000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e-02	1.740000e-02	2.105441e+02	2.105441e+02	2.105441e+02
1.740000e-02	1.760000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e-02	1.780000e-02	1.471892e+03	1.119886e+03	1.119886e+03
1.780000e-02	1.800000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-02	1.820000e-02	1.092407e+04	1.077109e+04	1.077109e+04
1.820000e-02	1.840000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e-02	1.860000e-02	1.352382e+02	1.352382e+02	1.352382e+02
1.860000e-02	1.880000e-02	7.370555e+01	7.370555e+01	7.370555e+01
1.880000e-02	1.900000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e-02	1.920000e-02	7.474545e+04	7.276692e+04	7.276692e+04
1.920000e-02	1.940000e-02	2.582179e+03	2.086887e+03	2.086887e+03
1.940000e-02	1.960000e-02	1.746800e+04	1.362517e+04	1.362517e+04
1.960000e-02	1.980000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	2.020000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e-02	2.040000e-02	2.672824e+02	2.587869e+02	2.587869e+02
2.040000e-02	2.060000e-02	4.465978e+02	2.818476e+02	2.818476e+02
2.060000e-02	2.080000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e-02	2.100000e-02	3.325231e+03	2.497025e+03	2.497025e+03
2.100000e-02	2.120000e-02	4.278370e+02	4.278370e+02	4.278370e+02
2.120000e-02	2.140000e-02	1.085073e+04	6.837240e+03	6.837240e+03
2.140000e-02	2.160000e-02	7.514095e+02	5.792700e+02	5.792700e+02
2.160000e-02	2.180000e-02	1.701149e+02	1.701148e+02	1.701148e+02
2.180000e-02	2.200000e-02	2.083760e+03	1.436916e+03	1.436916e+03
2.200000e-02	2.220000e-02	3.965431e+03	2.636640e+03	2.636640e+03
2.220000e-02	2.240000e-02	9.916420e+03	5.555565e+03	5.555565e+03
2.240000e-02	2.260000e-02	1.953563e+03	1.953563e+03	1.953563e+03
2.260000e-02	2.280000e-02	2.135188e+03	2.135189e+03	2.135189e+03
2.280000e-02	2.300000e-02	1.166519e+03	1.114534e+03	1.114534e+03
2.300000e-02	2.320000e-02	6.320970e+02	6.320969e+02	6.320969e+02
2.320000e-02	2.340000e-02	4.748541e+04	2.970494e+04	2.970494e+04
2.340000e-02	2.360000e-02	6.958320e+03	3.889032e+03	3.889032e+03
2.360000e-02	2.380000e-02	2.462001e+03	1.659687e+03	1.659687e+03
2.380000e-02	2.400000e-02	3.927482e+03	2.871497e+03	2.871497e+03
2.400000e-02	2.420000e-02	1.694547e+03	1.400215e+03	1.400215e+03
2.420000e-02	2.440000e-02	1.846128e+03	1.247511e+03	1.247511e+03
2.440000e-02	2.460000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e-02	2.480000e-02	4.023176e+03	2.805631e+03	2.805631e+03
2.480000e-02	2.500000e-02	5.584045e+04	4.620453e+04	4.620453e+04
2.500000e-02	2.520000e-02	1.442197e+03	1.033307e+03	1.033307e+03
2.520000e-02	2.540000e-02	1.412523e+03	1.157390e+03	1.157390e+03
2.540000e-02	2.560000e-02	1.430709e+04	6.720671e+03	6.720671e+03
2.560000e-02	2.580000e-02	4.863596e+03	3.521333e+03	3.521333e+03
2.580000e-02	2.600000e-02	8.155290e+03	3.768243e+03	3.768243e+03
2.600000e-02	2.620000e-02	1.401698e+04	7.461752e+03	7.461752e+03
2.620000e-02	2.640000e-02	5.459105e+03	4.068953e+03	4.068953e+03
2.640000e-02	2.660000e-02	4.532930e+03	3.744066e+03	3.744066e+03
2.660000e-02	2.680000e-02	3.273853e+04	2.359306e+04	2.359306e+04
2.680000e-02	2.700000e-02	3.837657e+03	2.137062e+03	2.137062e+03
2.700000e-02	2.720000e-02	1.128963e+04	9.996128e+03	9.996128e+03
2.720000e-02	2.740000e-02	2.306607e+04	1.213306e+04	1.213306e+04
2.740000e-02	2.760000e-02	1.773680e+04	8.866896e+03	8.866896e+03
2.760000e-02	2.780000e-02	3.567591e+04	2.735579e+04	2.735579e+04
2.780000e-02	2.800000e-02	7.482580e+03	5.167103e+03	5.167103e+03
2.800000e-02	2.820000e-02	5.452815e+04	4.912934e+04	4.912934e+04
2.820000e-02	2.840000e-02	2.605728e+03	1.785636e+03	1.785636e+03
2.840000e-02	2.860000e-02	6.193955e+04	4.164550e+04	4.164550e+04
2.860000e-02	2.880000e-02	2.689385e+03	1.429568e+03	1.429568e+03
2.880000e-02	2.900000e-02	7.974855e+03	5.792994e+03	5.792994e+03
2.900000e-02	2.920000e-02	5.176780e+03	5.176777e+03	5.176777e+03
2.920000e-02	2.940000e-02	3.266452e+04	1.824901e+04	1.824901e+04
2.940000e-02	2.960000e-02	7.914480e+03	2.958567e+03	2.958567e+03
2.960000e-02	2.980000e-02	6.706500e+03	5.279406e+03	5.279406e+03
2.980000e-02	3.000000e-02	1.791255e+04	9.618087e+03	9.618087e+03
3.000000e-02	3.020000e-02	1.019448e+04	5.816563e+03	5.816563e+03
3.020000e-02	3.040000e-02	4.321431e+04	2.409591e+04	2.409591e+04
3.040000e-02	3.060000e-02	6.231410e+03	4.578867e+03	4.578867e+03
3.060000e-02	3.080000e-02	1.755464e+04	1.189297e+04	1.189297e+04
3.080000e-02	3.100000e-02	1.112341e+04	5.318910e+03	5.318910e+03
3.100000e-02	3.120000e-02	6.957535e+04	6.344243e+04	6.344243e+04
3.120000e-02	3.140000e-02	2.869830e+04	1.128406e+04	1.128406e+04
3.140000e-02	3.160000e-02	3.721291e+04	1.724440e+04	1.724440e+04
3.160000e-02	3.180000e-02	7.931095e+03	4.702837e+03	4.702837e+03
3.180000e-02	3.200000e-02	2.859230e+04	1.728468e+04	1.728468e+04
3.200000e-02	3.220000e-02	1.805572e+04	8.033001e+03	8.033001e+03
3.220000e-02	3.240000e-02	7.982045e+04	3.602552e+04	3.602552e+04
3.240000e-02	3.260000e-02	1.738503e+04	8.343676e+03	8.343676e+03
3.260000e-02	3.280000e-02	4.142723e+04	2.112336e+04	2.112336e+04
3.280000e-02	3.300000e-02	1.221648e+04	7.940187e+03	7.940187e+03
3.300000e-02	3.320000e-02	1.344089e+04	6.648750e+03	6.648750e+03
3.320000e-02	3.340000e-02	1.396172e+04	6.992879e+03	6.992879e+03
3.340000e-02	3.360000e-02	7.638905e+03	5.013213e+03	5.013213e+03
3.360000e-02	3.380000e-02	1.934491e+04	1.033702e+04	1.033702e+04
3.380000e-02	3.400000e-02	1.436467e+04	6.716820e+03	6.716820e+03
3.400000e-02	3.420000e-02	4.240587e+04	1.725983e+04	1.725983e+04
3.420000e-02	3.440000e-02	1.434835e+04	6.171667e+03	6.171667e+03
3.440000e-02	3.460000e-02	7.714010e+03	4.420350e+03	4.420350e+03
3.460000e-02	3.480000e-02	1.889304e+04	9.329453e+03	9.329453e+03
3.480000e-02	3.500000e-02	9.818415e+03	5.553305e+03	5.553305e+03
3.500000e-02	3.520000e-02	5.875560e+04	4.677432e+04	4.677432e+04
3.520000e-02	3.540000e-02	2.537184e+04	1.299926e+04	1.299926e+04
3.540000e-02	3.560000e-02	1.617548e+04	8.742528e+03	8.742528e+03
3.560000e-02	3.580000e-02	2.678781e+04	1.195380e+04	1.195380e+04
3.580000e-02	3.600000e-02	1.229813e+04	8.691506e+03	8.691506e+03
3.600000e-02	3.620000e-02	5.219375e+04	1.967148e+04	1.967148e+04
3.620000e-02	3.640000e-02	1.520889e+05	8.404038e+04	8.404038e+04
3.640000e-02	3.660000e-02	1.021894e+04	4.645613e+03	4.645613e+03
3.660000e-02	3.680000e-02	7.746140e+04	3.018285e+04	3.018285e+04
3.680000e-02	3.700000e-02	6.571215e+03	2.413635e+03	2.413635e+03
3.700000e-02	3.720000e-02	2.834421e+04	1.099696e+04	1.099696e+04
3.720000e-02	3.740000e-02	1.417296e+04	9.469621e+03	9.469621e+03
3.740000e-02	3.760000e-02	5.217500e+04	2.253624e+04	2.253624e+04
3.760000e-02	3.780000e-02	5.889995e+03	3.041560e+03	3.041560e+03
3.780000e-02	3.800000e-02	1.230638e+04	5.766750e+03	5.766750e+03
3.800000e-02	3.820000e-02	8.105440e+04	4.495079e+04	4.495079e+04
3.820000e-02	3.840000e-02	8.728805e+04	3.857276e+04	3.857276e+04
3.840000e-02	3.860000e-02	5.472980e+04	1.970728e+04	1.970728e+04
3.860000e-02	3.880000e-02	2.397262e+04	1.301298e+04	1.301298e+04
3.880000e-02	3.900000e-02	4.275780e+04	1.491199e+04	1.491199e+04
3.900000e-02	3.920000e-02	7.847275e+04	3.749129e+04	3.749129e+04
3.920000e-02	3.940000e-02	3.415312e+04	1.534077e+04	1.534077e+04
3.940000e-02	3.960000e-02	1.095263e+04	4.697681e+03	4.697681e+03
3.960000e-02	3.980000e-02	1.378607e+05	6.001496e+04	6.001496e+04
3.980000e-02	4.000000e-02	2.572913e+04	1.572890e+04	1.572890e+04
4.000000e-02	4.020000e-02	7.904465e+04	3.587279e+04	3.587279e+04
4.020000e-02	4.040000e-02	4.729410e+04	2.152007e+04	2.152007e+04
4.040000e-02	4.060000e-02	8.552765e+04	3.508482e+04	3.508482e+04
4.060000e-02	4.080000e-02	7.025750e+04	2.845653e+04	2.845653e+04
4.080000e-02	4.100000e-02	2.045614e+04	9.404859e+03	9.404859e+03
4.100000e-02	4.120000e-02	2.695706e+04	1.086322e+04	1.086322e+04
4.120000e-02	4.140000e-02	1.275954e+04	5.770550e+03	5.770550e+03
4.140000e-02	4.160000e-02	7.030375e+03	3.554619e+03	3.554619e+03
4.160000e-02	4.180000e-02	2.426466e+04	1.162869e+04	1.162869e+04
4.180000e-02	4.200000e-02	1.046398e+04	5.582105e+03	5.582105e+03
4.200000e-02	4.220000e-02	3.810117e+04	1.586547e+04	1.586547e+04
4.220000e-02	4.240000e-02	6.810470e+04	4.384068e+04	4.384068e+04
4.240000e-02	4.260000e-02	3.637879e+04	1.584775e+04	1.584775e+04
4.260000e-02	4.280000e-02	4.815661e+04	2.666675e+04	2.666675e+04
4.280000e-02	4.300000e-02	7.752310e+04	2.871749e+04	2.871749e+04
4.300000e-02	4.320000e-02	8.786975e+04	4.108766e+04	4.108766e+04
4.320000e-02	4.340000e-02	5.694630e+04	2.394136e+04	2.394136e+04
4.340000e-02	4.360000e-02	4.227343e+04	1.754786e+04	1.754786e+04
4.360000e-02	4.380000e-02	9.164550e+04	5.560357e+04	5.560357e+04
4.380000e-02	4.400000e-02	4.686834e+04	1.956522e+04	1.956522e+04
4.400000e-02	4.420000e-02	7.349800e+04	3.919517e+04	3.919517e+04
4.420000e-02	4.440000e-02	2.889027e+04	1.336608e+04	1.336608e+04
4.440000e-02	4.460000e-02	9.479215e+04	4.378651e+04	4.378651e+04
4.460000e-02	4.480000e-02	2.573306e+04	1.757997e+04	1.757997e+04
4.480000e-02	4.500000e-02	1.077607e+05	4.322565e+04	4.322565e+04
4.500000e-02	4.520000e-02	7.538715e+04	3.482193e+04	3.482193e+04
4.520000e-02	4.540000e-02	1.696859e+05	1.091814e+05	1.091814e+05
4.540000e-02	4.560000e-02	1.875486e+05	1.123303e+05	1.123303e+05
4.560000e-02	4.580000e-02	8.515135e+04	4.116648e+04	4.116648e+04
4.580000e-02	4.600000e-02	1.190928e+05	8.290835e+04	8.290835e+04
4.600000e-02	4.620000e-02	2.053600e+04	1.512927e+04	1.512927e+04
4.620000e-02	4.640000e-02	1.045829e+05	5.338394e+04	5.338394e+04
4.640000e-02	4.660000e-02	7.803135e+04	4.085311e+04	4.085311e+04
4.660000e-02	4.680000e-02	3.689993e+04	1.462471e+04	1.462471e+04
4.680000e-02	4.700000e-02	3.376573e+04	1.721461e+04	1.721461e+04
4.700000e-02	4.720000e-02	3.700371e+04	1.846967e+04	1.846967e+04
4.720000e-02	4.740000e-02	5.619400e+04	2.565950e+04	2.565950e+04
4.740000e-02	4.760000e-02	1.857457e+04	8.530022e+03	8.530022e+03
4.760000e-02	4.780000e-02	6.167965e+04	2.517680e+04	2.517680e+04
4.780000e-02	4.800000e-02	1.722385e+05	1.407268e+05	1.407268e+05
4.800000e-02	4.820000e-02	1.028447e+05	4.740861e+04	4.740861e+04
4.820000e-02	4.840000e-02	4.622851e+04	1.964019e+04	1.964019e+04
4.840000e-02	4.860000e-02	5.411975e+04	2.495247e+04	2.495247e+04
4.860000e-02	4.880000e-02	1.218015e+05	5.545079e+04	5.545079e+04
4.880000e-02	4.900000e-02	9.139340e+04	4.721079e+04	4.721079e+04
4.900000e-02	4.920000e-02	4.731295e+04	1.825556e+04	1.825556e+04
4.920000e-02	4.940000e-02	3.342316e+04	1.659932e+04	1.659932e+04
4.940000e-02	4.960000e-02	2.811426e+05	1.352165e+05	1.352165e+05
4.960000e-02	4.980000e-02	3.652689e+04	1.538716e+04	1.538716e+04
4.980000e-02	5.000000e-02	8.285565e+04	4.420157e+04	4.420157e+04
5.000000e-02	5.020000e-02	1.152829e+05	8.154962e+04	8.154962e+04
5.020000e-02	5.040000e-02	4.474891e+04	1.985954e+04	1.985954e+04
5.040000e-02	5.060000e-02	8.394715e+04	4.401635e+04	4.401635e+04
5.060000e-02	5.080000e-02	5.015085e+04	1.930945e+04	1.930945e+04
5.080000e-02	5.100000e-02	1.499081e+05	7.515344e+04	7.515344e+04
5.100000e-02	5.120000e-02	4.150297e+04	2.372989e+04	2.372989e+04
5.120000e-02	5.140000e-02	9.847190e+04	4.693409e+04	4.693409e+04
5.140000e-02	5.160000e-02	3.377516e+04	1.131150e+04	1.131150e+04
5.160000e-02	5.180000e-02	1.186194e+05	5.040119e+04	5.040119e+04
5.180000e-02	5.200000e-02	1.462703e+05	6.314949e+04	6.314949e+04
5.200000e-02	5.220000e-02	5.849030e+04	2.471651e+04	2.471651e+04
5.220000e-02	5.240000e-02	2.431367e+04	1.245155e+04	1.245155e+04
5.240000e-02	5.260000e-02	1.339098e+05	5.133449e+04	5.133449e+04
5.260000e-02	5.280000e-02	5.857525e+04	2.631655e+04	2.631655e+04
5.280000e-02	5.300000e-02	1.332621e+05	5.076847e+04	5.076847e+04
5.300000e-02	5.320000e-02	3.445177e+04	1.925460e+04	1.925460e+04
5.320000e-02	5.340000e-02	1.179167e+05	9.507139e+04	9.507139e+04
5.340000e-02	5.360000e-02	6.072595e+04	2.695278e+04	2.695278e+04
5.360000e-02	5.380000e-02	1.828379e+05	9.407671e+04	9.407671e+04
5.380000e-02	5.400000e-02	1.962151e+05	8.809959e+04	8.809959e+04
5.400000e-02	5.420000e-02	1.759815e+05	8.418319e+04	8.418319e+04
5.420000e-02	5.440000e-02	5.430360e+04	2.365404e+04	2.365404e+04
5.440000e-02	5.460000e-02	1.404466e+05	1.122784e+05	1.122784e+05
5.460000e-02	5.480000e-02	7.512915e+04	3.158542e+04	3.158542e+04
5.480000e-02	5.500000e-02	1.543805e+05	6.408153e+04	6.408153e+04
5.500000e-02	5.520000e-02	1.090485e+05	4.483319e+04	4.483319e+04
5.520000e-02	5.540000e-02	1.055457e+05	4.617782e+04	4.617782e+04
5.540000e-02	5.560000e-02	1.313730e+05	7.331506e+04	7.331506e+04
5.560000e-02	5.580000e-02	9.393900e+04	3.764019e+04	3.764019e+04
5.580000e-02	5.600000e-02	1.145729e+05	4.540969e+04	4.540969e+04
5.600000e-02	5.620000e-02	8.963435e+04	3.601835e+04	3.601835e+04
5.620000e-02	5.640000e-02	1.253303e+05	5.971830e+04	5.971830e+04
5.640000e-02	5.660000e-02	1.178786e+05	4.895835e+04	4.895835e+04
5.660000e-02	5.680000e-02	3.021284e+04	1.394800e+04	1.394800e+04
5.680000e-02	5.700000e-02	7.583225e+04	2.695019e+04	2.695019e+04
5.700000e-02	5.720000e-02	5.006085e+04	3.241005e+04	3.241005e+04
5.720000e-02	5.740000e-02	1.103927e+05	5.183729e+04	5.183729e+04
5.740000e-02	5.760000e-02	6.675665e+04	3.047459e+04	3.047459e+04
5.760000e-02	5.780000e-02	5.178170e+04	2.431842e+04	2.431842e+04
5.780000e-02	5.800000e-02	3.345843e+04	1.522116e+04	1.522116e+04
5.800000e-02	5.820000e-02	1.216284e+05	4.313063e+04	4.313063e+04
5.820000e-02	5.840000e-02	1.055026e+05	4.169281e+04	4.169281e+04
5.840000e-02	5.860000e-02	2.036198e+05	1.233380e+05	1.233380e+05
5.860000e-02	5.880000e-02	4.898788e+04	2.085167e+04	2.085167e+04
5.880000e-02	5.900000e-02	8.380690e+04	5.373972e+04	5.373972e+04
5.900000e-02	5.920000e-02	3.151657e+05	1.177291e+05	1.177291e+05
5.920000e-02	5.940000e-02	6.012900e+04	3.034757e+04	3.034757e+04
5.940000e-02	5.960000e-02	1.035425e+05	4.698190e+04	4.698190e+04
5.960000e-02	5.980000e-02	6.552715e+04	3.238436e+04	3.238436e+04
5.980000e-02	6.000000e-02	8.803570e+04	4.806957e+04	4.806957e+04
6.000000e-02	6.020000e-02	7.618070e+04	4.952726e+04	4.952726e+04
6.020000e-02	6.040000e-02	8.179170e+04	3.473966e+04	3.473966e+04
6.040000e-02	6.060000e-02	1.603518e+05	6.949998e+04	6.949998e+04
6.060000e-02	6.080000e-02	1.293840e+05	6.073562e+04	6.073562e+04
6.080000e-02	6.100000e-02	3.897618e+05	2.210803e+05	2.210803e+05
6.100000e-02	6.120000e-02	7.102215e+04	3.054569e+04	3.054569e+04
6.120000e-02	6.140000e-02	6.415220e+04	2.574698e+04	2.574698e+04
6.140000e-02	6.160000e-02	4.024406e+05	1.724725e+05	1.724725e+05
6.160000e-02	6.180000e-02	5.632355e+04	2.372915e+04	2.372915e+04
6.180000e-02	6.200000e-02	3.632420e+04	1.502074e+04	1.502074e+04
6.200000e-02	6.220000e-02	3.843068e+05	2.072267e+05	2.072267e+05
6.220000e-02	6.240000e-02	5.397345e+04	2.671269e+04	2.671269e+04
6.240000e-02	6.260000e-02	8.178495e+04	5.158864e+04	5.158864e+04
6.260000e-02	6.280000e-02	3.967750e+04	2.155569e+04	2.155569e+04
6.280000e-02	6.300000e-02	5.519755e+04	2.559076e+04	2.559076e+04
6.300000e-02	6.320000e-02	1.544154e+05	6.467345e+04	6.467345e+04
6.320000e-02	6.340000e-02	1.394898e+05	6.693594e+04	6.693594e+04
6.340000e-02	6.360000e-02	1.401034e+05	5.713679e+04	5.713679e+04
6.360000e-02	6.380000e-02	6.913545e+04	4.906079e+04	4.906079e+04
6.380000e-02	6.400000e-02	2.827538e+05	1.357793e+05	1.357793e+05
6.400000e-02	6.420000e-02	8.778280e+04	4.740875e+04	4.740875e+04
6.420000e-02	6.440000e-02	1.234447e+05	4.937225e+04	4.937225e+04
6.440000e-02	6.460000e-02	1.501627e+05	7.355998e+04	7.355998e+04
6.460000e-02	6.480000e-02	1.008610e+05	3.578634e+04	3.578634e+04
6.480000e-02	6.500000e-02	1.226303e+05	4.641536e+04	4.641536e+04
6.500000e-02	6.520000e-02	5.117925e+04	2.644240e+04	2.644240e+04
6.520000e-02	6.540000e-02	1.287374e+05	4.439393e+04	4.439393e+04
6.540000e-02	6.560000e-02	2.407096e+05	9.107937e+04	9.107937e+04
6.560000e-02	6.580000e-02	1.140817e+05	4.543112e+04	4.543112e+04
6.580000e-02	6.600000e-02	4.596300e+04	1.761819e+04	1.761819e+04
6.600000e-02	6.620000e-02	1.240561e+05	5.110017e+04	5.110017e+04
6.620000e-02	6.640000e-02	2.999142e+05	1.606681e+05	1.606681e+05
6.640000e-02	6.660000e-02	1.452050e+05	6.508400e+04	6.508400e+04
6.660000e-02	6.680000e-02	5.528765e+04	2.372082e+04	2.372082e+04
6.680000e-02	6.700000e-02	1.631304e+05	8.134785e+04	8.134785e+04
6.700000e-02	6.720000e-02	9.524425e+04	4.643204e+04	4.643204e+04
6.720000e-02	6.740000e-02	1.615375e+05	5.654379e+04	5.654379e+04
6.740000e-02	6.760000e-02	1.446706e+05	6.468586e+04	6.468586e+04
6.760000e-02	6.780000e-02	8.810105e+04	4.279830e+04	4.279830e+04
6.780000e-02	6.800000e-02	1.115642e+05	4.825598e+04	4.825598e+04
6.800000e-02	6.820000e-02	1.079748e+05	5.380632e+04	5.380632e+04
6.820000e-02	6.840000e-02	8.644665e+04	2.991635e+04	2.991635e+04
6.840000e-02	6.860000e-02	1.894649e+05	7.482650e+04	7.482650e+04
6.860000e-02	6.880000e-02	1.467825e+05	6.823875e+04	6.823875e+04
6.880000e-02	6.900000e-02	9.277620e+04	4.408690e+04	4.408690e+04
6.900000e-02	6.920000e-02	6.833590e+04	3.669720e+04	3.669720e+04
6.920000e-02	6.940000e-02	2.447185e+05	1.309695e+05	1.309695e+05
6.940000e-02	6.960000e-02	6.630270e+04	3.709330e+04	3.709330e+04
6.960000e-02	6.980000e-02	1.613593e+05	8.604669e+04	8.604669e+04
6.980000e-02	7.000000e-02	2.276442e+05	1.014081e+05	1.014081e+05
7.000000e-02	7.020000e-02	2.101783e+05	1.177772e+05	1.177772e+05
7.020000e-02	7.040000e-02	1.164500e+05	6.130703e+04	6.130703e+04
7.040000e-02	7.060000e-02	1.308042e+05	5.889705e+04	5.889705e+04
7.060000e-02	7.080000e-02	1.314281e+05	5.782512e+04	5.782512e+04
7.080000e-02	7.100000e-02	2.241628e+05	1.081707e+05	1.081707e+05
7.100000e-02	7.120000e-02	1.821501e+05	1.035097e+05	1.035097e+05
7.120000e-02	7.140000e-02	1.087254e+05	4.344912e+04	4.344912e+04
7.140000e-02	7.160000e-02	1.158517e+05	4.327198e+04	4.327198e+04
7.160000e-02	7.180000e-02	1.189532e+05	5.390795e+04	5.390795e+04
7.180000e-02	7.200000e-02	7.904715e+04	2.949942e+04	2.949942e+04
7.200000e-02	7.220000e-02	4.670989e+04	2.898083e+04	2.898083e+04
7.220000e-02	7.240000e-02	2.701242e+04	1.210688e+04	1.210688e+04
7.240000e-02	7.260000e-02	1.958417e+05	1.172252e+05	1.172252e+05
7.260000e-02	7.280000e-02	4.970528e+05	2.504933e+05	2.504933e+05
7.280000e-02	7.300000e-02	8.502780e+04	4.087295e+04	4.087295e+04
7.300000e-02	7.320000e-02	2.710334e+05	1.248221e+05	1.248221e+05
7.320000e-02	7.340000e-02	1.451303e+05	6.409830e+04	6.409830e+04
7.340000e-02	7.360000e-02	2.735884e+05	1.217448e+05	1.217448e+05
7.360000e-02	7.380000e-02	8.399525e+04	3.463083e+04	3.463083e+04
7.380000e-02	7.400000e-02	2.763782e+05	1.591802e+05	1.591802e+05
7.400000e-02	7.420000e-02	1.143840e+05	4.024261e+04	4.024261e+04
7.420000e-02	7.440000e-02	1.367936e+05	4.555538e+04	4.555538e+04
7.440000e-02	7.460000e-02	2.269126e+05	8.574722e+04	8.574722e+04
7.460000e-02	7.480000e-02	2.188303e+05	9.783145e+04	9.783145e+04
7.480000e-02	7.500000e-02	1.414364e+05	4.857804e+04	4.857804e+04
7.500000e-02	7.520000e-02	1.896213e+05	9.969609e+04	9.969609e+04
7.520000e-02	7.540000e-02	4.704295e+04	2.179776e+04	2.179776e+04
7.540000e-02	7.560000e-02	2.083261e+05	1.043576e+05	1.043576e+05
7.560000e-02	7.580000e-02	1.492972e+05	9.649887e+04	9.649887e+04
7.580000e-02	7.600000e-02	1.403651e+05	7.297464e+04	7.297464e+04
7.600000e-02	7.620000e-02	1.779525e+05	6.951681e+04	6.951681e+04
7.620000e-02	7.640000e-02	1.007300e+05	4.421954e+04	4.421954e+04
7.640000e-02	7.660000e-02	1.248895e+05	5.232304e+04	5.232304e+04
7.660000e-02	7.680000e-02	1.789312e+05	1.052234e+05	1.052234e+05
7.680000e-02	7.700000e-02	4.804618e+04	2.193065e+04	2.193065e+04
7.700000e-02	7.720000e-02	5.887500e+04	2.964861e+04	2.964861e+04
7.720000e-02	7.740000e-02	7.400510e+04	2.969630e+04	2.969630e+04
7.740000e-02	7.760000e-02	8.713140e+04	4.588413e+04	4.588413e+04
7.760000e-02	7.780000e-02	1.561216e+05	6.649767e+04	6.649767e+04
7.780000e-02	7.800000e-02	1.584521e+05	5.305587e+04	5.305587e+04
7.800000e-02	7.820000e-02	2.736934e+05	9.572258e+04	9.572258e+04
7.820000e-02	7.840000e-02	9.325715e+04	3.828725e+04	3.828725e+04
7.840000e-02	7.860000e-02	7.491355e+04	2.777725e+04	2.777725e+04
7.860000e-02	7.880000e-02	2.129256e+05	1.458154e+05	1.458154e+05
7.880000e-02	7.900000e-02	1.771159e+05	6.134825e+04	6.134825e+04
7.900000e-02	7.920000e-02	2.190583e+05	7.891915e+04	7.891915e+04
7.920000e-02	7.940000e-02	1.147882e+05	6.876763e+04	6.876763e+04
7.940000e-02	7.960000e-02	2.257680e+04	1.035655e+04	1.035655e+04
7.960000e-02	7.980000e-02	6.302780e+04	5.396360e+04	5.396360e+04
7.980000e-02	8.000000e-02	1.504557e+05	5.635058e+04	5.635058e+04
8.000000e-02	8.020000e-02	8.472660e+04	3.409083e+04	3.409083e+04
8.020000e-02	8.040000e-02	1.836176e+05	7.709591e+04	7.709591e+04
8.040000e-02	8.060000e-02	2.279629e+05	1.070587e+05	1.070587e+05
8.060000e-02	8.080000e-02	2.175626e+05	1.372815e+05	1.372815e+05
8.080000e-02	8.100000e-02	6.055600e+04	2.668088e+04	2.668088e+04
8.100000e-02	8.120000e-02	6.037165e+04	2.312296e+04	2.312296e+04
8.120000e-02	8.140000e-02	1.071329e+05	5.538687e+04	5.538687e+04
8.140000e-02	8.160000e-02	1.072316e+05	5.321457e+04	5.321457e+04
8.160000e-02	8.180000e-02	4.471196e+04	1.704882e+04	1.704882e+04
8.180000e-02	8.200000e-02	7.480640e+04	3.954728e+04	3.954728e+04
8.200000e-02	8.220000e-02	5.835715e+04	2.447083e+04	2.447083e+04
8.220000e-02	8.240000e-02	3.676046e+04	2.346846e+04	2.346846e+04
8.240000e-02	8.260000e-02	3.071326e+05	1.585628e+05	1.585628e+05
8.260000e-02	8.280000e-02	1.464686e+05	7.255350e+04	7.255350e+04
8.280000e-02	8.300000e-02	1.610558e+05	7.112359e+04	7.112359e+04
8.300000e-02	8.320000e-02	7.613975e+04	4.001064e+04	4.001064e+04
8.320000e-02	8.340000e-02	5.149500e+04	2.618990e+04	2.618990e+04
8.340000e-02	8.360000e-02	1.017238e+05	4.693873e+04	4.693873e+04
8.360000e-02	8.380000e-02	1.301853e+05	5.729007e+04	5.729007e+04
8.380000e-02	8.400000e-02	1.890383e+05	1.174671e+05	1.174671e+05
8.400000e-02	8.420000e-02	9.001810e+04	4.201790e+04	4.201790e+04
8.420000e-02	8.440000e-02	1.580549e+05	8.111210e+04	8.111210e+04
8.440000e-02	8.460000e-02	2.828788e+05	1.598234e+05	1.598234e+05
8.460000e-02	8.480000e-02	1.589988e+05	8.833551e+04	8.833551e+04
8.480000e-02	8.500000e-02	2.968491e+04	1.650053e+04	1.650053e+04
8.500000e-02	8.520000e-02	1.958335e+05	6.429250e+04	6.429250e+04
8.520000e-02	8.540000e-02	3.001707e+04	1.893807e+04	1.893807e+04
8.540000e-02	8.560000e-02	3.639588e+05	2.266535e+05	2.266535e+05
8.560000e-02	8.580000e-02	2.169631e+05	1.280310e+05	1.280310e+05
8.580000e-02	8.600000e-02	2.511235e+05	1.065478e+05	1.065478e+05
8.600000e-02	8.620000e-02	6.475225e+04	4.111670e+04	4.111670e+04
8.620000e-02	8.640000e-02	1.693827e+05	7.604132e+04	7.604132e+04
8.640000e-02	8.660000e-02	2.212206e+05	1.386439e+05	1.386439e+05
8.660000e-02	8.680000e-02	1.827978e+05	8.242424e+04	8.242424e+04
8.680000e-02	8.700000e-02	1.589087e+05	7.477256e+04	7.477256e+04
8.700000e-02	8.720000e-02	2.416648e+05	1.037615e+05	1.037615e+05
8.720000e-02	8.740000e-02	1.583381e+05	9.948938e+04	9.948938e+04
8.740000e-02	8.760000e-02	1.011606e+05	5.149539e+04	5.149539e+04
8.760000e-02	8.780000e-02	2.221150e+05	9.648515e+04	9.648515e+04
8.780000e-02	8.800000e-02	1.404120e+05	7.687500e+04	7.687500e+04
8.800000e-02	8.820000e-02	1.294534e+05	5.965469e+04	5.965469e+04
8.820000e-02	8.840000e-02	1.562243e+05	6.156791e+04	6.156791e+04
8.840000e-02	8.860000e-02	2.285769e+05	1.618336e+05	1.618336e+05
8.860000e-02	8.880000e-02	7.229305e+04	3.691309e+04	3.691309e+04
8.880000e-02	8.900000e-02	1.872091e+05	9.241667e+04	9.241667e+04
8.900000e-02	8.920000e-02	3.436982e+05	1.587860e+05	1.587860e+05
8.920000e-02	8.940000e-02	2.261444e+05	9.468108e+04	9.468108e+04
8.940000e-02	8.960000e-02	8.727910e+04	4.399434e+04	4.399434e+04
8.960000e-02	8.980000e-02	8.018100e+04	3.540662e+04	3.540662e+04
8.980000e-02	9.000000e-02	2.564715e+05	1.367043e+05	1.367043e+05
9.000000e-02	9.020000e-02	1.849924e+05	7.250317e+04	7.250317e+04
9.020000e-02	9.040000e-02	1.178004e+05	6.694871e+04	6.694871e+04
9.040000e-02	9.060000e-02	4.217268e+05	2.635735e+05	2.635735e+05
9.060000e-02	9.080000e-02	8.764200e+04	4.645632e+04	4.645632e+04
9.080000e-02	9.100000e-02	1.481611e+05	7.123066e+04	7.123066e+04
9.100000e-02	9.120000e-02	3.234764e+05	1.617826e+05	1.617826e+05
9.120000e-02	9.140000e-02	2.173088e+05	8.373367e+04	8.373367e+04
9.140000e-02	9.160000e-02	6.693115e+04	3.130271e+04	3.130271e+04
9.160000e-02	9.180000e-02	4.647472e+05	3.504752e+05	3.504752e+05
9.180000e-02	9.200000e-02	3.644295e+05	2.144575e+05	2.144575e+05
9.200000e-02	9.220000e-02	1.657714e+05	8.586891e+04	8.586891e+04
9.220000e-02	9.240000e-02	7.531785e+04	4.186284e+04	4.186284e+04
9.240000e-02	9.260000e-02	1.245615e+05	5.006144e+04	5.006144e+04
9.260000e-02	9.280000e-02	8.746105e+04	4.859125e+04	4.859125e+04
9.280000e-02	9.300000e-02	1.257144e+05	6.300675e+04	6.300675e+04
9.300000e-02	9.320000e-02	7.510845e+04	3.705306e+04	3.705306e+04
9.320000e-02	9.340000e-02	3.862008e+04	2.028611e+04	2.028611e+04
9.340000e-02	9.360000e-02	4.386159e+04	2.967679e+04	2.967679e+04
9.360000e-02	9.380000e-02	1.609307e+05	1.097468e+05	1.097468e+05
9.380000e-02	9.400000e-02	1.531075e+05	8.334888e+04	8.334888e+04
9.400000e-02	9.420000e-02	7.496885e+04	4.073753e+04	4.073753e+04
9.420000e-02	9.440000e-02	3.655686e+04	2.168355e+04	2.168355e+04
9.440000e-02	9.460000e-02	2.701889e+05	1.083404e+05	1.083404e+05
9.460000e-02	9.480000e-02	1.230323e+05	7.002780e+04	7.002780e+04
9.480000e-02	9.500000e-02	1.115198e+05	6.008785e+04	6.008785e+04
9.500000e-02	9.520000e-02	1.022230e+05	4.912235e+04	4.912235e+04
9.520000e-02	9.540000e-02	1.108507e+05	6.552385e+04	6.552385e+04
9.540000e-02	9.560000e-02	1.045336e+05	5.358381e+04	5.358381e+04
9.560000e-02	9.580000e-02	1.080688e+05	5.264433e+04	5.264433e+04
9.580000e-02	9.600000e-02	1.510077e+05	5.010000e+04	5.010000e+04
9.600000e-02	9.620000e-02	1.730443e+05	1.011863e+05	1.011863e+05
9.620000e-02	9.640000e-02	1.689033e+05	7.844114e+04	7.844114e+04
9.640000e-02	9.660000e-02	7.179570e+04	3.511367e+04	3.511367e+04
9.660000e-02	9.680000e-02	3.505331e+05	2.135123e+05	2.135123e+05
9.680000e-02	9.700000e-02	1.484675e+05	1.014756e+05	1.014756e+05
9.700000e-02	9.720000e-02	1.542577e+05	5.692330e+04	5.692330e+04
9.720000e-02	9.740000e-02	1.416973e+05	8.240687e+04	8.240687e+04
9.740000e-02	9.760000e-02	2.393428e+04	9.662906e+03	9.662906e+03
9.760000e-02	9.780000e-02	1.325467e+04	8.379887e+03	8.379887e+03
9.780000e-02	9.800000e-02	3.150195e+05	1.518800e+05	1.518800e+05
9.800000e-02	9.820000e-02	1.721824e+05	7.057955e+04	7.057955e+04
9.820000e-02	9.840000e-02	1.349932e+05	6.134167e+04	6.134167e+04
9.840000e-02	9.860000e-02	6.930140e+04	2.869952e+04	2.869952e+04
9.860000e-02	9.880000e-02	2.595704e+04	9.943766e+03	9.943766e+03
9.880000e-02	9.900000e-02	2.774685e+05	1.707081e+05	1.707081e+05
9.900000e-02	9.920000e-02	7.315545e+04	3.078185e+04	3.078185e+04
9.920000e-02	9.940000e-02	9.379375e+04	5.784566e+04	5.784566e+04
9.940000e-02	9.960000e-02	6.897970e+04	3.707667e+04	3.707667e+04
9.960000e-02	9.980000e-02	1.371452e+05	5.667349e+04	5.667349e+04
9.980000e-02	1.000000e-01	2.309316e+05	1.254159e+05	1.254159e+05
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
LineColor=orange
LineStyle=dashed
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-04	2.079909e+03	2.156766e+02	2.156766e+02
2.000000e-04	4.000000e-04	8.945845e+01	4.472924e+01	4.472924e+01
4.000000e-04	6.000000e-04	1.341877e+02	5.478191e+01	5.478191e+01
6.000000e-04	8.000000e-04	4.472923e+01	3.162835e+01	3.162835e+01
8.000000e-04	1.000000e-03	4.472924e+01	3.162835e+01	3.162835e+01
1.000000e-03	1.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-03	1.400000e-03	2.236461e+01	2.236461e+01	2.236461e+01
1.400000e-03	1.600000e-03	2.236461e+01	2.236461e+01	2.236461e+01
1.600000e-03	1.800000e-03	2.236462e+01	2.236461e+01	2.236461e+01
1.800000e-03	2.000000e-03	2.236461e+01	2.236461e+01	2.236461e+01
2.000000e-03	2.200000e-03	6.709385e+01	3.873665e+01	3.873665e+01
2.200000e-03	2.400000e-03	4.472924e+01	3.162835e+01	3.162835e+01
2.400000e-03	2.600000e-03	6.709385e+01	3.873665e+01	3.873665e+01
2.600000e-03	2.800000e-03	6.709385e+01	3.873665e+01	3.873665e+01
2.800000e-03	3.000000e-03	6.709385e+01	3.873665e+01	3.873665e+01
3.000000e-03	3.200000e-03	2.236461e+01	2.236461e+01	2.236461e+01
3.200000e-03	3.400000e-03	2.236462e+01	2.236461e+01	2.236461e+01
3.400000e-03	3.600000e-03	4.472923e+01	3.162835e+01	3.162835e+01
3.600000e-03	3.800000e-03	1.118231e+02	5.000880e+01	5.000880e+01
3.800000e-03	4.000000e-03	6.709385e+01	3.873665e+01	3.873665e+01
4.000000e-03	4.200000e-03	8.945845e+01	4.472924e+01	4.472924e+01
4.200000e-03	4.400000e-03	4.472923e+01	3.162835e+01	3.162835e+01
4.400000e-03	4.600000e-03	6.709385e+01	3.873665e+01	3.873665e+01
4.600000e-03	4.800000e-03	2.236462e+01	2.236461e+01	2.236461e+01
4.800000e-03	5.000000e-03	8.945845e+01	4.472924e+01	4.472924e+01
5.000000e-03	5.200000e-03	6.709385e+01	3.873665e+01	3.873665e+01
5.200000e-03	5.400000e-03	6.709385e+01	3.873665e+01	3.873665e+01
5.400000e-03	5.600000e-03	4.472924e+01	3.162835e+01	3.162835e+01
5.600000e-03	5.800000e-03	6.709385e+01	3.873665e+01	3.873665e+01
5.800000e-03	6.000000e-03	4.472923e+01	3.162835e+01	3.162835e+01
6.000000e-03	6.200000e-03	6.709385e+01	3.873665e+01	3.873665e+01
6.200000e-03	6.400000e-03	6.709385e+01	3.873665e+01	3.873665e+01
6.400000e-03	6.600000e-03	2.236462e+01	2.236461e+01	2.236461e+01
6.600000e-03	6.800000e-03	4.472924e+01	3.162835e+01	3.162835e+01
6.800000e-03	7.000000e-03	6.709385e+01	3.873665e+01	3.873665e+01
7.000000e-03	7.200000e-03	6.709385e+01	3.873665e+01	3.873665e+01
7.200000e-03	7.400000e-03	2.236461e+01	2.236461e+01	2.236461e+01
7.400000e-03	7.600000e-03	8.945845e+01	4.472924e+01	4.472924e+01
7.600000e-03	7.800000e-03	2.236462e+01	2.236461e+01	2.236461e+01
7.800000e-03	8.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-03	8.200000e-03	1.118231e+02	5.000880e+01	5.000880e+01
8.200000e-03	8.400000e-03	1.118231e+02	5.000880e+01	5.000880e+01
8.400000e-03	8.600000e-03	4.472923e+01	3.162835e+01	3.162835e+01
8.600000e-03	8.800000e-03	6.709385e+01	3.873665e+01	3.873665e+01
8.800000e-03	9.000000e-03	8.945845e+01	4.472924e+01	4.472924e+01
9.000000e-03	9.200000e-03	2.236461e+01	2.236461e+01	2.236461e+01
9.200000e-03	9.400000e-03	4.472923e+01	3.162835e+01	3.162835e+01
9.400000e-03	9.600000e-03	6.709385e+01	3.873665e+01	3.873665e+01
9.600000e-03	9.800000e-03	4.472923e+01	3.162835e+01	3.162835e+01
9.800000e-03	1.000000e-02	4.472923e+01	3.162835e+01	3.162835e+01
1.000000e-02	1.020000e-02	1.118231e+02	5.000880e+01	5.000880e+01
1.020000e-02	1.040000e-02	4.472924e+01	3.162835e+01	3.162835e+01
1.040000e-02	1.060000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.060000e-02	1.080000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.080000e-02	1.100000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-02	1.120000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e-02	1.140000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.140000e-02	1.160000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.160000e-02	1.180000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e-02	1.200000e-02	4.472923e+01	3.162835e+01	3.162835e+01
1.200000e-02	1.220000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.220000e-02	1.240000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.240000e-02	1.260000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.260000e-02	1.280000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.280000e-02	1.300000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-02	1.320000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.320000e-02	1.340000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.340000e-02	1.360000e-02	4.472924e+01	3.162835e+01	3.162835e+01
1.360000e-02	1.380000e-02	1.341877e+02	5.478191e+01	5.478191e+01
1.380000e-02	1.400000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.400000e-02	1.420000e-02	4.472923e+01	3.162835e+01	3.162835e+01
1.420000e-02	1.440000e-02	2.236462e+01	2.236461e+01	2.236461e+01
1.440000e-02	1.460000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.460000e-02	1.480000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.480000e-02	1.500000e-02	2.236462e+01	2.236461e+01	2.236461e+01
1.500000e-02	1.520000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.520000e-02	1.540000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.540000e-02	1.560000e-02	1.341877e+02	5.478191e+01	5.478191e+01
1.560000e-02	1.580000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.580000e-02	1.600000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.600000e-02	1.620000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.620000e-02	1.640000e-02	2.236461e+01	2.236461e+01	2.236461e+01
1.640000e-02	1.660000e-02	1.565523e+02	5.917121e+01	5.917121e+01
1.660000e-02	1.680000e-02	4.472924e+01	3.162835e+01	3.162835e+01
1.680000e-02	1.700000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.700000e-02	1.720000e-02	4.472924e+01	3.162835e+01	3.162835e+01
1.720000e-02	1.740000e-02	6.709385e+01	3.873665e+01	3.873665e+01
1.740000e-02	1.760000e-02	1.118231e+02	5.000880e+01	5.000880e+01
1.760000e-02	1.780000e-02	1.341877e+02	5.478191e+01	5.478191e+01
1.780000e-02	1.800000e-02	4.472924e+01	3.162835e+01	3.162835e+01
1.800000e-02	1.820000e-02	1.565523e+02	5.917121e+01	5.917121e+01
1.820000e-02	1.840000e-02	2.012816e+02	6.709385e+01	6.709385e+01
1.840000e-02	1.860000e-02	1.341877e+02	5.478191e+01	5.478191e+01
1.860000e-02	1.880000e-02	1.118231e+02	5.000880e+01	5.000880e+01
1.880000e-02	1.900000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.900000e-02	1.920000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.920000e-02	1.940000e-02	1.118231e+02	5.000880e+01	5.000880e+01
1.940000e-02	1.960000e-02	8.945845e+01	4.472924e+01	4.472924e+01
1.960000e-02	1.980000e-02	1.118231e+02	5.000880e+01	5.000880e+01
1.980000e-02	2.000000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.000000e-02	2.020000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.020000e-02	2.040000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.040000e-02	2.060000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.060000e-02	2.080000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.080000e-02	2.100000e-02	2.236461e+01	2.236461e+01	2.236461e+01
2.100000e-02	2.120000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.120000e-02	2.140000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.140000e-02	2.160000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.160000e-02	2.180000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.180000e-02	2.200000e-02	1.789170e+02	6.325670e+01	6.325670e+01
2.200000e-02	2.220000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.220000e-02	2.240000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.240000e-02	2.260000e-02	2.236462e+01	2.236461e+01	2.236461e+01
2.260000e-02	2.280000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.280000e-02	2.300000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.300000e-02	2.320000e-02	4.472924e+01	3.162835e+01	3.162835e+01
2.320000e-02	2.340000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.340000e-02	2.360000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.360000e-02	2.380000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.380000e-02	2.400000e-02	2.236462e+02	7.072312e+01	7.072312e+01
2.400000e-02	2.420000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.420000e-02	2.440000e-02	1.789169e+02	6.325670e+01	6.325670e+01
2.440000e-02	2.460000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.460000e-02	2.480000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.480000e-02	2.500000e-02	4.472923e+01	3.162835e+01	3.162835e+01
2.500000e-02	2.520000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.520000e-02	2.540000e-02	1.789170e+02	6.325670e+01	6.325670e+01
2.540000e-02	2.560000e-02	2.012815e+02	6.709385e+01	6.709385e+01
2.560000e-02	2.580000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.580000e-02	2.600000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.600000e-02	2.620000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.620000e-02	2.640000e-02	6.709385e+01	3.873665e+01	3.873665e+01
2.640000e-02	2.660000e-02	6.709385e+01	3.873665e+01	3.873665e+01
2.660000e-02	2.680000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.680000e-02	2.700000e-02	2.236462e+02	7.072312e+01	7.072312e+01
2.700000e-02	2.720000e-02	1.789170e+02	6.325670e+01	6.325670e+01
2.720000e-02	2.740000e-02	1.789169e+02	6.325670e+01	6.325670e+01
2.740000e-02	2.760000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.760000e-02	2.780000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.780000e-02	2.800000e-02	1.565523e+02	5.917121e+01	5.917121e+01
2.800000e-02	2.820000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.820000e-02	2.840000e-02	2.012815e+02	6.709385e+01	6.709385e+01
2.840000e-02	2.860000e-02	2.236462e+02	7.072312e+01	7.072312e+01
2.860000e-02	2.880000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.880000e-02	2.900000e-02	4.472923e+01	3.162835e+01	3.162835e+01
2.900000e-02	2.920000e-02	1.341877e+02	5.478191e+01	5.478191e+01
2.920000e-02	2.940000e-02	1.118231e+02	5.000880e+01	5.000880e+01
2.940000e-02	2.960000e-02	8.945845e+01	4.472924e+01	4.472924e+01
2.960000e-02	2.980000e-02	4.472924e+01	3.162835e+01	3.162835e+01
2.980000e-02	3.000000e-02	2.683754e+02	7.747330e+01	7.747330e+01
3.000000e-02	3.020000e-02	8.945845e+01	4.472924e+01	4.472924e+01
3.020000e-02	3.040000e-02	8.945845e+01	4.472924e+01	4.472924e+01
3.040000e-02	3.060000e-02	2.236462e+01	2.236461e+01	2.236461e+01
3.060000e-02	3.080000e-02	2.683754e+02	7.747330e+01	7.747330e+01
3.080000e-02	3.100000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.100000e-02	3.120000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.120000e-02	3.140000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.140000e-02	3.160000e-02	1.341877e+02	5.478191e+01	5.478191e+01
3.160000e-02	3.180000e-02	4.472924e+01	3.162835e+01	3.162835e+01
3.180000e-02	3.200000e-02	1.118231e+02	5.000880e+01	5.000880e+01
3.200000e-02	3.220000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.220000e-02	3.240000e-02	1.341877e+02	5.478191e+01	5.478191e+01
3.240000e-02	3.260000e-02	1.341877e+02	5.478191e+01	5.478191e+01
3.260000e-02	3.280000e-02	2.012815e+02	6.709385e+01	6.709385e+01
3.280000e-02	3.300000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.300000e-02	3.320000e-02	1.341877e+02	5.478191e+01	5.478191e+01
3.320000e-02	3.340000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.340000e-02	3.360000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.360000e-02	3.380000e-02	4.472924e+01	3.162835e+01	3.162835e+01
3.380000e-02	3.400000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.400000e-02	3.420000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.420000e-02	3.440000e-02	1.789170e+02	6.325670e+01	6.325670e+01
3.440000e-02	3.460000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.460000e-02	3.480000e-02	8.945845e+01	4.472924e+01	4.472924e+01
3.480000e-02	3.500000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.500000e-02	3.520000e-02	1.118231e+02	5.000880e+01	5.000880e+01
3.520000e-02	3.540000e-02	1.118231e+02	5.000880e+01	5.000880e+01
3.540000e-02	3.560000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.560000e-02	3.580000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.580000e-02	3.600000e-02	2.907400e+02	8.063678e+01	8.063678e+01
3.600000e-02	3.620000e-02	1.118231e+02	5.000880e+01	5.000880e+01
3.620000e-02	3.640000e-02	8.945845e+01	4.472924e+01	4.472924e+01
3.640000e-02	3.660000e-02	1.565523e+02	5.917121e+01	5.917121e+01
3.660000e-02	3.680000e-02	1.341877e+02	5.478191e+01	5.478191e+01
3.680000e-02	3.700000e-02	8.945845e+01	4.472924e+01	4.472924e+01
3.700000e-02	3.720000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.720000e-02	3.740000e-02	1.789169e+02	6.325670e+01	6.325670e+01
3.740000e-02	3.760000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.760000e-02	3.780000e-02	2.012816e+02	6.709385e+01	6.709385e+01
3.780000e-02	3.800000e-02	2.236462e+02	7.072312e+01	7.072312e+01
3.800000e-02	3.820000e-02	6.709385e+01	3.873665e+01	3.873665e+01
3.820000e-02	3.840000e-02	2.460108e+02	7.417505e+01	7.417505e+01
3.840000e-02	3.860000e-02	2.907400e+02	8.063678e+01	8.063678e+01
3.860000e-02	3.880000e-02	2.683754e+02	7.747330e+01	7.747330e+01
3.880000e-02	3.900000e-02	1.789170e+02	6.325670e+01	6.325670e+01
3.900000e-02	3.920000e-02	2.460108e+02	7.417505e+01	7.417505e+01
3.920000e-02	3.940000e-02	1.118231e+02	5.000880e+01	5.000880e+01
3.940000e-02	3.960000e-02	1.789169e+02	6.325670e+01	6.325670e+01
3.960000e-02	3.980000e-02	1.341877e+02	5.478191e+01	5.478191e+01
3.980000e-02	4.000000e-02	1.118231e+02	5.000880e+01	5.000880e+01
4.000000e-02	4.020000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.020000e-02	4.040000e-02	1.341877e+02	5.478191e+01	5.478191e+01
4.040000e-02	4.060000e-02	2.683754e+02	7.747330e+01	7.747330e+01
4.060000e-02	4.080000e-02	2.012815e+02	6.709385e+01	6.709385e+01
4.080000e-02	4.100000e-02	8.945845e+01	4.472924e+01	4.472924e+01
4.100000e-02	4.120000e-02	1.118231e+02	5.000880e+01	5.000880e+01
4.120000e-02	4.140000e-02	1.341877e+02	5.478191e+01	5.478191e+01
4.140000e-02	4.160000e-02	1.565523e+02	5.917121e+01	5.917121e+01
4.160000e-02	4.180000e-02	8.945845e+01	4.472924e+01	4.472924e+01
4.180000e-02	4.200000e-02	2.012815e+02	6.709385e+01	6.709385e+01
4.200000e-02	4.220000e-02	2.683754e+02	7.747330e+01	7.747330e+01
4.220000e-02	4.240000e-02	2.460108e+02	7.417505e+01	7.417505e+01
4.240000e-02	4.260000e-02	2.236462e+02	7.072312e+01	7.072312e+01
4.260000e-02	4.280000e-02	2.683754e+02	7.747330e+01	7.747330e+01
4.280000e-02	4.300000e-02	1.118231e+02	5.000880e+01	5.000880e+01
4.300000e-02	4.320000e-02	2.012815e+02	6.709385e+01	6.709385e+01
4.320000e-02	4.340000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.340000e-02	4.360000e-02	1.565523e+02	5.917121e+01	5.917121e+01
4.360000e-02	4.380000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.380000e-02	4.400000e-02	2.236462e+02	7.072312e+01	7.072312e+01
4.400000e-02	4.420000e-02	2.236461e+02	7.072312e+01	7.072312e+01
4.420000e-02	4.440000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.440000e-02	4.460000e-02	2.907400e+02	8.063678e+01	8.063678e+01
4.460000e-02	4.480000e-02	1.341877e+02	5.478191e+01	5.478191e+01
4.480000e-02	4.500000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.500000e-02	4.520000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.520000e-02	4.540000e-02	2.236461e+02	7.072312e+01	7.072312e+01
4.540000e-02	4.560000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.560000e-02	4.580000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.580000e-02	4.600000e-02	2.683754e+02	7.747330e+01	7.747330e+01
4.600000e-02	4.620000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.620000e-02	4.640000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.640000e-02	4.660000e-02	3.131046e+02	8.368073e+01	8.368073e+01
4.660000e-02	4.680000e-02	2.236462e+02	7.072312e+01	7.072312e+01
4.680000e-02	4.700000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.700000e-02	4.720000e-02	1.341877e+02	5.478191e+01	5.478191e+01
4.720000e-02	4.740000e-02	2.683754e+02	7.747330e+01	7.747330e+01
4.740000e-02	4.760000e-02	2.012815e+02	6.709385e+01	6.709385e+01
4.760000e-02	4.780000e-02	2.236462e+02	7.072312e+01	7.072312e+01
4.780000e-02	4.800000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.800000e-02	4.820000e-02	1.789170e+02	6.325670e+01	6.325670e+01
4.820000e-02	4.840000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.840000e-02	4.860000e-02	2.683754e+02	7.747330e+01	7.747330e+01
4.860000e-02	4.880000e-02	1.789169e+02	6.325670e+01	6.325670e+01
4.880000e-02	4.900000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.900000e-02	4.920000e-02	2.460108e+02	7.417505e+01	7.417505e+01
4.920000e-02	4.940000e-02	2.012816e+02	6.709385e+01	6.709385e+01
4.940000e-02	4.960000e-02	3.354693e+02	8.661780e+01	8.661780e+01
4.960000e-02	4.980000e-02	2.236462e+02	7.072312e+01	7.072312e+01
4.980000e-02	5.000000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.000000e-02	5.020000e-02	1.341877e+02	5.478191e+01	5.478191e+01
5.020000e-02	5.040000e-02	2.907400e+02	8.063678e+01	8.063678e+01
5.040000e-02	5.060000e-02	2.012816e+02	6.709385e+01	6.709385e+01
5.060000e-02	5.080000e-02	1.789170e+02	6.325670e+01	6.325670e+01
5.080000e-02	5.100000e-02	1.341877e+02	5.478191e+01	5.478191e+01
5.100000e-02	5.120000e-02	1.341877e+02	5.478191e+01	5.478191e+01
5.120000e-02	5.140000e-02	1.789170e+02	6.325670e+01	6.325670e+01
5.140000e-02	5.160000e-02	3.578339e+02	8.945847e+01	8.945847e+01
5.160000e-02	5.180000e-02	3.354693e+02	8.661780e+01	8.661780e+01
5.180000e-02	5.200000e-02	3.131047e+02	8.368073e+01	8.368073e+01
5.200000e-02	5.220000e-02	3.354692e+02	8.661780e+01	8.661780e+01
5.220000e-02	5.240000e-02	3.131047e+02	8.368073e+01	8.368073e+01
5.240000e-02	5.260000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.260000e-02	5.280000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.280000e-02	5.300000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.300000e-02	5.320000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.320000e-02	5.340000e-02	2.012815e+02	6.709385e+01	6.709385e+01
5.340000e-02	5.360000e-02	1.118231e+02	5.000880e+01	5.000880e+01
5.360000e-02	5.380000e-02	2.683754e+02	7.747330e+01	7.747330e+01
5.380000e-02	5.400000e-02	4.472924e+02	1.000176e+02	1.000176e+02
5.400000e-02	5.420000e-02	2.683754e+02	7.747330e+01	7.747330e+01
5.420000e-02	5.440000e-02	2.012816e+02	6.709385e+01	6.709385e+01
5.440000e-02	5.460000e-02	2.683754e+02	7.747330e+01	7.747330e+01
5.460000e-02	5.480000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.480000e-02	5.500000e-02	2.012816e+02	6.709385e+01	6.709385e+01
5.500000e-02	5.520000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.520000e-02	5.540000e-02	1.341877e+02	5.478191e+01	5.478191e+01
5.540000e-02	5.560000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.560000e-02	5.580000e-02	1.341877e+02	5.478191e+01	5.478191e+01
5.580000e-02	5.600000e-02	2.683754e+02	7.747330e+01	7.747330e+01
5.600000e-02	5.620000e-02	8.945845e+01	4.472924e+01	4.472924e+01
5.620000e-02	5.640000e-02	2.012816e+02	6.709385e+01	6.709385e+01
5.640000e-02	5.660000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.660000e-02	5.680000e-02	1.118231e+02	5.000880e+01	5.000880e+01
5.680000e-02	5.700000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.700000e-02	5.720000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.720000e-02	5.740000e-02	1.789170e+02	6.325670e+01	6.325670e+01
5.740000e-02	5.760000e-02	1.789170e+02	6.325670e+01	6.325670e+01
5.760000e-02	5.780000e-02	3.354693e+02	8.661780e+01	8.661780e+01
5.780000e-02	5.800000e-02	2.236461e+02	7.072312e+01	7.072312e+01
5.800000e-02	5.820000e-02	1.565523e+02	5.917121e+01	5.917121e+01
5.820000e-02	5.840000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.840000e-02	5.860000e-02	1.341877e+02	5.478191e+01	5.478191e+01
5.860000e-02	5.880000e-02	3.131047e+02	8.368073e+01	8.368073e+01
5.880000e-02	5.900000e-02	3.801985e+02	9.221167e+01	9.221167e+01
5.900000e-02	5.920000e-02	3.801985e+02	9.221167e+01	9.221167e+01
5.920000e-02	5.940000e-02	2.460108e+02	7.417505e+01	7.417505e+01
5.940000e-02	5.960000e-02	3.131047e+02	8.368073e+01	8.368073e+01
5.960000e-02	5.980000e-02	1.789170e+02	6.325670e+01	6.325670e+01
5.980000e-02	6.000000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.000000e-02	6.020000e-02	2.236462e+02	7.072312e+01	7.072312e+01
6.020000e-02	6.040000e-02	1.118231e+02	5.000880e+01	5.000880e+01
6.040000e-02	6.060000e-02	3.131047e+02	8.368073e+01	8.368073e+01
6.060000e-02	6.080000e-02	2.012816e+02	6.709385e+01	6.709385e+01
6.080000e-02	6.100000e-02	1.789170e+02	6.325670e+01	6.325670e+01
6.100000e-02	6.120000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.120000e-02	6.140000e-02	6.709385e+01	3.873665e+01	3.873665e+01
6.140000e-02	6.160000e-02	2.236462e+02	7.072312e+01	7.072312e+01
6.160000e-02	6.180000e-02	2.236462e+02	7.072312e+01	7.072312e+01
6.180000e-02	6.200000e-02	2.012816e+02	6.709385e+01	6.709385e+01
6.200000e-02	6.220000e-02	3.131047e+02	8.368073e+01	8.368073e+01
6.220000e-02	6.240000e-02	1.789170e+02	6.325670e+01	6.325670e+01
6.240000e-02	6.260000e-02	2.907400e+02	8.063678e+01	8.063678e+01
6.260000e-02	6.280000e-02	2.907400e+02	8.063678e+01	8.063678e+01
6.280000e-02	6.300000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.300000e-02	6.320000e-02	2.236461e+02	7.072312e+01	7.072312e+01
6.320000e-02	6.340000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.340000e-02	6.360000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.360000e-02	6.380000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.380000e-02	6.400000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.400000e-02	6.420000e-02	2.236462e+02	7.072312e+01	7.072312e+01
6.420000e-02	6.440000e-02	3.131046e+02	8.368073e+01	8.368073e+01
6.440000e-02	6.460000e-02	3.578338e+02	8.945847e+01	8.945847e+01
6.460000e-02	6.480000e-02	2.236462e+02	7.072312e+01	7.072312e+01
6.480000e-02	6.500000e-02	2.907400e+02	8.063678e+01	8.063678e+01
6.500000e-02	6.520000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.520000e-02	6.540000e-02	1.789169e+02	6.325670e+01	6.325670e+01
6.540000e-02	6.560000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.560000e-02	6.580000e-02	2.012816e+02	6.709385e+01	6.709385e+01
6.580000e-02	6.600000e-02	1.789169e+02	6.325670e+01	6.325670e+01
6.600000e-02	6.620000e-02	1.341877e+02	5.478191e+01	5.478191e+01
6.620000e-02	6.640000e-02	4.249277e+02	9.748510e+01	9.748510e+01
6.640000e-02	6.660000e-02	3.354692e+02	8.661780e+01	8.661780e+01
6.660000e-02	6.680000e-02	4.025631e+02	9.488504e+01	9.488504e+01
6.680000e-02	6.700000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.700000e-02	6.720000e-02	4.696570e+02	1.024875e+02	1.024875e+02
6.720000e-02	6.740000e-02	3.578338e+02	8.945847e+01	8.945847e+01
6.740000e-02	6.760000e-02	2.236462e+02	7.072312e+01	7.072312e+01
6.760000e-02	6.780000e-02	1.341877e+02	5.478191e+01	5.478191e+01
6.780000e-02	6.800000e-02	3.131046e+02	8.368073e+01	8.368073e+01
6.800000e-02	6.820000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.820000e-02	6.840000e-02	2.012815e+02	6.709385e+01	6.709385e+01
6.840000e-02	6.860000e-02	1.565523e+02	5.917121e+01	5.917121e+01
6.860000e-02	6.880000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.880000e-02	6.900000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.900000e-02	6.920000e-02	2.460108e+02	7.417505e+01	7.417505e+01
6.920000e-02	6.940000e-02	2.683754e+02	7.747330e+01	7.747330e+01
6.940000e-02	6.960000e-02	2.907400e+02	8.063678e+01	8.063678e+01
6.960000e-02	6.980000e-02	3.801985e+02	9.221167e+01	9.221167e+01
6.980000e-02	7.000000e-02	4.025631e+02	9.488504e+01	9.488504e+01
7.000000e-02	7.020000e-02	4.025631e+02	9.488504e+01	9.488504e+01
7.020000e-02	7.040000e-02	3.801985e+02	9.221167e+01	9.221167e+01
7.040000e-02	7.060000e-02	3.578339e+02	8.945847e+01	8.945847e+01
7.060000e-02	7.080000e-02	4.249277e+02	9.748510e+01	9.748510e+01
7.080000e-02	7.100000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.100000e-02	7.120000e-02	2.236461e+02	7.072312e+01	7.072312e+01
7.120000e-02	7.140000e-02	2.012815e+02	6.709385e+01	6.709385e+01
7.140000e-02	7.160000e-02	3.578339e+02	8.945847e+01	8.945847e+01
7.160000e-02	7.180000e-02	2.012815e+02	6.709385e+01	6.709385e+01
7.180000e-02	7.200000e-02	2.012816e+02	6.709385e+01	6.709385e+01
7.200000e-02	7.220000e-02	3.354692e+02	8.661780e+01	8.661780e+01
7.220000e-02	7.240000e-02	2.012815e+02	6.709385e+01	6.709385e+01
7.240000e-02	7.260000e-02	2.236462e+02	7.072312e+01	7.072312e+01
7.260000e-02	7.280000e-02	4.472923e+02	1.000176e+02	1.000176e+02
7.280000e-02	7.300000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.300000e-02	7.320000e-02	3.354692e+02	8.661780e+01	8.661780e+01
7.320000e-02	7.340000e-02	1.789169e+02	6.325670e+01	6.325670e+01
7.340000e-02	7.360000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.360000e-02	7.380000e-02	1.341877e+02	5.478191e+01	5.478191e+01
7.380000e-02	7.400000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.400000e-02	7.420000e-02	2.907400e+02	8.063678e+01	8.063678e+01
7.420000e-02	7.440000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.440000e-02	7.460000e-02	2.012815e+02	6.709385e+01	6.709385e+01
7.460000e-02	7.480000e-02	2.236461e+02	7.072312e+01	7.072312e+01
7.480000e-02	7.500000e-02	2.907400e+02	8.063678e+01	8.063678e+01
7.500000e-02	7.520000e-02	3.801985e+02	9.221167e+01	9.221167e+01
7.520000e-02	7.540000e-02	3.578339e+02	8.945847e+01	8.945847e+01
7.540000e-02	7.560000e-02	1.789169e+02	6.325670e+01	6.325670e+01
7.560000e-02	7.580000e-02	3.578338e+02	8.945847e+01	8.945847e+01
7.580000e-02	7.600000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.600000e-02	7.620000e-02	1.565523e+02	5.917121e+01	5.917121e+01
7.620000e-02	7.640000e-02	2.907400e+02	8.063678e+01	8.063678e+01
7.640000e-02	7.660000e-02	2.460108e+02	7.417505e+01	7.417505e+01
7.660000e-02	7.680000e-02	3.131047e+02	8.368073e+01	8.368073e+01
7.680000e-02	7.700000e-02	2.460108e+02	7.417505e+01	7.417505e+01
7.700000e-02	7.720000e-02	2.236461e+02	7.072312e+01	7.072312e+01
7.720000e-02	7.740000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.740000e-02	7.760000e-02	1.789169e+02	6.325670e+01	6.325670e+01
7.760000e-02	7.780000e-02	2.460108e+02	7.417505e+01	7.417505e+01
7.780000e-02	7.800000e-02	2.236461e+02	7.072312e+01	7.072312e+01
7.800000e-02	7.820000e-02	4.025631e+02	9.488504e+01	9.488504e+01
7.820000e-02	7.840000e-02	2.236462e+02	7.072312e+01	7.072312e+01
7.840000e-02	7.860000e-02	2.012815e+02	6.709385e+01	6.709385e+01
7.860000e-02	7.880000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.880000e-02	7.900000e-02	3.131046e+02	8.368073e+01	8.368073e+01
7.900000e-02	7.920000e-02	1.565523e+02	5.917121e+01	5.917121e+01
7.920000e-02	7.940000e-02	3.131047e+02	8.368073e+01	8.368073e+01
7.940000e-02	7.960000e-02	2.236461e+02	7.072312e+01	7.072312e+01
7.960000e-02	7.980000e-02	2.683754e+02	7.747330e+01	7.747330e+01
7.980000e-02	8.000000e-02	1.789169e+02	6.325670e+01	6.325670e+01
8.000000e-02	8.020000e-02	2.683754e+02	7.747330e+01	7.747330e+01
8.020000e-02	8.040000e-02	2.460108e+02	7.417505e+01	7.417505e+01
8.040000e-02	8.060000e-02	2.012815e+02	6.709385e+01	6.709385e+01
8.060000e-02	8.080000e-02	2.236462e+02	7.072312e+01	7.072312e+01
8.080000e-02	8.100000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.100000e-02	8.120000e-02	1.565523e+02	5.917121e+01	5.917121e+01
8.120000e-02	8.140000e-02	3.131046e+02	8.368073e+01	8.368073e+01
8.140000e-02	8.160000e-02	1.341877e+02	5.478191e+01	5.478191e+01
8.160000e-02	8.180000e-02	2.907400e+02	8.063678e+01	8.063678e+01
8.180000e-02	8.200000e-02	2.012815e+02	6.709385e+01	6.709385e+01
8.200000e-02	8.220000e-02	2.012816e+02	6.709385e+01	6.709385e+01
8.220000e-02	8.240000e-02	3.578338e+02	8.945847e+01	8.945847e+01
8.240000e-02	8.260000e-02	3.354692e+02	8.661780e+01	8.661780e+01
8.260000e-02	8.280000e-02	2.460108e+02	7.417505e+01	7.417505e+01
8.280000e-02	8.300000e-02	2.460108e+02	7.417505e+01	7.417505e+01
8.300000e-02	8.320000e-02	2.012816e+02	6.709385e+01	6.709385e+01
8.320000e-02	8.340000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.340000e-02	8.360000e-02	2.683754e+02	7.747330e+01	7.747330e+01
8.360000e-02	8.380000e-02	1.565523e+02	5.917121e+01	5.917121e+01
8.380000e-02	8.400000e-02	1.789169e+02	6.325670e+01	6.325670e+01
8.400000e-02	8.420000e-02	2.683754e+02	7.747330e+01	7.747330e+01
8.420000e-02	8.440000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.440000e-02	8.460000e-02	2.907400e+02	8.063678e+01	8.063678e+01
8.460000e-02	8.480000e-02	4.025631e+02	9.488504e+01	9.488504e+01
8.480000e-02	8.500000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.500000e-02	8.520000e-02	2.460108e+02	7.417505e+01	7.417505e+01
8.520000e-02	8.540000e-02	1.341877e+02	5.478191e+01	5.478191e+01
8.540000e-02	8.560000e-02	4.025631e+02	9.488504e+01	9.488504e+01
8.560000e-02	8.580000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.580000e-02	8.600000e-02	2.236462e+02	7.072312e+01	7.072312e+01
8.600000e-02	8.620000e-02	1.565523e+02	5.917121e+01	5.917121e+01
8.620000e-02	8.640000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.640000e-02	8.660000e-02	2.236462e+02	7.072312e+01	7.072312e+01
8.660000e-02	8.680000e-02	2.236461e+02	7.072312e+01	7.072312e+01
8.680000e-02	8.700000e-02	3.131047e+02	8.368073e+01	8.368073e+01
8.700000e-02	8.720000e-02	3.131046e+02	8.368073e+01	8.368073e+01
8.720000e-02	8.740000e-02	1.789169e+02	6.325670e+01	6.325670e+01
8.740000e-02	8.760000e-02	3.578339e+02	8.945847e+01	8.945847e+01
8.760000e-02	8.780000e-02	1.789169e+02	6.325670e+01	6.325670e+01
8.780000e-02	8.800000e-02	2.012816e+02	6.709385e+01	6.709385e+01
8.800000e-02	8.820000e-02	1.118231e+02	5.000880e+01	5.000880e+01
8.820000e-02	8.840000e-02	2.907400e+02	8.063678e+01	8.063678e+01
8.840000e-02	8.860000e-02	8.945845e+01	4.472924e+01	4.472924e+01
8.860000e-02	8.880000e-02	1.565523e+02	5.917121e+01	5.917121e+01
8.880000e-02	8.900000e-02	2.236462e+02	7.072312e+01	7.072312e+01
8.900000e-02	8.920000e-02	1.565523e+02	5.917121e+01	5.917121e+01
8.920000e-02	8.940000e-02	2.012816e+02	6.709385e+01	6.709385e+01
8.940000e-02	8.960000e-02	1.565523e+02	5.917121e+01	5.917121e+01
8.960000e-02	8.980000e-02	3.131046e+02	8.368073e+01	8.368073e+01
8.980000e-02	9.000000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.000000e-02	9.020000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.020000e-02	9.040000e-02	4.025631e+02	9.488504e+01	9.488504e+01
9.040000e-02	9.060000e-02	1.565523e+02	5.917121e+01	5.917121e+01
9.060000e-02	9.080000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.080000e-02	9.100000e-02	1.565523e+02	5.917121e+01	5.917121e+01
9.100000e-02	9.120000e-02	1.789169e+02	6.325670e+01	6.325670e+01
9.120000e-02	9.140000e-02	2.460108e+02	7.417505e+01	7.417505e+01
9.140000e-02	9.160000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.160000e-02	9.180000e-02	2.683754e+02	7.747330e+01	7.747330e+01
9.180000e-02	9.200000e-02	2.460108e+02	7.417505e+01	7.417505e+01
9.200000e-02	9.220000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.220000e-02	9.240000e-02	1.789170e+02	6.325670e+01	6.325670e+01
9.240000e-02	9.260000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.260000e-02	9.280000e-02	2.236462e+02	7.072312e+01	7.072312e+01
9.280000e-02	9.300000e-02	3.801985e+02	9.221167e+01	9.221167e+01
9.300000e-02	9.320000e-02	4.696569e+02	1.024875e+02	1.024875e+02
9.320000e-02	9.340000e-02	2.460108e+02	7.417505e+01	7.417505e+01
9.340000e-02	9.360000e-02	4.025631e+02	9.488504e+01	9.488504e+01
9.360000e-02	9.380000e-02	2.012816e+02	6.709385e+01	6.709385e+01
9.380000e-02	9.400000e-02	2.012815e+02	6.709385e+01	6.709385e+01
9.400000e-02	9.420000e-02	3.801985e+02	9.221167e+01	9.221167e+01
9.420000e-02	9.440000e-02	2.683754e+02	7.747330e+01	7.747330e+01
9.440000e-02	9.460000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.460000e-02	9.480000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.480000e-02	9.500000e-02	1.565523e+02	5.917121e+01	5.917121e+01
9.500000e-02	9.520000e-02	3.131046e+02	8.368073e+01	8.368073e+01
9.520000e-02	9.540000e-02	2.460108e+02	7.417505e+01	7.417505e+01
9.540000e-02	9.560000e-02	2.460108e+02	7.417505e+01	7.417505e+01
9.560000e-02	9.580000e-02	3.354693e+02	8.661780e+01	8.661780e+01
9.580000e-02	9.600000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.600000e-02	9.620000e-02	2.683754e+02	7.747330e+01	7.747330e+01
9.620000e-02	9.640000e-02	3.578338e+02	8.945847e+01	8.945847e+01
9.640000e-02	9.660000e-02	2.683754e+02	7.747330e+01	7.747330e+01
9.660000e-02	9.680000e-02	1.341877e+02	5.478191e+01	5.478191e+01
9.680000e-02	9.700000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.700000e-02	9.720000e-02	1.565523e+02	5.917121e+01	5.917121e+01
9.720000e-02	9.740000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.740000e-02	9.760000e-02	1.789169e+02	6.325670e+01	6.325670e+01
9.760000e-02	9.780000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.780000e-02	9.800000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.800000e-02	9.820000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.820000e-02	9.840000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.840000e-02	9.860000e-02	2.907400e+02	8.063678e+01	8.063678e+01
9.860000e-02	9.880000e-02	2.236461e+02	7.072312e+01	7.072312e+01
9.880000e-02	9.900000e-02	2.012815e+02	6.709385e+01	6.709385e+01
9.900000e-02	9.920000e-02	2.012816e+02	6.709385e+01	6.709385e+01
9.920000e-02	9.940000e-02	2.012815e+02	6.709385e+01	6.709385e+01
9.940000e-02	9.960000e-02	2.236462e+02	7.072312e+01	7.072312e+01
9.960000e-02	9.980000e-02	2.460108e+02	7.417505e+01	7.417505e+01
9.980000e-02	1.000000e-01	2.460108e+02	7.417505e+01	7.417505e+01
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
LineColor=violet
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/mptratio_m[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=All hadronic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-04	1.466319e+02	1.036845e+02	1.036845e+02
2.000000e-04	4.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-04	6.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-04	8.000000e-04	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-04	1.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-03	1.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-03	1.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-03	1.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-03	1.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-03	2.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-03	2.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e-03	2.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e-03	2.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e-03	2.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e-03	3.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-03	3.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e-03	3.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e-03	3.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e-03	3.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e-03	4.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-03	4.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e-03	4.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e-03	4.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e-03	4.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e-03	5.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e-03	5.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e-03	5.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e-03	5.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e-03	5.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e-03	6.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e-03	6.200000e-03	7.331600e+01	7.331598e+01	7.331598e+01
6.200000e-03	6.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e-03	6.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e-03	6.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e-03	7.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e-03	7.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e-03	7.400000e-03	7.331600e+01	7.331598e+01	7.331598e+01
7.400000e-03	7.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e-03	7.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e-03	8.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e-03	8.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e-03	8.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e-03	8.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e-03	8.800000e-03	7.331600e+01	7.331598e+01	7.331598e+01
8.800000e-03	9.000000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-03	9.200000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-03	9.400000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-03	9.600000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-03	9.800000e-03	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-03	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	1.020000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e-02	1.040000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e-02	1.060000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e-02	1.080000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e-02	1.100000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e-02	1.120000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e-02	1.140000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.140000e-02	1.160000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e-02	1.180000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e-02	1.200000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e-02	1.220000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e-02	1.240000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e-02	1.260000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e-02	1.280000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e-02	1.300000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e-02	1.320000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e-02	1.340000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e-02	1.360000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e-02	1.380000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e-02	1.400000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e-02	1.420000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.420000e-02	1.440000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e-02	1.460000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e-02	1.480000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.480000e-02	1.500000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e-02	1.520000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e-02	1.540000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e-02	1.560000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e-02	1.580000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e-02	1.600000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e-02	1.620000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e-02	1.640000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.640000e-02	1.660000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e-02	1.680000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e-02	1.700000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.700000e-02	1.720000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.720000e-02	1.740000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e-02	1.760000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e-02	1.780000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e-02	1.800000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e-02	1.820000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e-02	1.840000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e-02	1.860000e-02	7.331600e+01	7.331598e+01	7.331598e+01
1.860000e-02	1.880000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e-02	1.900000e-02	2.199480e+02	1.269870e+02	1.269870e+02
1.900000e-02	1.920000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e-02	1.940000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e-02	1.960000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e-02	1.980000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e-02	2.000000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.000000e-02	2.020000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e-02	2.040000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.040000e-02	2.060000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.060000e-02	2.080000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.080000e-02	2.100000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e-02	2.120000e-02	2.199480e+02	1.269870e+02	1.269870e+02
2.120000e-02	2.140000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.140000e-02	2.160000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.160000e-02	2.180000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e-02	2.200000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.200000e-02	2.220000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.220000e-02	2.240000e-02	2.199480e+02	1.269870e+02	1.269870e+02
2.240000e-02	2.260000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e-02	2.280000e-02	1.466319e+02	1.036845e+02	1.036845e+02
2.280000e-02	2.300000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.300000e-02	2.320000e-02	2.199480e+02	1.269870e+02	1.269870e+02
2.320000e-02	2.340000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.340000e-02	2.360000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.360000e-02	2.380000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.380000e-02	2.400000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.400000e-02	2.420000e-02	2.199480e+02	1.269870e+02	1.269870e+02
2.420000e-02	2.440000e-02	2.932639e+02	1.466320e+02	1.466320e+02
2.440000e-02	2.460000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.460000e-02	2.480000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.480000e-02	2.500000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.500000e-02	2.520000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.520000e-02	2.540000e-02	2.199480e+02	1.269870e+02	1.269870e+02
2.540000e-02	2.560000e-02	1.466319e+02	1.036845e+02	1.036845e+02
2.560000e-02	2.580000e-02	2.932640e+02	1.466320e+02	1.466320e+02
2.580000e-02	2.600000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.600000e-02	2.620000e-02	2.932639e+02	1.466320e+02	1.466320e+02
2.620000e-02	2.640000e-02	2.932640e+02	1.466320e+02	1.466320e+02
2.640000e-02	2.660000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.660000e-02	2.680000e-02	2.199479e+02	1.269870e+02	1.269870e+02
2.680000e-02	2.700000e-02	3.665799e+02	1.639395e+02	1.639395e+02
2.700000e-02	2.720000e-02	2.932640e+02	1.466320e+02	1.466320e+02
2.720000e-02	2.740000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.740000e-02	2.760000e-02	1.466320e+02	1.036845e+02	1.036845e+02
2.760000e-02	2.780000e-02	5.132120e+02	1.939758e+02	1.939758e+02
2.780000e-02	2.800000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.800000e-02	2.820000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.820000e-02	2.840000e-02	3.665799e+02	1.639395e+02	1.639395e+02
2.840000e-02	2.860000e-02	7.331600e+01	7.331598e+01	7.331598e+01
2.860000e-02	2.880000e-02	2.932640e+02	1.466320e+02	1.466320e+02
2.880000e-02	2.900000e-02	2.932639e+02	1.466320e+02	1.466320e+02
2.900000e-02	2.920000e-02	3.665799e+02	1.639395e+02	1.639395e+02
2.920000e-02	2.940000e-02	6.598440e+02	2.199479e+02	2.199479e+02
2.940000e-02	2.960000e-02	2.199479e+02	1.269870e+02	1.269870e+02
2.960000e-02	2.980000e-02	2.932640e+02	1.466320e+02	1.466320e+02
2.980000e-02	3.000000e-02	2.199480e+02	1.269870e+02	1.269870e+02
3.000000e-02	3.020000e-02	5.865280e+02	2.073689e+02	2.073689e+02
3.020000e-02	3.040000e-02	3.665799e+02	1.639395e+02	1.639395e+02
3.040000e-02	3.060000e-02	5.132120e+02	1.939758e+02	1.939758e+02
3.060000e-02	3.080000e-02	5.865280e+02	2.073689e+02	2.073689e+02
3.080000e-02	3.100000e-02	8.064760e+02	2.431616e+02	2.431616e+02
3.100000e-02	3.120000e-02	3.665799e+02	1.639395e+02	1.639395e+02
3.120000e-02	3.140000e-02	3.665799e+02	1.639395e+02	1.639395e+02
3.140000e-02	3.160000e-02	2.199479e+02	1.269870e+02	1.269870e+02
3.160000e-02	3.180000e-02	2.199480e+02	1.269870e+02	1.269870e+02
3.180000e-02	3.200000e-02	3.665799e+02	1.639395e+02	1.639395e+02
3.200000e-02	3.220000e-02	5.132120e+02	1.939758e+02	1.939758e+02
3.220000e-02	3.240000e-02	4.398959e+02	1.795867e+02	1.795867e+02
3.240000e-02	3.260000e-02	5.132120e+02	1.939758e+02	1.939758e+02
3.260000e-02	3.280000e-02	4.398959e+02	1.795867e+02	1.795867e+02
3.280000e-02	3.300000e-02	4.398959e+02	1.795867e+02	1.795867e+02
3.300000e-02	3.320000e-02	8.797920e+02	2.539740e+02	2.539740e+02
3.320000e-02	3.340000e-02	2.199480e+02	1.269870e+02	1.269870e+02
3.340000e-02	3.360000e-02	9.531080e+02	2.643445e+02	2.643445e+02
3.360000e-02	3.380000e-02	5.865280e+02	2.073689e+02	2.073689e+02
3.380000e-02	3.400000e-02	6.598440e+02	2.199479e+02	2.199479e+02
3.400000e-02	3.420000e-02	5.865280e+02	2.073689e+02	2.073689e+02
3.420000e-02	3.440000e-02	8.797920e+02	2.539740e+02	2.539740e+02
3.440000e-02	3.460000e-02	2.199480e+02	1.269870e+02	1.269870e+02
3.460000e-02	3.480000e-02	6.598440e+02	2.199479e+02	2.199479e+02
3.480000e-02	3.500000e-02	5.132120e+02	1.939758e+02	1.939758e+02
3.500000e-02	3.520000e-02	7.331600e+02	2.318455e+02	2.318455e+02
3.520000e-02	3.540000e-02	1.026424e+03	2.743233e+02	2.743233e+02
3.540000e-02	3.560000e-02	5.865280e+02	2.073689e+02	2.073689e+02
3.560000e-02	3.580000e-02	6.598440e+02	2.199479e+02	2.199479e+02
3.580000e-02	3.600000e-02	8.064760e+02	2.431616e+02	2.431616e+02
3.600000e-02	3.620000e-02	6.598440e+02	2.199479e+02	2.199479e+02
3.620000e-02	3.640000e-02	4.398959e+02	1.795867e+02	1.795867e+02
3.640000e-02	3.660000e-02	6.598440e+02	2.199479e+02	2.199479e+02
3.660000e-02	3.680000e-02	8.797920e+02	2.539740e+02	2.539740e+02
3.680000e-02	3.700000e-02	5.132120e+02	1.939758e+02	1.939758e+02
3.700000e-02	3.720000e-02	5.865280e+02	2.073689e+02	2.073689e+02
3.720000e-02	3.740000e-02	6.598440e+02	2.199479e+02	2.199479e+02
3.740000e-02	3.760000e-02	8.064760e+02	2.431616e+02	2.431616e+02
3.760000e-02	3.780000e-02	5.132120e+02	1.939758e+02	1.939758e+02
3.780000e-02	3.800000e-02	8.797920e+02	2.539740e+02	2.539740e+02
3.800000e-02	3.820000e-02	7.331600e+02	2.318455e+02	2.318455e+02
3.820000e-02	3.840000e-02	7.331600e+02	2.318455e+02	2.318455e+02
3.840000e-02	3.860000e-02	1.466319e+03	3.278791e+02	3.278791e+02
3.860000e-02	3.880000e-02	1.246372e+03	3.022896e+02	3.022896e+02
3.880000e-02	3.900000e-02	1.173056e+03	2.932639e+02	2.932639e+02
3.900000e-02	3.920000e-02	1.099740e+03	2.839516e+02	2.839516e+02
3.920000e-02	3.940000e-02	8.064760e+02	2.431616e+02	2.431616e+02
3.940000e-02	3.960000e-02	8.064760e+02	2.431616e+02	2.431616e+02
3.960000e-02	3.980000e-02	1.246372e+03	3.022896e+02	3.022896e+02
3.980000e-02	4.000000e-02	8.064760e+02	2.431616e+02	2.431616e+02
4.000000e-02	4.020000e-02	8.797920e+02	2.539740e+02	2.539740e+02
4.020000e-02	4.040000e-02	1.173056e+03	2.932639e+02	2.932639e+02
4.040000e-02	4.060000e-02	1.246372e+03	3.022896e+02	3.022896e+02
4.060000e-02	4.080000e-02	1.246371e+03	3.022896e+02	3.022896e+02
4.080000e-02	4.100000e-02	1.099740e+03	2.839516e+02	2.839516e+02
4.100000e-02	4.120000e-02	1.393004e+03	3.195770e+02	3.195770e+02
4.120000e-02	4.140000e-02	1.466320e+03	3.278791e+02	3.278791e+02
4.140000e-02	4.160000e-02	1.026424e+03	2.743233e+02	2.743233e+02
4.160000e-02	4.180000e-02	1.026424e+03	2.743233e+02	2.743233e+02
4.180000e-02	4.200000e-02	1.686267e+03	3.516111e+02	3.516111e+02
4.200000e-02	4.220000e-02	1.906216e+03	3.738396e+02	3.738396e+02
4.220000e-02	4.240000e-02	1.246372e+03	3.022896e+02	3.022896e+02
4.240000e-02	4.260000e-02	6.598440e+02	2.199479e+02	2.199479e+02
4.260000e-02	4.280000e-02	1.026424e+03	2.743233e+02	2.743233e+02
4.280000e-02	4.300000e-02	1.393004e+03	3.195770e+02	3.195770e+02
4.300000e-02	4.320000e-02	1.026424e+03	2.743233e+02	2.743233e+02
4.320000e-02	4.340000e-02	1.466320e+03	3.278791e+02	3.278791e+02
4.340000e-02	4.360000e-02	1.319688e+03	3.110534e+02	3.110534e+02
4.360000e-02	4.380000e-02	1.686268e+03	3.516111e+02	3.516111e+02
4.380000e-02	4.400000e-02	1.466320e+03	3.278791e+02	3.278791e+02
4.400000e-02	4.420000e-02	1.393003e+03	3.195770e+02	3.195770e+02
4.420000e-02	4.440000e-02	1.173056e+03	2.932639e+02	2.932639e+02
4.440000e-02	4.460000e-02	1.539636e+03	3.359760e+02	3.359760e+02
4.460000e-02	4.480000e-02	2.052848e+03	3.879517e+02	3.879517e+02
4.480000e-02	4.500000e-02	1.026424e+03	2.743233e+02	2.743233e+02
4.500000e-02	4.520000e-02	1.612952e+03	3.438825e+02	3.438825e+02
4.520000e-02	4.540000e-02	1.686267e+03	3.516111e+02	3.516111e+02
4.540000e-02	4.560000e-02	1.246372e+03	3.022896e+02	3.022896e+02
4.560000e-02	4.580000e-02	1.612952e+03	3.438825e+02	3.438825e+02
4.580000e-02	4.600000e-02	1.466320e+03	3.278791e+02	3.278791e+02
4.600000e-02	4.620000e-02	1.173056e+03	2.932639e+02	2.932639e+02
4.620000e-02	4.640000e-02	1.466320e+03	3.278791e+02	3.278791e+02
4.640000e-02	4.660000e-02	1.612951e+03	3.438825e+02	3.438825e+02
4.660000e-02	4.680000e-02	1.612952e+03	3.438825e+02	3.438825e+02
4.680000e-02	4.700000e-02	1.759584e+03	3.591735e+02	3.591735e+02
4.700000e-02	4.720000e-02	1.026424e+03	2.743233e+02	2.743233e+02
4.720000e-02	4.740000e-02	1.832900e+03	3.665799e+02	3.665799e+02
4.740000e-02	4.760000e-02	1.466319e+03	3.278791e+02	3.278791e+02
4.760000e-02	4.780000e-02	1.686268e+03	3.516111e+02	3.516111e+02
4.780000e-02	4.800000e-02	1.173056e+03	2.932639e+02	2.932639e+02
4.800000e-02	4.820000e-02	1.979532e+03	3.809610e+02	3.809610e+02
4.820000e-02	4.840000e-02	1.246372e+03	3.022896e+02	3.022896e+02
4.840000e-02	4.860000e-02	2.199480e+03	4.015682e+02	4.015682e+02
4.860000e-02	4.880000e-02	1.906215e+03	3.738396e+02	3.738396e+02
4.880000e-02	4.900000e-02	1.539636e+03	3.359760e+02	3.359760e+02
4.900000e-02	4.920000e-02	1.979532e+03	3.809610e+02	3.809610e+02
4.920000e-02	4.940000e-02	1.173056e+03	2.932639e+02	2.932639e+02
4.940000e-02	4.960000e-02	1.393004e+03	3.195770e+02	3.195770e+02
4.960000e-02	4.980000e-02	1.539636e+03	3.359760e+02	3.359760e+02
4.980000e-02	5.000000e-02	2.199479e+03	4.015682e+02	4.015682e+02
5.000000e-02	5.020000e-02	1.832900e+03	3.665799e+02	3.665799e+02
5.020000e-02	5.040000e-02	1.686268e+03	3.516111e+02	3.516111e+02
5.040000e-02	5.060000e-02	2.199480e+03	4.015682e+02	4.015682e+02
5.060000e-02	5.080000e-02	1.832900e+03	3.665799e+02	3.665799e+02
5.080000e-02	5.100000e-02	1.686268e+03	3.516111e+02	3.516111e+02
5.100000e-02	5.120000e-02	1.393003e+03	3.195770e+02	3.195770e+02
5.120000e-02	5.140000e-02	2.126164e+03	3.948187e+02	3.948187e+02
5.140000e-02	5.160000e-02	2.272796e+03	4.082061e+02	4.082061e+02
5.160000e-02	5.180000e-02	2.492744e+03	4.275020e+02	4.275020e+02
5.180000e-02	5.200000e-02	2.346112e+03	4.147378e+02	4.147378e+02
5.200000e-02	5.220000e-02	2.199479e+03	4.015682e+02	4.015682e+02
5.220000e-02	5.240000e-02	2.346112e+03	4.147378e+02	4.147378e+02
5.240000e-02	5.260000e-02	1.979532e+03	3.809610e+02	3.809610e+02
5.260000e-02	5.280000e-02	1.979532e+03	3.809610e+02	3.809610e+02
5.280000e-02	5.300000e-02	1.979532e+03	3.809610e+02	3.809610e+02
5.300000e-02	5.320000e-02	2.052848e+03	3.879517e+02	3.879517e+02
5.320000e-02	5.340000e-02	1.832899e+03	3.665799e+02	3.665799e+02
5.340000e-02	5.360000e-02	1.906216e+03	3.738396e+02	3.738396e+02
5.360000e-02	5.380000e-02	2.199480e+03	4.015682e+02	4.015682e+02
5.380000e-02	5.400000e-02	2.052848e+03	3.879517e+02	3.879517e+02
5.400000e-02	5.420000e-02	3.079272e+03	4.751419e+02	4.751419e+02
5.420000e-02	5.440000e-02	1.906216e+03	3.738396e+02	3.738396e+02
5.440000e-02	5.460000e-02	1.686267e+03	3.516111e+02	3.516111e+02
5.460000e-02	5.480000e-02	1.832900e+03	3.665799e+02	3.665799e+02
5.480000e-02	5.500000e-02	2.346112e+03	4.147378e+02	4.147378e+02
5.500000e-02	5.520000e-02	2.639376e+03	4.398959e+02	4.398959e+02
5.520000e-02	5.540000e-02	2.199480e+03	4.015682e+02	4.015682e+02
5.540000e-02	5.560000e-02	1.686268e+03	3.516111e+02	3.516111e+02
5.560000e-02	5.580000e-02	2.639375e+03	4.398959e+02	4.398959e+02
5.580000e-02	5.600000e-02	1.686268e+03	3.516111e+02	3.516111e+02
5.600000e-02	5.620000e-02	2.419428e+03	4.211683e+02	4.211683e+02
5.620000e-02	5.640000e-02	1.979532e+03	3.809610e+02	3.809610e+02
5.640000e-02	5.660000e-02	1.539636e+03	3.359760e+02	3.359760e+02
5.660000e-02	5.680000e-02	2.492743e+03	4.275020e+02	4.275020e+02
5.680000e-02	5.700000e-02	2.712692e+03	4.459637e+02	4.459637e+02
5.700000e-02	5.720000e-02	1.612952e+03	3.438825e+02	3.438825e+02
5.720000e-02	5.740000e-02	2.272796e+03	4.082061e+02	4.082061e+02
5.740000e-02	5.760000e-02	1.832900e+03	3.665799e+02	3.665799e+02
5.760000e-02	5.780000e-02	1.246372e+03	3.022896e+02	3.022896e+02
5.780000e-02	5.800000e-02	2.786007e+03	4.519501e+02	4.519501e+02
5.800000e-02	5.820000e-02	2.786008e+03	4.519501e+02	4.519501e+02
5.820000e-02	5.840000e-02	2.346112e+03	4.147378e+02	4.147378e+02
5.840000e-02	5.860000e-02	2.346112e+03	4.147378e+02	4.147378e+02
5.860000e-02	5.880000e-02	2.859324e+03	4.578582e+02	4.578582e+02
5.880000e-02	5.900000e-02	1.466320e+03	3.278791e+02	3.278791e+02
5.900000e-02	5.920000e-02	2.639375e+03	4.398959e+02	4.398959e+02
5.920000e-02	5.940000e-02	2.346112e+03	4.147378e+02	4.147378e+02
5.940000e-02	5.960000e-02	3.372536e+03	4.972532e+02	4.972532e+02
5.960000e-02	5.980000e-02	2.199480e+03	4.015682e+02	4.015682e+02
5.980000e-02	6.000000e-02	2.052848e+03	3.879517e+02	3.879517e+02
6.000000e-02	6.020000e-02	2.932640e+03	4.636910e+02	4.636910e+02
6.020000e-02	6.040000e-02	2.786007e+03	4.519501e+02	4.519501e+02
6.040000e-02	6.060000e-02	2.712692e+03	4.459637e+02	4.459637e+02
6.060000e-02	6.080000e-02	2.419428e+03	4.211683e+02	4.211683e+02
6.080000e-02	6.100000e-02	1.832900e+03	3.665799e+02	3.665799e+02
6.100000e-02	6.120000e-02	3.665799e+03	5.184224e+02	5.184224e+02
6.120000e-02	6.140000e-02	2.052847e+03	3.879517e+02	3.879517e+02
6.140000e-02	6.160000e-02	3.152588e+03	4.807651e+02	4.807651e+02
6.160000e-02	6.180000e-02	2.199480e+03	4.015682e+02	4.015682e+02
6.180000e-02	6.200000e-02	2.419428e+03	4.211683e+02	4.211683e+02
6.200000e-02	6.220000e-02	2.932640e+03	4.636910e+02	4.636910e+02
6.220000e-02	6.240000e-02	2.126164e+03	3.948187e+02	3.948187e+02
6.240000e-02	6.260000e-02	1.686267e+03	3.516111e+02	3.516111e+02
6.260000e-02	6.280000e-02	3.079272e+03	4.751419e+02	4.751419e+02
6.280000e-02	6.300000e-02	2.712691e+03	4.459637e+02	4.459637e+02
6.300000e-02	6.320000e-02	3.299219e+03	4.918186e+02	4.918186e+02
6.320000e-02	6.340000e-02	2.199480e+03	4.015682e+02	4.015682e+02
6.340000e-02	6.360000e-02	2.639375e+03	4.398959e+02	4.398959e+02
6.360000e-02	6.380000e-02	3.739115e+03	5.235809e+02	5.235809e+02
6.380000e-02	6.400000e-02	2.566059e+03	4.337432e+02	4.337432e+02
6.400000e-02	6.420000e-02	2.272796e+03	4.082061e+02	4.082061e+02
6.420000e-02	6.440000e-02	3.225903e+03	4.863232e+02	4.863232e+02
6.440000e-02	6.460000e-02	2.126163e+03	3.948187e+02	3.948187e+02
6.460000e-02	6.480000e-02	2.712692e+03	4.459637e+02	4.459637e+02
6.480000e-02	6.500000e-02	2.932639e+03	4.636910e+02	4.636910e+02
6.500000e-02	6.520000e-02	3.005956e+03	4.694514e+02	4.694514e+02
6.520000e-02	6.540000e-02	2.932639e+03	4.636910e+02	4.636910e+02
6.540000e-02	6.560000e-02	3.079271e+03	4.751419e+02	4.751419e+02
6.560000e-02	6.580000e-02	2.786008e+03	4.519501e+02	4.519501e+02
6.580000e-02	6.600000e-02	3.519167e+03	5.079481e+02	5.079481e+02
6.600000e-02	6.620000e-02	2.199480e+03	4.015682e+02	4.015682e+02
6.620000e-02	6.640000e-02	3.079271e+03	4.751419e+02	4.751419e+02
6.640000e-02	6.660000e-02	1.906215e+03	3.738396e+02	3.738396e+02
6.660000e-02	6.680000e-02	3.005956e+03	4.694514e+02	4.694514e+02
6.680000e-02	6.700000e-02	2.566059e+03	4.337432e+02	4.337432e+02
6.700000e-02	6.720000e-02	2.712692e+03	4.459637e+02	4.459637e+02
6.720000e-02	6.740000e-02	3.079271e+03	4.751419e+02	4.751419e+02
6.740000e-02	6.760000e-02	2.566060e+03	4.337432e+02	4.337432e+02
6.760000e-02	6.780000e-02	3.299219e+03	4.918186e+02	4.918186e+02
6.780000e-02	6.800000e-02	2.492743e+03	4.275020e+02	4.275020e+02
6.800000e-02	6.820000e-02	3.225904e+03	4.863232e+02	4.863232e+02
6.820000e-02	6.840000e-02	3.665799e+03	5.184224e+02	5.184224e+02
6.840000e-02	6.860000e-02	2.786008e+03	4.519501e+02	4.519501e+02
6.860000e-02	6.880000e-02	2.859323e+03	4.578582e+02	4.578582e+02
6.880000e-02	6.900000e-02	3.079271e+03	4.751419e+02	4.751419e+02
6.900000e-02	6.920000e-02	2.932640e+03	4.636910e+02	4.636910e+02
6.920000e-02	6.940000e-02	2.419427e+03	4.211683e+02	4.211683e+02
6.940000e-02	6.960000e-02	2.272796e+03	4.082061e+02	4.082061e+02
6.960000e-02	6.980000e-02	2.712691e+03	4.459637e+02	4.459637e+02
6.980000e-02	7.000000e-02	2.346111e+03	4.147378e+02	4.147378e+02
7.000000e-02	7.020000e-02	2.419428e+03	4.211683e+02	4.211683e+02
7.020000e-02	7.040000e-02	4.032379e+03	5.437258e+02	5.437258e+02
7.040000e-02	7.060000e-02	2.639376e+03	4.398959e+02	4.398959e+02
7.060000e-02	7.080000e-02	2.859323e+03	4.578582e+02	4.578582e+02
7.080000e-02	7.100000e-02	2.786008e+03	4.519501e+02	4.519501e+02
7.100000e-02	7.120000e-02	2.712691e+03	4.459637e+02	4.459637e+02
7.120000e-02	7.140000e-02	3.005955e+03	4.694514e+02	4.694514e+02
7.140000e-02	7.160000e-02	3.152588e+03	4.807651e+02	4.807651e+02
7.160000e-02	7.180000e-02	2.199479e+03	4.015682e+02	4.015682e+02
7.180000e-02	7.200000e-02	3.079272e+03	4.751419e+02	4.751419e+02
7.200000e-02	7.220000e-02	2.199479e+03	4.015682e+02	4.015682e+02
7.220000e-02	7.240000e-02	2.346111e+03	4.147378e+02	4.147378e+02
7.240000e-02	7.260000e-02	3.225904e+03	4.863232e+02	4.863232e+02
7.260000e-02	7.280000e-02	2.859323e+03	4.578582e+02	4.578582e+02
7.280000e-02	7.300000e-02	2.639376e+03	4.398959e+02	4.398959e+02
7.300000e-02	7.320000e-02	3.739115e+03	5.235809e+02	5.235809e+02
7.320000e-02	7.340000e-02	3.299219e+03	4.918186e+02	4.918186e+02
7.340000e-02	7.360000e-02	3.519168e+03	5.079481e+02	5.079481e+02
7.360000e-02	7.380000e-02	3.152587e+03	4.807651e+02	4.807651e+02
7.380000e-02	7.400000e-02	2.346112e+03	4.147378e+02	4.147378e+02
7.400000e-02	7.420000e-02	2.932639e+03	4.636910e+02	4.636910e+02
7.420000e-02	7.440000e-02	2.859324e+03	4.578582e+02	4.578582e+02
7.440000e-02	7.460000e-02	3.005955e+03	4.694514e+02	4.694514e+02
7.460000e-02	7.480000e-02	3.299219e+03	4.918186e+02	4.918186e+02
7.480000e-02	7.500000e-02	3.299220e+03	4.918186e+02	4.918186e+02
7.500000e-02	7.520000e-02	3.079271e+03	4.751419e+02	4.751419e+02
7.520000e-02	7.540000e-02	2.712692e+03	4.459637e+02	4.459637e+02
7.540000e-02	7.560000e-02	2.566059e+03	4.337432e+02	4.337432e+02
7.560000e-02	7.580000e-02	3.592483e+03	5.132119e+02	5.132119e+02
7.580000e-02	7.600000e-02	3.372536e+03	4.972532e+02	4.972532e+02
7.600000e-02	7.620000e-02	2.639375e+03	4.398959e+02	4.398959e+02
7.620000e-02	7.640000e-02	3.299220e+03	4.918186e+02	4.918186e+02
7.640000e-02	7.660000e-02	2.566059e+03	4.337432e+02	4.337432e+02
7.660000e-02	7.680000e-02	2.786008e+03	4.519501e+02	4.519501e+02
7.680000e-02	7.700000e-02	2.932639e+03	4.636910e+02	4.636910e+02
7.700000e-02	7.720000e-02	3.299219e+03	4.918186e+02	4.918186e+02
7.720000e-02	7.740000e-02	3.519168e+03	5.079481e+02	5.079481e+02
7.740000e-02	7.760000e-02	2.786007e+03	4.519501e+02	4.519501e+02
7.760000e-02	7.780000e-02	2.786008e+03	4.519501e+02	4.519501e+02
7.780000e-02	7.800000e-02	2.346111e+03	4.147378e+02	4.147378e+02
7.800000e-02	7.820000e-02	2.859323e+03	4.578582e+02	4.578582e+02
7.820000e-02	7.840000e-02	3.152588e+03	4.807651e+02	4.807651e+02
7.840000e-02	7.860000e-02	3.005955e+03	4.694514e+02	4.694514e+02
7.860000e-02	7.880000e-02	2.639376e+03	4.398959e+02	4.398959e+02
7.880000e-02	7.900000e-02	2.859323e+03	4.578582e+02	4.578582e+02
7.900000e-02	7.920000e-02	3.079271e+03	4.751419e+02	4.751419e+02
7.920000e-02	7.940000e-02	3.152588e+03	4.807651e+02	4.807651e+02
7.940000e-02	7.960000e-02	3.005955e+03	4.694514e+02	4.694514e+02
7.960000e-02	7.980000e-02	3.005956e+03	4.694514e+02	4.694514e+02
7.980000e-02	8.000000e-02	3.152587e+03	4.807651e+02	4.807651e+02
8.000000e-02	8.020000e-02	3.885747e+03	5.337485e+02	5.337485e+02
8.020000e-02	8.040000e-02	2.272795e+03	4.082061e+02	4.082061e+02
8.040000e-02	8.060000e-02	3.299219e+03	4.918186e+02	4.918186e+02
8.060000e-02	8.080000e-02	2.052848e+03	3.879517e+02	3.879517e+02
8.080000e-02	8.100000e-02	4.032379e+03	5.437258e+02	5.437258e+02
8.100000e-02	8.120000e-02	2.859324e+03	4.578582e+02	4.578582e+02
8.120000e-02	8.140000e-02	3.005955e+03	4.694514e+02	4.694514e+02
8.140000e-02	8.160000e-02	2.639375e+03	4.398959e+02	4.398959e+02
8.160000e-02	8.180000e-02	3.225904e+03	4.863232e+02	4.863232e+02
8.180000e-02	8.200000e-02	2.199479e+03	4.015682e+02	4.015682e+02
8.200000e-02	8.220000e-02	3.005956e+03	4.694514e+02	4.694514e+02
8.220000e-02	8.240000e-02	3.519167e+03	5.079481e+02	5.079481e+02
8.240000e-02	8.260000e-02	2.859323e+03	4.578582e+02	4.578582e+02
8.260000e-02	8.280000e-02	3.372536e+03	4.972532e+02	4.972532e+02
8.280000e-02	8.300000e-02	2.346111e+03	4.147378e+02	4.147378e+02
8.300000e-02	8.320000e-02	3.592483e+03	5.132119e+02	5.132119e+02
8.320000e-02	8.340000e-02	3.592483e+03	5.132119e+02	5.132119e+02
8.340000e-02	8.360000e-02	2.786008e+03	4.519501e+02	4.519501e+02
8.360000e-02	8.380000e-02	3.225903e+03	4.863232e+02	4.863232e+02
8.380000e-02	8.400000e-02	3.005955e+03	4.694514e+02	4.694514e+02
8.400000e-02	8.420000e-02	2.859324e+03	4.578582e+02	4.578582e+02
8.420000e-02	8.440000e-02	2.566059e+03	4.337432e+02	4.337432e+02
8.440000e-02	8.460000e-02	2.126164e+03	3.948187e+02	3.948187e+02
8.460000e-02	8.480000e-02	2.712691e+03	4.459637e+02	4.459637e+02
8.480000e-02	8.500000e-02	2.419427e+03	4.211683e+02	4.211683e+02
8.500000e-02	8.520000e-02	2.712692e+03	4.459637e+02	4.459637e+02
8.520000e-02	8.540000e-02	2.786007e+03	4.519501e+02	4.519501e+02
8.540000e-02	8.560000e-02	2.786008e+03	4.519501e+02	4.519501e+02
8.560000e-02	8.580000e-02	2.566059e+03	4.337432e+02	4.337432e+02
8.580000e-02	8.600000e-02	1.832900e+03	3.665799e+02	3.665799e+02
8.600000e-02	8.620000e-02	2.199479e+03	4.015682e+02	4.015682e+02
8.620000e-02	8.640000e-02	2.272795e+03	4.082061e+02	4.082061e+02
8.640000e-02	8.660000e-02	2.419428e+03	4.211683e+02	4.211683e+02
8.660000e-02	8.680000e-02	3.225903e+03	4.863232e+02	4.863232e+02
8.680000e-02	8.700000e-02	3.445852e+03	5.026291e+02	5.026291e+02
8.700000e-02	8.720000e-02	2.859323e+03	4.578582e+02	4.578582e+02
8.720000e-02	8.740000e-02	3.372535e+03	4.972532e+02	4.972532e+02
8.740000e-02	8.760000e-02	2.859324e+03	4.578582e+02	4.578582e+02
8.760000e-02	8.780000e-02	3.372535e+03	4.972532e+02	4.972532e+02
8.780000e-02	8.800000e-02	2.346112e+03	4.147378e+02	4.147378e+02
8.800000e-02	8.820000e-02	3.445851e+03	5.026291e+02	5.026291e+02
8.820000e-02	8.840000e-02	3.152587e+03	4.807651e+02	4.807651e+02
8.840000e-02	8.860000e-02	2.346112e+03	4.147378e+02	4.147378e+02
8.860000e-02	8.880000e-02	3.372535e+03	4.972532e+02	4.972532e+02
8.880000e-02	8.900000e-02	2.492744e+03	4.275020e+02	4.275020e+02
8.900000e-02	8.920000e-02	3.372535e+03	4.972532e+02	4.972532e+02
8.920000e-02	8.940000e-02	3.299220e+03	4.918186e+02	4.918186e+02
8.940000e-02	8.960000e-02	2.566059e+03	4.337432e+02	4.337432e+02
8.960000e-02	8.980000e-02	2.786007e+03	4.519501e+02	4.519501e+02
8.980000e-02	9.000000e-02	3.079272e+03	4.751419e+02	4.751419e+02
9.000000e-02	9.020000e-02	2.932639e+03	4.636910e+02	4.636910e+02
9.020000e-02	9.040000e-02	3.519168e+03	5.079481e+02	5.079481e+02
9.040000e-02	9.060000e-02	2.639375e+03	4.398959e+02	4.398959e+02
9.060000e-02	9.080000e-02	2.712691e+03	4.459637e+02	4.459637e+02
9.080000e-02	9.100000e-02	2.492744e+03	4.275020e+02	4.275020e+02
9.100000e-02	9.120000e-02	2.566059e+03	4.337432e+02	4.337432e+02
9.120000e-02	9.140000e-02	2.639376e+03	4.398959e+02	4.398959e+02
9.140000e-02	9.160000e-02	2.859323e+03	4.578582e+02	4.578582e+02
9.160000e-02	9.180000e-02	2.566059e+03	4.337432e+02	4.337432e+02
9.180000e-02	9.200000e-02	2.639376e+03	4.398959e+02	4.398959e+02
9.200000e-02	9.220000e-02	1.979531e+03	3.809610e+02	3.809610e+02
9.220000e-02	9.240000e-02	3.152588e+03	4.807651e+02	4.807651e+02
9.240000e-02	9.260000e-02	3.299219e+03	4.918186e+02	4.918186e+02
9.260000e-02	9.280000e-02	2.346112e+03	4.147378e+02	4.147378e+02
9.280000e-02	9.300000e-02	2.786007e+03	4.519501e+02	4.519501e+02
9.300000e-02	9.320000e-02	1.979531e+03	3.809610e+02	3.809610e+02
9.320000e-02	9.340000e-02	3.299220e+03	4.918186e+02	4.918186e+02
9.340000e-02	9.360000e-02	2.786007e+03	4.519501e+02	4.519501e+02
9.360000e-02	9.380000e-02	2.346112e+03	4.147378e+02	4.147378e+02
9.380000e-02	9.400000e-02	3.445851e+03	5.026291e+02	5.026291e+02
9.400000e-02	9.420000e-02	2.052847e+03	3.879517e+02	3.879517e+02
9.420000e-02	9.440000e-02	3.519168e+03	5.079481e+02	5.079481e+02
9.440000e-02	9.460000e-02	2.126163e+03	3.948187e+02	3.948187e+02
9.460000e-02	9.480000e-02	2.712692e+03	4.459637e+02	4.459637e+02
9.480000e-02	9.500000e-02	3.299219e+03	4.918186e+02	4.918186e+02
9.500000e-02	9.520000e-02	1.759583e+03	3.591735e+02	3.591735e+02
9.520000e-02	9.540000e-02	2.786008e+03	4.519501e+02	4.519501e+02
9.540000e-02	9.560000e-02	2.712691e+03	4.459637e+02	4.459637e+02
9.560000e-02	9.580000e-02	3.299220e+03	4.918186e+02	4.918186e+02
9.580000e-02	9.600000e-02	2.859323e+03	4.578582e+02	4.578582e+02
9.600000e-02	9.620000e-02	2.786008e+03	4.519501e+02	4.519501e+02
9.620000e-02	9.640000e-02	2.419427e+03	4.211683e+02	4.211683e+02
9.640000e-02	9.660000e-02	2.272795e+03	4.082061e+02	4.082061e+02
9.660000e-02	9.680000e-02	1.906216e+03	3.738396e+02	3.738396e+02
9.680000e-02	9.700000e-02	2.639375e+03	4.398959e+02	4.398959e+02
9.700000e-02	9.720000e-02	2.052848e+03	3.879517e+02	3.879517e+02
9.720000e-02	9.740000e-02	3.152587e+03	4.807651e+02	4.807651e+02
9.740000e-02	9.760000e-02	2.346111e+03	4.147378e+02	4.147378e+02
9.760000e-02	9.780000e-02	2.126164e+03	3.948187e+02	3.948187e+02
9.780000e-02	9.800000e-02	2.712691e+03	4.459637e+02	4.459637e+02
9.800000e-02	9.820000e-02	3.005956e+03	4.694514e+02	4.694514e+02
9.820000e-02	9.840000e-02	2.052847e+03	3.879517e+02	3.879517e+02
9.840000e-02	9.860000e-02	2.126164e+03	3.948187e+02	3.948187e+02
9.860000e-02	9.880000e-02	2.492743e+03	4.275020e+02	4.275020e+02
9.880000e-02	9.900000e-02	2.639375e+03	4.398959e+02	4.398959e+02
9.900000e-02	9.920000e-02	1.612952e+03	3.438825e+02	3.438825e+02
9.920000e-02	9.940000e-02	2.566059e+03	4.337432e+02	4.337432e+02
9.940000e-02	9.960000e-02	3.225904e+03	4.863232e+02	4.863232e+02
9.960000e-02	9.980000e-02	2.786007e+03	4.519501e+02	4.519501e+02
9.980000e-02	1.000000e-01	2.566059e+03	4.337432e+02	4.337432e+02
# END HISTO1D



==> Hadronic_plots/nbj.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=1TeV_TopMass
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	1.665877e+03	1.542412e+01	1.542412e+01
1.000000e+00	2.000000e+00	8.433348e+03	3.470396e+01	3.470396e+01
2.000000e+00	3.000000e+00	3.075124e+03	2.095609e+01	2.095609e+01
3.000000e+00	4.000000e+00	7.640325e+01	3.303200e+00	3.303200e+00
4.000000e+00	5.000000e+00	7.283301e+00	1.019866e+00	1.019866e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=3TeV_TopMass
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	6.806544e+00	9.146400e-02	9.146400e-02
1.000000e+00	2.000000e+00	7.954733e+01	3.126797e-01	3.126797e-01
2.000000e+00	3.000000e+00	2.812954e+01	1.859380e-01	1.859380e-01
3.000000e+00	4.000000e+00	1.231520e+00	3.890519e-02	3.890519e-02
4.000000e+00	5.000000e+00	1.487165e-01	1.351968e-02	1.351968e-02
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=5TeV_TopMass
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	5.879819e-02	9.791543e-04	9.791543e-04
1.000000e+00	2.000000e+00	1.075749e+00	4.188174e-03	4.188174e-03
2.000000e+00	3.000000e+00	3.474083e-01	2.380067e-03	2.380067e-03
3.000000e+00	4.000000e+00	1.816450e-02	5.442280e-04	5.442280e-04
4.000000e+00	5.000000e+00	2.282792e-03	1.929311e-04	1.929311e-04
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
LineColor=orange
LineStyle=solid
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=had-bg-mj-1M
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
LineColor=lilac
LineStyle=solid
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=lephad-bg-semilepel-1M
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
LineColor=red
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/nbj[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=had-bg-tthad-1M
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+00	2.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+00	3.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/pTtopjet_nocuts.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XMax=3000
XLabel=$p_T$ [GeV]
YLabel=d\sigma/d p_T$
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	4.099000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.099000e+01	8.098000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.098000e+01	1.209700e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.209700e+02	1.609600e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609600e+02	2.009500e+02	4.285366e-02	1.237078e-02	1.237078e-02
2.009500e+02	2.409400e+02	4.071098e+00	1.205755e-01	1.205755e-01
2.409400e+02	2.809300e+02	8.881420e+00	1.780921e-01	1.780921e-01
2.809300e+02	3.209200e+02	1.552017e+01	2.354244e-01	2.354244e-01
3.209200e+02	3.609100e+02	2.371236e+01	2.909984e-01	2.909984e-01
3.609100e+02	4.009000e+02	3.259020e+01	3.411512e-01	3.411512e-01
4.009000e+02	4.408900e+02	4.080025e+01	3.817111e-01	3.817111e-01
4.408900e+02	4.808800e+02	4.558202e+01	4.034596e-01	4.034596e-01
4.808800e+02	5.208700e+02	3.248665e+01	3.406087e-01	3.406087e-01
5.208700e+02	5.608600e+02	1.513805e+01	2.325083e-01	2.325083e-01
5.608600e+02	6.008500e+02	7.049427e+00	1.586647e-01	1.586647e-01
6.008500e+02	6.408400e+02	3.563996e+00	1.128163e-01	1.128163e-01
6.408400e+02	6.808300e+02	2.028407e+00	8.511005e-02	8.511005e-02
6.808300e+02	7.208200e+02	1.410600e+00	7.097497e-02	7.097497e-02
7.208200e+02	7.608100e+02	7.177987e-01	5.062963e-02	5.062963e-02
7.608100e+02	8.008000e+02	5.106727e-01	4.270460e-02	4.270460e-02
8.008000e+02	8.407900e+02	3.785406e-01	3.676712e-02	3.676712e-02
8.407900e+02	8.807800e+02	2.464086e-01	2.966410e-02	2.966410e-02
8.807800e+02	9.207700e+02	1.428455e-01	2.258586e-02	2.258586e-02
9.207700e+02	9.607600e+02	9.642073e-02	1.855618e-02	1.855618e-02
9.607600e+02	1.000750e+03	4.999592e-02	1.336198e-02	1.336198e-02
1.000750e+03	1.040740e+03	3.214024e-02	1.071341e-02	1.071341e-02
1.040740e+03	1.080730e+03	1.428455e-02	7.142277e-03	7.142277e-03
1.080730e+03	1.120720e+03	1.071342e-02	6.185393e-03	6.185393e-03
1.120720e+03	1.160710e+03	7.142276e-03	5.050352e-03	5.050352e-03
1.160710e+03	1.200700e+03	1.071342e-02	6.185393e-03	6.185393e-03
1.200700e+03	1.240690e+03	3.571138e-03	3.571138e-03	3.571138e-03
1.240690e+03	1.280680e+03	3.571138e-03	3.571138e-03	3.571138e-03
1.280680e+03	1.320670e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320670e+03	1.360660e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360660e+03	1.400650e+03	7.142276e-03	5.050352e-03	5.050352e-03
1.400650e+03	1.440640e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440640e+03	1.480630e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480630e+03	1.520620e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520620e+03	1.560610e+03	3.571138e-03	3.571138e-03	3.571138e-03
1.560610e+03	1.600600e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600600e+03	1.640590e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640590e+03	1.680580e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680580e+03	1.720570e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720570e+03	1.760560e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760560e+03	1.800550e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800550e+03	1.840540e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840540e+03	1.880530e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880530e+03	1.920520e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920520e+03	1.960510e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960510e+03	2.000500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000500e+03	2.040490e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040490e+03	2.080480e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080480e+03	2.120470e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120470e+03	2.160460e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160460e+03	2.200450e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200450e+03	2.240440e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240440e+03	2.280430e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280430e+03	2.320420e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320420e+03	2.360410e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360410e+03	2.400400e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400400e+03	2.440390e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440390e+03	2.480380e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480380e+03	2.520370e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520370e+03	2.560360e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560360e+03	2.600350e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600350e+03	2.640340e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640340e+03	2.680330e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680330e+03	2.720320e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720320e+03	2.760310e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760310e+03	2.800300e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800300e+03	2.840290e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840290e+03	2.880280e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880280e+03	2.920270e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920270e+03	2.960260e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960260e+03	3.000250e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000250e+03	3.040240e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040240e+03	3.080230e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080230e+03	3.120220e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120220e+03	3.160210e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160210e+03	3.200200e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200200e+03	3.240190e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240190e+03	3.280180e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280180e+03	3.320170e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320170e+03	3.360160e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360160e+03	3.400150e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400150e+03	3.440140e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440140e+03	3.480130e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480130e+03	3.520120e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520120e+03	3.560110e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560110e+03	3.600100e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600100e+03	3.640090e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640090e+03	3.680080e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680080e+03	3.720070e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720070e+03	3.760060e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760060e+03	3.800050e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800050e+03	3.840040e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840040e+03	3.880030e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880030e+03	3.920020e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920020e+03	3.960010e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960010e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	4.099000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.099000e+01	8.098000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.098000e+01	1.209700e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.209700e+02	1.609600e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609600e+02	2.009500e+02	1.229369e-04	6.146845e-05	6.146845e-05
2.009500e+02	2.409400e+02	4.856009e-03	3.863233e-04	3.863233e-04
2.409400e+02	2.809300e+02	8.267507e-03	5.040788e-04	5.040788e-04
2.809300e+02	3.209200e+02	1.214002e-02	6.108307e-04	6.108307e-04
3.209200e+02	3.609100e+02	1.638134e-02	7.095547e-04	7.095547e-04
3.609100e+02	4.009000e+02	1.930110e-02	7.701975e-04	7.701975e-04
4.009000e+02	4.408900e+02	2.280480e-02	8.371905e-04	8.371905e-04
4.408900e+02	4.808800e+02	2.563233e-02	8.875754e-04	8.875754e-04
4.808800e+02	5.208700e+02	2.827549e-02	9.322151e-04	9.322151e-04
5.208700e+02	5.608600e+02	3.015029e-02	9.626244e-04	9.626244e-04
5.608600e+02	6.008500e+02	3.307002e-02	1.008158e-03	1.008158e-03
6.008500e+02	6.408400e+02	3.611273e-02	1.053516e-03	1.053516e-03
6.408400e+02	6.808300e+02	3.964716e-02	1.103868e-03	1.103868e-03
6.808300e+02	7.208200e+02	4.192148e-02	1.135088e-03	1.135088e-03
7.208200e+02	7.608100e+02	4.496417e-02	1.175559e-03	1.175559e-03
7.608100e+02	8.008000e+02	4.865229e-02	1.222821e-03	1.222821e-03
8.008000e+02	8.407900e+02	4.723851e-02	1.204923e-03	1.204923e-03
8.407900e+02	8.807800e+02	5.080368e-02	1.249565e-03	1.249565e-03
8.807800e+02	9.207700e+02	5.590555e-02	1.310807e-03	1.310807e-03
9.207700e+02	9.607600e+02	5.907119e-02	1.347408e-03	1.347408e-03
9.607600e+02	1.000750e+03	6.669327e-02	1.431700e-03	1.431700e-03
1.000750e+03	1.040740e+03	6.647814e-02	1.429389e-03	1.429389e-03
1.040740e+03	1.080730e+03	7.071945e-02	1.474282e-03	1.474282e-03
1.080730e+03	1.120720e+03	7.689702e-02	1.537326e-03	1.537326e-03
1.120720e+03	1.160710e+03	8.310535e-02	1.598180e-03	1.598180e-03
1.160710e+03	1.200700e+03	8.919072e-02	1.655659e-03	1.655659e-03
1.200700e+03	1.240690e+03	9.521463e-02	1.710657e-03	1.710657e-03
1.240690e+03	1.280680e+03	1.024679e-01	1.774619e-03	1.774619e-03
1.280680e+03	1.320670e+03	1.118726e-01	1.854270e-03	1.854270e-03
1.320670e+03	1.360660e+03	1.252113e-01	1.961701e-03	1.961701e-03
1.360660e+03	1.400650e+03	1.359989e-01	2.044461e-03	2.044461e-03
1.400650e+03	1.440640e+03	1.514890e-01	2.157753e-03	2.157753e-03
1.440640e+03	1.480630e+03	1.682699e-01	2.274125e-03	2.274125e-03
1.480630e+03	1.520620e+03	1.374435e-01	2.055290e-03	2.055290e-03
1.520620e+03	1.560610e+03	6.724649e-02	1.437626e-03	1.437626e-03
1.560610e+03	1.600600e+03	3.061128e-02	9.699557e-04	9.699557e-04
1.600600e+03	1.640590e+03	1.515197e-02	6.824106e-04	6.824106e-04
1.640590e+03	1.680580e+03	8.667052e-03	5.161155e-04	5.161155e-04
1.680580e+03	1.720570e+03	6.054644e-03	4.313755e-04	4.313755e-04
1.720570e+03	1.760560e+03	3.227094e-03	3.149321e-04	3.149321e-04
1.760560e+03	1.800550e+03	1.751851e-03	2.320383e-04	2.320383e-04
1.800550e+03	1.840540e+03	1.567446e-03	2.194863e-04	2.194863e-04
1.840540e+03	1.880530e+03	1.106432e-03	1.844054e-04	1.844054e-04
1.880530e+03	1.920520e+03	7.683556e-04	1.536711e-04	1.536711e-04
1.920520e+03	1.960510e+03	6.454189e-04	1.408419e-04	1.408419e-04
1.960510e+03	2.000500e+03	5.839502e-04	1.339674e-04	1.339674e-04
2.000500e+03	2.040490e+03	3.688107e-04	1.064665e-04	1.064665e-04
2.040490e+03	2.080480e+03	3.688107e-04	1.064665e-04	1.064665e-04
2.080480e+03	2.120470e+03	4.302791e-04	1.149970e-04	1.149970e-04
2.120470e+03	2.160460e+03	6.146844e-05	4.346476e-05	4.346476e-05
2.160460e+03	2.200450e+03	9.220268e-05	5.323324e-05	5.323324e-05
2.200450e+03	2.240440e+03	6.146844e-05	4.346476e-05	4.346476e-05
2.240440e+03	2.280430e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280430e+03	2.320420e+03	3.073423e-05	3.073423e-05	3.073423e-05
2.320420e+03	2.360410e+03	3.073423e-05	3.073423e-05	3.073423e-05
2.360410e+03	2.400400e+03	3.073423e-05	3.073423e-05	3.073423e-05
2.400400e+03	2.440390e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440390e+03	2.480380e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480380e+03	2.520370e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520370e+03	2.560360e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560360e+03	2.600350e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600350e+03	2.640340e+03	6.146844e-05	4.346476e-05	4.346476e-05
2.640340e+03	2.680330e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680330e+03	2.720320e+03	3.073423e-05	3.073423e-05	3.073423e-05
2.720320e+03	2.760310e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760310e+03	2.800300e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800300e+03	2.840290e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840290e+03	2.880280e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880280e+03	2.920270e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920270e+03	2.960260e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960260e+03	3.000250e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000250e+03	3.040240e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040240e+03	3.080230e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080230e+03	3.120220e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120220e+03	3.160210e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160210e+03	3.200200e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200200e+03	3.240190e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240190e+03	3.280180e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280180e+03	3.320170e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320170e+03	3.360160e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360160e+03	3.400150e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400150e+03	3.440140e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440140e+03	3.480130e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480130e+03	3.520120e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520120e+03	3.560110e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560110e+03	3.600100e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600100e+03	3.640090e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640090e+03	3.680080e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680080e+03	3.720070e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720070e+03	3.760060e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760060e+03	3.800050e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800050e+03	3.840040e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840040e+03	3.880030e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880030e+03	3.920020e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920020e+03	3.960010e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960010e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	4.099000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.099000e+01	8.098000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.098000e+01	1.209700e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.209700e+02	1.609600e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609600e+02	2.009500e+02	2.038717e-06	9.117418e-07	9.117418e-07
2.009500e+02	2.409400e+02	6.523893e-05	5.157590e-06	5.157590e-06
2.409400e+02	2.809300e+02	8.277189e-05	5.809448e-06	5.809448e-06
2.809300e+02	3.209200e+02	1.198765e-04	6.991341e-06	6.991341e-06
3.209200e+02	3.609100e+02	1.280314e-04	7.225230e-06	7.225230e-06
3.609100e+02	4.009000e+02	1.243617e-04	7.120931e-06	7.120931e-06
4.009000e+02	4.408900e+02	1.418947e-04	7.606353e-06	7.606353e-06
4.408900e+02	4.808800e+02	1.431179e-04	7.639069e-06	7.639069e-06
4.808800e+02	5.208700e+02	1.398560e-04	7.551512e-06	7.551512e-06
5.208700e+02	5.608600e+02	1.602431e-04	8.083195e-06	8.083195e-06
5.608600e+02	6.008500e+02	1.736986e-04	8.415728e-06	8.415728e-06
6.008500e+02	6.408400e+02	1.838922e-04	8.659149e-06	8.659149e-06
6.408400e+02	6.808300e+02	1.700290e-04	8.326353e-06	8.326353e-06
6.808300e+02	7.208200e+02	1.732909e-04	8.405843e-06	8.405843e-06
7.208200e+02	7.608100e+02	2.002020e-04	9.034987e-06	9.034987e-06
7.608100e+02	8.008000e+02	2.042794e-04	9.126532e-06	9.126532e-06
8.008000e+02	8.407900e+02	2.197736e-04	9.466321e-06	9.466321e-06
8.407900e+02	8.807800e+02	2.299672e-04	9.683369e-06	9.683369e-06
8.807800e+02	9.207700e+02	2.438305e-04	9.970971e-06	9.970971e-06
9.207700e+02	9.607600e+02	2.271130e-04	9.623087e-06	9.623087e-06
9.607600e+02	1.000750e+03	2.328214e-04	9.743274e-06	9.743274e-06
1.000750e+03	1.040740e+03	2.556552e-04	1.020988e-05	1.020988e-05
1.040740e+03	1.080730e+03	2.658487e-04	1.041144e-05	1.041144e-05
1.080730e+03	1.120720e+03	2.760423e-04	1.060917e-05	1.060917e-05
1.120720e+03	1.160710e+03	2.727802e-04	1.054630e-05	1.054630e-05
1.160710e+03	1.200700e+03	2.784886e-04	1.065607e-05	1.065607e-05
1.200700e+03	1.240690e+03	2.964294e-04	1.099396e-05	1.099396e-05
1.240690e+03	1.280680e+03	2.980603e-04	1.102416e-05	1.102416e-05
1.280680e+03	1.320670e+03	2.964294e-04	1.099396e-05	1.099396e-05
1.320670e+03	1.360660e+03	3.147779e-04	1.132910e-05	1.132910e-05
1.360660e+03	1.400650e+03	3.319030e-04	1.163320e-05	1.163320e-05
1.400650e+03	1.440640e+03	3.457664e-04	1.187367e-05	1.187367e-05
1.440640e+03	1.480630e+03	3.482128e-04	1.191560e-05	1.191560e-05
1.480630e+03	1.520620e+03	3.645226e-04	1.219146e-05	1.219146e-05
1.520620e+03	1.560610e+03	3.767549e-04	1.239432e-05	1.239432e-05
1.560610e+03	1.600600e+03	4.158982e-04	1.302228e-05	1.302228e-05
1.600600e+03	1.640590e+03	4.216067e-04	1.311134e-05	1.311134e-05
1.640590e+03	1.680580e+03	4.048892e-04	1.284877e-05	1.284877e-05
1.680580e+03	1.720570e+03	4.493331e-04	1.353560e-05	1.353560e-05
1.720570e+03	1.760560e+03	4.615654e-04	1.371861e-05	1.371861e-05
1.760560e+03	1.800550e+03	4.644196e-04	1.376096e-05	1.376096e-05
1.800550e+03	1.840540e+03	5.198727e-04	1.455935e-05	1.455935e-05
1.840540e+03	1.880530e+03	5.467837e-04	1.493143e-05	1.493143e-05
1.880530e+03	1.920520e+03	5.598315e-04	1.510853e-05	1.510853e-05
1.920520e+03	1.960510e+03	5.948975e-04	1.557451e-05	1.557451e-05
1.960510e+03	2.000500e+03	6.091685e-04	1.576022e-05	1.576022e-05
2.000500e+03	2.040490e+03	6.373028e-04	1.612005e-05	1.612005e-05
2.040490e+03	2.080480e+03	6.552436e-04	1.634537e-05	1.634537e-05
2.080480e+03	2.120470e+03	6.727764e-04	1.656261e-05	1.656261e-05
2.120470e+03	2.160460e+03	7.702271e-04	1.772160e-05	1.772160e-05
2.160460e+03	2.200450e+03	7.942841e-04	1.799622e-05	1.799622e-05
2.200450e+03	2.240440e+03	8.334274e-04	1.843433e-05	1.843433e-05
2.240440e+03	2.280430e+03	8.913268e-04	1.906391e-05	1.906391e-05
2.280430e+03	2.320420e+03	9.940783e-04	2.013278e-05	2.013278e-05
2.320420e+03	2.360410e+03	1.113139e-03	2.130434e-05	2.130434e-05
2.360410e+03	2.400400e+03	1.214260e-03	2.225098e-05	2.225098e-05
2.400400e+03	2.440390e+03	1.409161e-03	2.397031e-05	2.397031e-05
2.440390e+03	2.480380e+03	1.625673e-03	2.574601e-05	2.574601e-05
2.480380e+03	2.520370e+03	1.320273e-03	2.320199e-05	2.320199e-05
2.520370e+03	2.560360e+03	6.442346e-04	1.620748e-05	1.620748e-05
2.560360e+03	2.600350e+03	2.385298e-04	9.861995e-06	9.861995e-06
2.600350e+03	2.640340e+03	1.300701e-04	7.282528e-06	7.282528e-06
2.640340e+03	2.680330e+03	7.624801e-05	5.575806e-06	5.575806e-06
2.680330e+03	2.720320e+03	4.362853e-05	4.217730e-06	4.217730e-06
2.720320e+03	2.760310e+03	2.487234e-05	3.184577e-06	3.184577e-06
2.760310e+03	2.800300e+03	1.671748e-05	2.610831e-06	2.610831e-06
2.800300e+03	2.840290e+03	1.427102e-05	2.412242e-06	2.412242e-06
2.840290e+03	2.880280e+03	9.785839e-06	1.997526e-06	1.997526e-06
2.880280e+03	2.920270e+03	6.116149e-06	1.579183e-06	1.579183e-06
2.920270e+03	2.960260e+03	2.446460e-06	9.987630e-07	9.987630e-07
2.960260e+03	3.000250e+03	3.261945e-06	1.153272e-06	1.153272e-06
3.000250e+03	3.040240e+03	2.446460e-06	9.987630e-07	9.987630e-07
3.040240e+03	3.080230e+03	3.261945e-06	1.153272e-06	1.153272e-06
3.080230e+03	3.120220e+03	8.154866e-07	5.766361e-07	5.766361e-07
3.120220e+03	3.160210e+03	8.154866e-07	5.766361e-07	5.766361e-07
3.160210e+03	3.200200e+03	1.630973e-06	8.154868e-07	8.154868e-07
3.200200e+03	3.240190e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240190e+03	3.280180e+03	4.077434e-07	4.077433e-07	4.077433e-07
3.280180e+03	3.320170e+03	4.077434e-07	4.077433e-07	4.077433e-07
3.320170e+03	3.360160e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360160e+03	3.400150e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400150e+03	3.440140e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440140e+03	3.480130e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480130e+03	3.520120e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520120e+03	3.560110e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560110e+03	3.600100e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600100e+03	3.640090e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640090e+03	3.680080e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680080e+03	3.720070e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720070e+03	3.760060e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760060e+03	3.800050e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800050e+03	3.840040e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840040e+03	3.880030e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880030e+03	3.920020e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920020e+03	3.960010e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960010e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
LineColor=black
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	4.099000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.099000e+01	8.098000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.098000e+01	1.209700e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.209700e+02	1.609600e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609600e+02	2.009500e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.009500e+02	2.409400e+02	6.548660e+01	9.288330e+00	9.288330e+00
2.409400e+02	2.809300e+02	1.840645e+02	1.311323e+01	1.311323e+01
2.809300e+02	3.209200e+02	2.412610e+02	1.165677e+01	1.165677e+01
3.209200e+02	3.609100e+02	1.816583e+02	7.324118e+00	7.324118e+00
3.609100e+02	4.009000e+02	1.295994e+02	5.120584e+00	5.120584e+00
4.009000e+02	4.408900e+02	9.298422e+01	3.623253e+00	3.623253e+00
4.408900e+02	4.808800e+02	6.013326e+01	2.429600e+00	2.429600e+00
4.808800e+02	5.208700e+02	3.708980e+01	1.508229e+00	1.508229e+00
5.208700e+02	5.608600e+02	2.449629e+01	1.063734e+00	1.063734e+00
5.608600e+02	6.008500e+02	1.636441e+01	7.309162e-01	7.309162e-01
6.008500e+02	6.408400e+02	1.161877e+01	5.173996e-01	5.173996e-01
6.408400e+02	6.808300e+02	7.177142e+00	3.307187e-01	3.307187e-01
6.808300e+02	7.208200e+02	5.044566e+00	2.693790e-01	2.693790e-01
7.208200e+02	7.608100e+02	3.565584e+00	1.962801e-01	1.962801e-01
7.608100e+02	8.008000e+02	2.666812e+00	1.495948e-01	1.495948e-01
8.008000e+02	8.407900e+02	1.937078e+00	1.135328e-01	1.135328e-01
8.407900e+02	8.807800e+02	1.432122e+00	9.013139e-02	9.013139e-02
8.807800e+02	9.207700e+02	9.227274e-01	5.984509e-02	5.984509e-02
9.207700e+02	9.607600e+02	7.070995e-01	4.909155e-02	4.909155e-02
9.607600e+02	1.000750e+03	5.228045e-01	3.619449e-02	3.619449e-02
1.000750e+03	1.040740e+03	4.445976e-01	3.556302e-02	3.556302e-02
1.040740e+03	1.080730e+03	2.790555e-01	2.290500e-02	2.290500e-02
1.080730e+03	1.120720e+03	2.189046e-01	1.952103e-02	1.952103e-02
1.120720e+03	1.160710e+03	1.473739e-01	1.470213e-02	1.470213e-02
1.160710e+03	1.200700e+03	1.337844e-01	1.313485e-02	1.313485e-02
1.200700e+03	1.240690e+03	8.121863e-02	8.873795e-03	8.873795e-03
1.240690e+03	1.280680e+03	9.470923e-02	1.011426e-02	1.011426e-02
1.280680e+03	1.320670e+03	5.421480e-02	6.314591e-03	6.314591e-03
1.320670e+03	1.360660e+03	4.496597e-02	5.745631e-03	5.745631e-03
1.360660e+03	1.400650e+03	3.687264e-02	5.185289e-03	5.185289e-03
1.400650e+03	1.440640e+03	3.063898e-02	4.105783e-03	4.105783e-03
1.440640e+03	1.480630e+03	2.249469e-02	3.759931e-03	3.759931e-03
1.480630e+03	1.520620e+03	1.760649e-02	2.496309e-03	2.496309e-03
1.520620e+03	1.560610e+03	1.928709e-02	2.720666e-03	2.720666e-03
1.560610e+03	1.600600e+03	1.017867e-02	2.072752e-03	2.072752e-03
1.600600e+03	1.640590e+03	9.224646e-03	2.012664e-03	2.012664e-03
1.640590e+03	1.680580e+03	8.110520e-03	1.399735e-03	1.399735e-03
1.680580e+03	1.720570e+03	5.334364e-03	1.133455e-03	1.133455e-03
1.720570e+03	1.760560e+03	4.919160e-03	1.041916e-03	1.041916e-03
1.760560e+03	1.800550e+03	2.958747e-03	7.547870e-04	7.547870e-04
1.800550e+03	1.840540e+03	3.101103e-03	8.401710e-04	8.401710e-04
1.840540e+03	1.880530e+03	3.728185e-03	8.645479e-04	8.645479e-04
1.880530e+03	1.920520e+03	1.428612e-03	6.086880e-04	6.086880e-04
1.920520e+03	1.960510e+03	2.541243e-03	6.073235e-04	6.073235e-04
1.960510e+03	2.000500e+03	1.401357e-03	4.393935e-04	4.393935e-04
2.000500e+03	2.040490e+03	1.087106e-03	3.493037e-04	3.493037e-04
2.040490e+03	2.080480e+03	6.348077e-04	2.478717e-04	2.478717e-04
2.080480e+03	2.120470e+03	5.957239e-04	2.260117e-04	2.260117e-04
2.120470e+03	2.160460e+03	8.511190e-04	3.386348e-04	3.386348e-04
2.160460e+03	2.200450e+03	4.642693e-04	1.911073e-04	1.911073e-04
2.200450e+03	2.240440e+03	3.539835e-04	1.886283e-04	1.886283e-04
2.240440e+03	2.280430e+03	1.090424e-04	7.717667e-05	7.717667e-05
2.280430e+03	2.320420e+03	1.938775e-04	1.144904e-04	1.144904e-04
2.320420e+03	2.360410e+03	1.092852e-04	7.847594e-05	7.847594e-05
2.360410e+03	2.400400e+03	9.400348e-05	6.689850e-05	6.689850e-05
2.400400e+03	2.440390e+03	1.071706e-04	7.589578e-05	7.589578e-05
2.440390e+03	2.480380e+03	6.109785e-05	6.109785e-05	6.109785e-05
2.480380e+03	2.520370e+03	2.790753e-04	1.145535e-04	1.145535e-04
2.520370e+03	2.560360e+03	3.798247e-05	3.798246e-05	3.798246e-05
2.560360e+03	2.600350e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600350e+03	2.640340e+03	2.152185e-05	2.152185e-05	2.152185e-05
2.640340e+03	2.680330e+03	6.284844e-05	4.444556e-05	4.444556e-05
2.680330e+03	2.720320e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720320e+03	2.760310e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760310e+03	2.800300e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800300e+03	2.840290e+03	3.356324e-05	3.356325e-05	3.356325e-05
2.840290e+03	2.880280e+03	2.543063e-05	2.543062e-05	2.543062e-05
2.880280e+03	2.920270e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920270e+03	2.960260e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960260e+03	3.000250e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000250e+03	3.040240e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040240e+03	3.080230e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080230e+03	3.120220e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120220e+03	3.160210e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160210e+03	3.200200e+03	1.555757e-05	1.555757e-05	1.555757e-05
3.200200e+03	3.240190e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240190e+03	3.280180e+03	2.742881e-05	1.939545e-05	1.939545e-05
3.280180e+03	3.320170e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320170e+03	3.360160e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360160e+03	3.400150e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400150e+03	3.440140e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440140e+03	3.480130e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480130e+03	3.520120e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520120e+03	3.560110e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560110e+03	3.600100e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600100e+03	3.640090e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640090e+03	3.680080e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680080e+03	3.720070e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720070e+03	3.760060e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760060e+03	3.800050e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800050e+03	3.840040e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840040e+03	3.880030e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880030e+03	3.920020e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920020e+03	3.960010e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960010e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
LineColor=orange
LineStyle=dashed
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	4.099000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.099000e+01	8.098000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.098000e+01	1.209700e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.209700e+02	1.609600e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609600e+02	2.009500e+02	5.592553e-04	2.501065e-04	2.501065e-04
2.009500e+02	2.409400e+02	1.617366e-01	4.253283e-03	4.253283e-03
2.409400e+02	2.809300e+02	5.967254e-01	8.169723e-03	8.169723e-03
2.809300e+02	3.209200e+02	8.429095e-01	9.709805e-03	9.709805e-03
3.209200e+02	3.609100e+02	7.300518e-01	9.036430e-03	9.036430e-03
3.609100e+02	4.009000e+02	5.086987e-01	7.543107e-03	7.543107e-03
4.009000e+02	4.408900e+02	3.353293e-01	6.124292e-03	6.124292e-03
4.408900e+02	4.808800e+02	2.092733e-01	4.838124e-03	4.838124e-03
4.808800e+02	5.208700e+02	1.363464e-01	3.905188e-03	3.905188e-03
5.208700e+02	5.608600e+02	7.907869e-02	2.974060e-03	2.974060e-03
5.608600e+02	6.008500e+02	4.966187e-02	2.356848e-03	2.356848e-03
6.008500e+02	6.408400e+02	3.870048e-02	2.080550e-03	2.080550e-03
6.408400e+02	6.808300e+02	2.270576e-02	1.593632e-03	1.593632e-03
6.808300e+02	7.208200e+02	1.331028e-02	1.220151e-03	1.220151e-03
7.208200e+02	7.608100e+02	1.073770e-02	1.095912e-03	1.095912e-03
7.608100e+02	8.008000e+02	8.165126e-03	9.556557e-04	9.556557e-04
8.008000e+02	8.407900e+02	4.809595e-03	7.334564e-04	7.334564e-04
8.407900e+02	8.807800e+02	3.243681e-03	6.023363e-04	6.023363e-04
8.807800e+02	9.207700e+02	1.677766e-03	4.331973e-04	4.331973e-04
9.207700e+02	9.607600e+02	1.342213e-03	3.874634e-04	3.874634e-04
9.607600e+02	1.000750e+03	1.118510e-03	3.537040e-04	3.537040e-04
1.000750e+03	1.040740e+03	1.230362e-03	3.709680e-04	3.709680e-04
1.040740e+03	1.080730e+03	1.118510e-03	3.537040e-04	3.537040e-04
1.080730e+03	1.120720e+03	5.592553e-04	2.501065e-04	2.501065e-04
1.120720e+03	1.160710e+03	3.355531e-04	1.937317e-04	1.937317e-04
1.160710e+03	1.200700e+03	4.474041e-04	2.237021e-04	2.237021e-04
1.200700e+03	1.240690e+03	3.355531e-04	1.937317e-04	1.937317e-04
1.240690e+03	1.280680e+03	5.592553e-04	2.501065e-04	2.501065e-04
1.280680e+03	1.320670e+03	1.118510e-04	1.118510e-04	1.118510e-04
1.320670e+03	1.360660e+03	1.118510e-04	1.118510e-04	1.118510e-04
1.360660e+03	1.400650e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400650e+03	1.440640e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440640e+03	1.480630e+03	1.118510e-04	1.118510e-04	1.118510e-04
1.480630e+03	1.520620e+03	1.118510e-04	1.118510e-04	1.118510e-04
1.520620e+03	1.560610e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560610e+03	1.600600e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600600e+03	1.640590e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640590e+03	1.680580e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680580e+03	1.720570e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720570e+03	1.760560e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760560e+03	1.800550e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800550e+03	1.840540e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840540e+03	1.880530e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880530e+03	1.920520e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920520e+03	1.960510e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960510e+03	2.000500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000500e+03	2.040490e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040490e+03	2.080480e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080480e+03	2.120470e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120470e+03	2.160460e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160460e+03	2.200450e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200450e+03	2.240440e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240440e+03	2.280430e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280430e+03	2.320420e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320420e+03	2.360410e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360410e+03	2.400400e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400400e+03	2.440390e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440390e+03	2.480380e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480380e+03	2.520370e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520370e+03	2.560360e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560360e+03	2.600350e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600350e+03	2.640340e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640340e+03	2.680330e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680330e+03	2.720320e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720320e+03	2.760310e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760310e+03	2.800300e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800300e+03	2.840290e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840290e+03	2.880280e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880280e+03	2.920270e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920270e+03	2.960260e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960260e+03	3.000250e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000250e+03	3.040240e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040240e+03	3.080230e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080230e+03	3.120220e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120220e+03	3.160210e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160210e+03	3.200200e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200200e+03	3.240190e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240190e+03	3.280180e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280180e+03	3.320170e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320170e+03	3.360160e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360160e+03	3.400150e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400150e+03	3.440140e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440140e+03	3.480130e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480130e+03	3.520120e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520120e+03	3.560110e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560110e+03	3.600100e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600100e+03	3.640090e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640090e+03	3.680080e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680080e+03	3.720070e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720070e+03	3.760060e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760060e+03	3.800050e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800050e+03	3.840040e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840040e+03	3.880030e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880030e+03	3.920020e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920020e+03	3.960010e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960010e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
LineColor=violet
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/pTtopjet_b[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=All hadronic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+00	4.099000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.099000e+01	8.098000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.098000e+01	1.209700e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.209700e+02	1.609600e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.609600e+02	2.009500e+02	5.133403e-03	1.371960e-03	1.371960e-03
2.009500e+02	2.409400e+02	1.368418e+00	2.240000e-02	2.240000e-02
2.409400e+02	2.809300e+02	4.971700e+00	4.269639e-02	4.269639e-02
2.809300e+02	3.209200e+02	7.126262e+00	5.111749e-02	5.111749e-02
3.209200e+02	3.609100e+02	6.241483e+00	4.783905e-02	4.783905e-02
3.609100e+02	4.009000e+02	4.235056e+00	3.940654e-02	3.940654e-02
4.009000e+02	4.408900e+02	2.648470e+00	3.116277e-02	3.116277e-02
4.408900e+02	4.808800e+02	1.705390e+00	2.500635e-02	2.500635e-02
4.808800e+02	5.208700e+02	1.066281e+00	1.977309e-02	1.977309e-02
5.208700e+02	5.608600e+02	6.768757e-01	1.575408e-02	1.575408e-02
5.608600e+02	6.008500e+02	4.638395e-01	1.304135e-02	1.304135e-02
6.008500e+02	6.408400e+02	2.962706e-01	1.042276e-02	1.042276e-02
6.408400e+02	6.808300e+02	1.818691e-01	8.166163e-03	8.166163e-03
6.808300e+02	7.208200e+02	1.309018e-01	6.928056e-03	6.928056e-03
7.208200e+02	7.608100e+02	7.810105e-02	5.351396e-03	5.351396e-03
7.608100e+02	8.008000e+02	5.536742e-02	4.505736e-03	4.505736e-03
8.008000e+02	8.407900e+02	3.740050e-02	3.703201e-03	3.703201e-03
8.407900e+02	8.807800e+02	2.676702e-02	3.132843e-03	3.132843e-03
8.807800e+02	9.207700e+02	1.870025e-02	2.618559e-03	2.618559e-03
9.207700e+02	9.607600e+02	1.430019e-02	2.289863e-03	2.289863e-03
9.607600e+02	1.000750e+03	9.900133e-03	1.905281e-03	1.905281e-03
1.000750e+03	1.040740e+03	9.533461e-03	1.869666e-03	1.869666e-03
1.040740e+03	1.080730e+03	4.400060e-03	1.270188e-03	1.270188e-03
1.080730e+03	1.120720e+03	1.833358e-03	8.199027e-04	8.199027e-04
1.120720e+03	1.160710e+03	2.566702e-03	9.701217e-04	9.701217e-04
1.160710e+03	1.200700e+03	2.933373e-03	1.037104e-03	1.037104e-03
1.200700e+03	1.240690e+03	1.833358e-03	8.199027e-04	8.199027e-04
1.240690e+03	1.280680e+03	7.333431e-04	5.185519e-04	5.185519e-04
1.280680e+03	1.320670e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.320670e+03	1.360660e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.360660e+03	1.400650e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400650e+03	1.440640e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.440640e+03	1.480630e+03	1.466686e-03	7.333432e-04	7.333432e-04
1.480630e+03	1.520620e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.520620e+03	1.560610e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560610e+03	1.600600e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600600e+03	1.640590e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.640590e+03	1.680580e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680580e+03	1.720570e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.720570e+03	1.760560e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760560e+03	1.800550e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800550e+03	1.840540e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840540e+03	1.880530e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880530e+03	1.920520e+03	3.666717e-04	3.666716e-04	3.666716e-04
1.920520e+03	1.960510e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960510e+03	2.000500e+03	3.666717e-04	3.666716e-04	3.666716e-04
2.000500e+03	2.040490e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040490e+03	2.080480e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080480e+03	2.120470e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120470e+03	2.160460e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160460e+03	2.200450e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200450e+03	2.240440e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240440e+03	2.280430e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280430e+03	2.320420e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320420e+03	2.360410e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360410e+03	2.400400e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400400e+03	2.440390e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440390e+03	2.480380e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480380e+03	2.520370e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520370e+03	2.560360e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560360e+03	2.600350e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600350e+03	2.640340e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640340e+03	2.680330e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680330e+03	2.720320e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720320e+03	2.760310e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760310e+03	2.800300e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800300e+03	2.840290e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840290e+03	2.880280e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880280e+03	2.920270e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920270e+03	2.960260e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960260e+03	3.000250e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000250e+03	3.040240e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040240e+03	3.080230e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080230e+03	3.120220e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120220e+03	3.160210e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160210e+03	3.200200e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200200e+03	3.240190e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240190e+03	3.280180e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280180e+03	3.320170e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320170e+03	3.360160e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360160e+03	3.400150e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400150e+03	3.440140e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440140e+03	3.480130e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480130e+03	3.520120e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520120e+03	3.560110e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560110e+03	3.600100e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600100e+03	3.640090e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640090e+03	3.680080e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680080e+03	3.720070e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720070e+03	3.760060e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760060e+03	3.800050e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800050e+03	3.840040e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840040e+03	3.880030e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880030e+03	3.920020e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920020e+03	3.960010e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960010e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Hadronic_plots/yd_pT_nocuts.dat <==
# BEGIN PLOT
LegendOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
DrawOnly=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000] //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
RatioPlotReference=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XMax=3000
XLabel=$p_T$ [GeV]
YLabel=d\sigma/d p_T$
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//home/hannah/Dark_photons/1TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
ScaledBy=2.99972998109954991e+05
Title=$M_{\textrm{VLT}}=1$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	8.425779e-01	1.096943e-01	1.096943e-01
4.000000e+01	5.000000e+01	9.711068e-01	1.177640e-01	1.177640e-01
5.000000e+01	6.000000e+01	6.712061e-01	9.790548e-02	9.790548e-02
6.000000e+01	7.000000e+01	6.997681e-01	9.996687e-02	9.996687e-02
7.000000e+01	8.000000e+01	7.140491e-01	1.009818e-01	1.009818e-01
8.000000e+01	9.000000e+01	6.712061e-01	9.790548e-02	9.790548e-02
9.000000e+01	1.000000e+02	7.426111e-01	1.029816e-01	1.029816e-01
1.000000e+02	1.100000e+02	5.712393e-01	9.032086e-02	9.032086e-02
1.100000e+02	1.200000e+02	9.282638e-01	1.151370e-01	1.151370e-01
1.200000e+02	1.300000e+02	1.370974e+00	1.399245e-01	1.399245e-01
1.300000e+02	1.400000e+02	1.356693e+00	1.391938e-01	1.391938e-01
1.400000e+02	1.500000e+02	1.442379e+00	1.435221e-01	1.435221e-01
1.500000e+02	1.600000e+02	1.685156e+00	1.551312e-01	1.551312e-01
1.600000e+02	1.700000e+02	2.056461e+00	1.713718e-01	1.713718e-01
1.700000e+02	1.800000e+02	2.513453e+00	1.894586e-01	1.894586e-01
1.800000e+02	1.900000e+02	3.213221e+00	2.142147e-01	2.142147e-01
1.900000e+02	2.000000e+02	3.198940e+00	2.137382e-01	2.137382e-01
2.000000e+02	2.100000e+02	3.841584e+00	2.342255e-01	2.342255e-01
2.100000e+02	2.200000e+02	3.998675e+00	2.389665e-01	2.389665e-01
2.200000e+02	2.300000e+02	5.626707e+00	2.834694e-01	2.834694e-01
2.300000e+02	2.400000e+02	6.212227e+00	2.978535e-01	2.978535e-01
2.400000e+02	2.500000e+02	6.626376e+00	3.076218e-01	3.076218e-01
2.500000e+02	2.600000e+02	7.697449e+00	3.315526e-01	3.315526e-01
2.600000e+02	2.700000e+02	9.111266e+00	3.607184e-01	3.607184e-01
2.700000e+02	2.800000e+02	9.839597e+00	3.748588e-01	3.748588e-01
2.800000e+02	2.900000e+02	1.135338e+01	4.026629e-01	4.026629e-01
2.900000e+02	3.000000e+02	1.263867e+01	4.248442e-01	4.248442e-01
3.000000e+02	3.100000e+02	1.442379e+01	4.538567e-01	4.538567e-01
3.100000e+02	3.200000e+02	1.595186e+01	4.772926e-01	4.772926e-01
3.200000e+02	3.300000e+02	1.715146e+01	4.949138e-01	4.949138e-01
3.300000e+02	3.400000e+02	1.963635e+01	5.295530e-01	5.295530e-01
3.400000e+02	3.500000e+02	2.055033e+01	5.417369e-01	5.417369e-01
3.500000e+02	3.600000e+02	2.344937e+01	5.786883e-01	5.786883e-01
3.600000e+02	3.700000e+02	2.567721e+01	6.055540e-01	6.055540e-01
3.700000e+02	3.800000e+02	2.726239e+01	6.239662e-01	6.239662e-01
3.800000e+02	3.900000e+02	3.091833e+01	6.644878e-01	6.644878e-01
3.900000e+02	4.000000e+02	3.451713e+01	7.020959e-01	7.020959e-01
4.000000e+02	4.100000e+02	3.733049e+01	7.301479e-01	7.301479e-01
4.100000e+02	4.200000e+02	3.898708e+01	7.461728e-01	7.461728e-01
4.200000e+02	4.300000e+02	4.215746e+01	7.759187e-01	7.759187e-01
4.300000e+02	4.400000e+02	4.855534e+01	8.327172e-01	8.327172e-01
4.400000e+02	4.500000e+02	5.044043e+01	8.487278e-01	8.487278e-01
4.500000e+02	4.600000e+02	5.426773e+01	8.803389e-01	8.803389e-01
4.600000e+02	4.700000e+02	5.432486e+01	8.808021e-01	8.808021e-01
4.700000e+02	4.800000e+02	5.138297e+01	8.566209e-01	8.566209e-01
4.800000e+02	4.900000e+02	4.575627e+01	8.083591e-01	8.083591e-01
4.900000e+02	5.000000e+02	4.052943e+01	7.607891e-01	7.607891e-01
5.000000e+02	5.100000e+02	3.274629e+01	6.838488e-01	6.838488e-01
5.100000e+02	5.200000e+02	2.363503e+01	5.809745e-01	5.809745e-01
5.200000e+02	5.300000e+02	1.836534e+01	5.121280e-01	5.121280e-01
5.300000e+02	5.400000e+02	1.365262e+01	4.415572e-01	4.415572e-01
5.400000e+02	5.500000e+02	9.796754e+00	3.740418e-01	3.740418e-01
5.500000e+02	5.600000e+02	8.211565e+00	3.424459e-01	3.424459e-01
5.600000e+02	5.700000e+02	6.197946e+00	2.975109e-01	2.975109e-01
5.700000e+02	5.800000e+02	5.041187e+00	2.683153e-01	2.683153e-01
5.800000e+02	5.900000e+02	4.341418e+00	2.489974e-01	2.489974e-01
5.900000e+02	6.000000e+02	3.727336e+00	2.307163e-01	2.307163e-01
6.000000e+02	6.100000e+02	2.884758e+00	2.029709e-01	2.029709e-01
6.100000e+02	6.200000e+02	2.184990e+00	1.766460e-01	1.766460e-01
6.200000e+02	6.300000e+02	2.027899e+00	1.701776e-01	1.701776e-01
6.300000e+02	6.400000e+02	1.656594e+00	1.538109e-01	1.538109e-01
6.400000e+02	6.500000e+02	1.242445e+00	1.332041e-01	1.332041e-01
6.500000e+02	6.600000e+02	1.199602e+00	1.308874e-01	1.308874e-01
6.600000e+02	6.700000e+02	9.996687e-01	1.194833e-01	1.194833e-01
6.700000e+02	6.800000e+02	1.128198e+00	1.269321e-01	1.269321e-01
6.800000e+02	6.900000e+02	8.282970e-01	1.087607e-01	1.087607e-01
6.900000e+02	7.000000e+02	7.283301e-01	1.019866e-01	1.019866e-01
7.000000e+02	7.100000e+02	6.997681e-01	9.996687e-02	9.996687e-02
7.100000e+02	7.200000e+02	4.998344e-01	8.448743e-02	8.448743e-02
7.200000e+02	7.300000e+02	5.141153e-01	8.568589e-02	8.568589e-02
7.300000e+02	7.400000e+02	4.569914e-01	8.078543e-02	8.078543e-02
7.400000e+02	7.500000e+02	3.570245e-01	7.140491e-02	7.140491e-02
7.500000e+02	7.600000e+02	3.570245e-01	7.140491e-02	7.140491e-02
7.600000e+02	7.700000e+02	4.141485e-01	7.690544e-02	7.690544e-02
7.700000e+02	7.800000e+02	2.570577e-01	6.058907e-02	6.058907e-02
7.800000e+02	7.900000e+02	2.570577e-01	6.058907e-02	6.058907e-02
7.900000e+02	8.000000e+02	1.570908e-01	4.736466e-02	4.736466e-02
8.000000e+02	8.100000e+02	1.570908e-01	4.736466e-02	4.736466e-02
8.100000e+02	8.200000e+02	1.713718e-01	4.947077e-02	4.947077e-02
8.200000e+02	8.300000e+02	1.285288e-01	4.284295e-02	4.284295e-02
8.300000e+02	8.400000e+02	2.142147e-01	5.531001e-02	5.531001e-02
8.400000e+02	8.500000e+02	1.428098e-01	4.516043e-02	4.516043e-02
8.500000e+02	8.600000e+02	7.140491e-02	3.193324e-02	3.193324e-02
8.600000e+02	8.700000e+02	1.713718e-01	4.947077e-02	4.947077e-02
8.700000e+02	8.800000e+02	7.140491e-02	3.193324e-02	3.193324e-02
8.800000e+02	8.900000e+02	2.856196e-02	2.019636e-02	2.019636e-02
8.900000e+02	9.000000e+02	1.285288e-01	4.284295e-02	4.284295e-02
9.000000e+02	9.100000e+02	2.856196e-02	2.019636e-02	2.019636e-02
9.100000e+02	9.200000e+02	7.140491e-02	3.193324e-02	3.193324e-02
9.200000e+02	9.300000e+02	1.428098e-02	1.428098e-02	1.428098e-02
9.300000e+02	9.400000e+02	5.712393e-02	2.856196e-02	2.856196e-02
9.400000e+02	9.500000e+02	4.284295e-02	2.473539e-02	2.473539e-02
9.500000e+02	9.600000e+02	4.284295e-02	2.473539e-02	2.473539e-02
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	4.284295e-02	2.473539e-02	2.473539e-02
9.800000e+02	9.900000e+02	1.428098e-02	1.428098e-02	1.428098e-02
9.900000e+02	1.000000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	4.284295e-02	2.473539e-02	2.473539e-02
1.050000e+03	1.060000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.060000e+03	1.070000e+03	2.856196e-02	2.019636e-02	2.019636e-02
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.090000e+03	1.100000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.360000e+03	1.370000e+03	1.428098e-02	1.428098e-02	1.428098e-02
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//home/hannah/Dark_photons/3TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
ScaledBy=2.99978998110067740e+05
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	7.988901e-03	9.909013e-04	9.909013e-04
4.000000e+01	5.000000e+01	6.145309e-03	8.690779e-04	8.690779e-04
5.000000e+01	6.000000e+01	4.547528e-03	7.476091e-04	7.476091e-04
6.000000e+01	7.000000e+01	3.564279e-03	6.618700e-04	6.618700e-04
7.000000e+01	8.000000e+01	1.843593e-03	4.760136e-04	4.760136e-04
8.000000e+01	9.000000e+01	2.581030e-03	5.632269e-04	5.632269e-04
9.000000e+01	1.000000e+02	1.720686e-03	4.598728e-04	4.598728e-04
1.000000e+02	1.100000e+02	1.351968e-03	4.076337e-04	4.076337e-04
1.100000e+02	1.200000e+02	1.474874e-03	4.257594e-04	4.257594e-04
1.200000e+02	1.300000e+02	7.374370e-04	3.010574e-04	3.010574e-04
1.300000e+02	1.400000e+02	9.832494e-04	3.476311e-04	3.476311e-04
1.400000e+02	1.500000e+02	6.145309e-04	2.748266e-04	2.748266e-04
1.500000e+02	1.600000e+02	9.832494e-04	3.476311e-04	3.476311e-04
1.600000e+02	1.700000e+02	1.229062e-03	3.886635e-04	3.886635e-04
1.700000e+02	1.800000e+02	7.374370e-04	3.010574e-04	3.010574e-04
1.800000e+02	1.900000e+02	1.229062e-03	3.886635e-04	3.886635e-04
1.900000e+02	2.000000e+02	1.351968e-03	4.076337e-04	4.076337e-04
2.000000e+02	2.100000e+02	1.597780e-03	4.431446e-04	4.431446e-04
2.100000e+02	2.200000e+02	1.597780e-03	4.431446e-04	4.431446e-04
2.200000e+02	2.300000e+02	1.229062e-03	3.886635e-04	3.886635e-04
2.300000e+02	2.400000e+02	2.458123e-03	5.496532e-04	5.496532e-04
2.400000e+02	2.500000e+02	2.335217e-03	5.357356e-04	5.357356e-04
2.500000e+02	2.600000e+02	1.966499e-03	4.916247e-04	4.916247e-04
2.600000e+02	2.700000e+02	1.966499e-03	4.916247e-04	4.916247e-04
2.700000e+02	2.800000e+02	3.441373e-03	6.503584e-04	6.503584e-04
2.800000e+02	2.900000e+02	3.564279e-03	6.618700e-04	6.618700e-04
2.900000e+02	3.000000e+02	5.284965e-03	8.059497e-04	8.059497e-04
3.000000e+02	3.100000e+02	4.055904e-03	7.060422e-04	7.060422e-04
3.100000e+02	3.200000e+02	3.441373e-03	6.503584e-04	6.503584e-04
3.200000e+02	3.300000e+02	6.759840e-03	9.114966e-04	9.114966e-04
3.300000e+02	3.400000e+02	6.882746e-03	9.197456e-04	9.197456e-04
3.400000e+02	3.500000e+02	7.988901e-03	9.909013e-04	9.909013e-04
3.500000e+02	3.600000e+02	7.374370e-03	9.520272e-04	9.520272e-04
3.600000e+02	3.700000e+02	7.128558e-03	9.360255e-04	9.360255e-04
3.700000e+02	3.800000e+02	1.007831e-02	1.112963e-03	1.112963e-03
3.800000e+02	3.900000e+02	1.081574e-02	1.152962e-03	1.152962e-03
3.900000e+02	4.000000e+02	1.204481e-02	1.216709e-03	1.216709e-03
4.000000e+02	4.100000e+02	1.179899e-02	1.204230e-03	1.204230e-03
4.100000e+02	4.200000e+02	1.167609e-02	1.197941e-03	1.197941e-03
4.200000e+02	4.300000e+02	1.339677e-02	1.283178e-03	1.283178e-03
4.300000e+02	4.400000e+02	1.376549e-02	1.300717e-03	1.300717e-03
4.400000e+02	4.500000e+02	1.671524e-02	1.433320e-03	1.433320e-03
4.500000e+02	4.600000e+02	1.536327e-02	1.374133e-03	1.374133e-03
4.600000e+02	4.700000e+02	1.917336e-02	1.535098e-03	1.535098e-03
4.700000e+02	4.800000e+02	1.745268e-02	1.464596e-03	1.464596e-03
4.800000e+02	4.900000e+02	1.708396e-02	1.449042e-03	1.449042e-03
4.900000e+02	5.000000e+02	1.831302e-02	1.500261e-03	1.500261e-03
5.000000e+02	5.100000e+02	1.978789e-02	1.559504e-03	1.559504e-03
5.100000e+02	5.200000e+02	2.236892e-02	1.658095e-03	1.658095e-03
5.200000e+02	5.300000e+02	2.187730e-02	1.639773e-03	1.639773e-03
5.300000e+02	5.400000e+02	2.200021e-02	1.644373e-03	1.644373e-03
5.400000e+02	5.500000e+02	2.163149e-02	1.630535e-03	1.630535e-03
5.500000e+02	5.600000e+02	2.212311e-02	1.648959e-03	1.648959e-03
5.600000e+02	5.700000e+02	2.445833e-02	1.733805e-03	1.733805e-03
5.700000e+02	5.800000e+02	2.556448e-02	1.772578e-03	1.772578e-03
5.800000e+02	5.900000e+02	2.556448e-02	1.772578e-03	1.772578e-03
5.900000e+02	6.000000e+02	2.421252e-02	1.725070e-03	1.725070e-03
6.000000e+02	6.100000e+02	2.814551e-02	1.859908e-03	1.859908e-03
6.100000e+02	6.200000e+02	2.667064e-02	1.810521e-03	1.810521e-03
6.200000e+02	6.300000e+02	3.023492e-02	1.927708e-03	1.927708e-03
6.300000e+02	6.400000e+02	3.134107e-02	1.962654e-03	1.962654e-03
6.400000e+02	6.500000e+02	3.072654e-02	1.943317e-03	1.943317e-03
6.500000e+02	6.600000e+02	3.293885e-02	2.012061e-03	2.012061e-03
6.600000e+02	6.700000e+02	3.478245e-02	2.067602e-03	2.067602e-03
6.700000e+02	6.800000e+02	3.588860e-02	2.100222e-03	2.100222e-03
6.800000e+02	6.900000e+02	3.257014e-02	2.000768e-03	2.000768e-03
6.900000e+02	7.000000e+02	3.220142e-02	1.989410e-03	1.989410e-03
7.000000e+02	7.100000e+02	3.711766e-02	2.135882e-03	2.135882e-03
7.100000e+02	7.200000e+02	3.638023e-02	2.114558e-03	2.114558e-03
7.200000e+02	7.300000e+02	3.932998e-02	2.198613e-03	2.198613e-03
7.300000e+02	7.400000e+02	3.896126e-02	2.188282e-03	2.188282e-03
7.400000e+02	7.500000e+02	3.920707e-02	2.195174e-03	2.195174e-03
7.500000e+02	7.600000e+02	3.834673e-02	2.170956e-03	2.170956e-03
7.600000e+02	7.700000e+02	4.068194e-02	2.236082e-03	2.236082e-03
7.700000e+02	7.800000e+02	4.461494e-02	2.341677e-03	2.341677e-03
7.800000e+02	7.900000e+02	3.846963e-02	2.174432e-03	2.174432e-03
7.900000e+02	8.000000e+02	4.215682e-02	2.276254e-03	2.276254e-03
8.000000e+02	8.100000e+02	3.920707e-02	2.195174e-03	2.195174e-03
8.100000e+02	8.200000e+02	3.699476e-02	2.132342e-03	2.132342e-03
8.200000e+02	8.300000e+02	4.092776e-02	2.242827e-03	2.242827e-03
8.300000e+02	8.400000e+02	4.498366e-02	2.351334e-03	2.351334e-03
8.400000e+02	8.500000e+02	4.522947e-02	2.357749e-03	2.357749e-03
8.500000e+02	8.600000e+02	4.793341e-02	2.427203e-03	2.427203e-03
8.600000e+02	8.700000e+02	4.953119e-02	2.467324e-03	2.467324e-03
8.700000e+02	8.800000e+02	5.088316e-02	2.500771e-03	2.500771e-03
8.800000e+02	8.900000e+02	4.940828e-02	2.464261e-03	2.464261e-03
8.900000e+02	9.000000e+02	4.977700e-02	2.473439e-03	2.473439e-03
9.000000e+02	9.100000e+02	4.903956e-02	2.455049e-03	2.455049e-03
9.100000e+02	9.200000e+02	4.953119e-02	2.467324e-03	2.467324e-03
9.200000e+02	9.300000e+02	5.297256e-02	2.551599e-03	2.551599e-03
9.300000e+02	9.400000e+02	5.063734e-02	2.494723e-03	2.494723e-03
9.400000e+02	9.500000e+02	5.862625e-02	2.684311e-03	2.684311e-03
9.500000e+02	9.600000e+02	5.518487e-02	2.604335e-03	2.604335e-03
9.600000e+02	9.700000e+02	6.219052e-02	2.764706e-03	2.764706e-03
9.700000e+02	9.800000e+02	5.887206e-02	2.689933e-03	2.689933e-03
9.800000e+02	9.900000e+02	5.715137e-02	2.650331e-03	2.650331e-03
9.900000e+02	1.000000e+03	5.616812e-02	2.627434e-03	2.627434e-03
1.000000e+03	1.010000e+03	6.231343e-02	2.767437e-03	2.767437e-03
1.010000e+03	1.020000e+03	6.255924e-02	2.772890e-03	2.772890e-03
1.020000e+03	1.030000e+03	6.243634e-02	2.770164e-03	2.770164e-03
1.030000e+03	1.040000e+03	6.145309e-02	2.748266e-03	2.748266e-03
1.040000e+03	1.050000e+03	6.600062e-02	2.848137e-03	2.848137e-03
1.050000e+03	1.060000e+03	6.046984e-02	2.726191e-03	2.726191e-03
1.060000e+03	1.070000e+03	6.931908e-02	2.918860e-03	2.918860e-03
1.070000e+03	1.080000e+03	6.391121e-02	2.802692e-03	2.802692e-03
1.080000e+03	1.090000e+03	6.747549e-02	2.879784e-03	2.879784e-03
1.090000e+03	1.100000e+03	6.722968e-02	2.874533e-03	2.874533e-03
1.100000e+03	1.110000e+03	7.263755e-02	2.987909e-03	2.987909e-03
1.110000e+03	1.120000e+03	6.735258e-02	2.877160e-03	2.877160e-03
1.120000e+03	1.130000e+03	7.915158e-02	3.119009e-03	3.119009e-03
1.130000e+03	1.140000e+03	8.001192e-02	3.135914e-03	3.135914e-03
1.140000e+03	1.150000e+03	7.755380e-02	3.087368e-03	3.087368e-03
1.150000e+03	1.160000e+03	8.578851e-02	3.247143e-03	3.247143e-03
1.160000e+03	1.170000e+03	8.419073e-02	3.216762e-03	3.216762e-03
1.170000e+03	1.180000e+03	8.271586e-02	3.188462e-03	3.188462e-03
1.180000e+03	1.190000e+03	8.001192e-02	3.135914e-03	3.135914e-03
1.190000e+03	1.200000e+03	8.664885e-02	3.263385e-03	3.263385e-03
1.200000e+03	1.210000e+03	9.451485e-02	3.408293e-03	3.408293e-03
1.210000e+03	1.220000e+03	9.009023e-02	3.327558e-03	3.327558e-03
1.220000e+03	1.230000e+03	9.500647e-02	3.417145e-03	3.417145e-03
1.230000e+03	1.240000e+03	1.020121e-01	3.540893e-03	3.540893e-03
1.240000e+03	1.250000e+03	1.004143e-01	3.513053e-03	3.513053e-03
1.250000e+03	1.260000e+03	1.050848e-01	3.593824e-03	3.593824e-03
1.260000e+03	1.270000e+03	1.039786e-01	3.574858e-03	3.574858e-03
1.270000e+03	1.280000e+03	1.130737e-01	3.727928e-03	3.727928e-03
1.280000e+03	1.290000e+03	1.151631e-01	3.762213e-03	3.762213e-03
1.290000e+03	1.300000e+03	1.159005e-01	3.774240e-03	3.774240e-03
1.300000e+03	1.310000e+03	1.174983e-01	3.800167e-03	3.800167e-03
1.310000e+03	1.320000e+03	1.257330e-01	3.931076e-03	3.931076e-03
1.320000e+03	1.330000e+03	1.290515e-01	3.982615e-03	3.982615e-03
1.330000e+03	1.340000e+03	1.360571e-01	4.089286e-03	4.089286e-03
1.340000e+03	1.350000e+03	1.374091e-01	4.109554e-03	4.109554e-03
1.350000e+03	1.360000e+03	1.419566e-01	4.177003e-03	4.177003e-03
1.360000e+03	1.370000e+03	1.521578e-01	4.324481e-03	4.324481e-03
1.370000e+03	1.380000e+03	1.511746e-01	4.310486e-03	4.310486e-03
1.380000e+03	1.390000e+03	1.627278e-01	4.472164e-03	4.472164e-03
1.390000e+03	1.400000e+03	1.602697e-01	4.438258e-03	4.438258e-03
1.400000e+03	1.410000e+03	1.712083e-01	4.587217e-03	4.587217e-03
1.410000e+03	1.420000e+03	1.889068e-01	4.818486e-03	4.818486e-03
1.420000e+03	1.430000e+03	1.911191e-01	4.846619e-03	4.846619e-03
1.430000e+03	1.440000e+03	2.045159e-01	5.013607e-03	5.013607e-03
1.440000e+03	1.450000e+03	2.152087e-01	5.143003e-03	5.143003e-03
1.450000e+03	1.460000e+03	2.195104e-01	5.194150e-03	5.194150e-03
1.460000e+03	1.470000e+03	2.192646e-01	5.191240e-03	5.191240e-03
1.470000e+03	1.480000e+03	2.161920e-01	5.154739e-03	5.154739e-03
1.480000e+03	1.490000e+03	2.010745e-01	4.971247e-03	4.971247e-03
1.490000e+03	1.500000e+03	1.844822e-01	4.761722e-03	4.761722e-03
1.500000e+03	1.510000e+03	1.551076e-01	4.366197e-03	4.366197e-03
1.510000e+03	1.520000e+03	1.297889e-01	3.993978e-03	3.993978e-03
1.520000e+03	1.530000e+03	1.031183e-01	3.560038e-03	3.560038e-03
1.530000e+03	1.540000e+03	7.546439e-02	3.045495e-03	3.045495e-03
1.540000e+03	1.550000e+03	6.022403e-02	2.720644e-03	2.720644e-03
1.550000e+03	1.560000e+03	4.658144e-02	2.392728e-03	2.392728e-03
1.560000e+03	1.570000e+03	4.006741e-02	2.219129e-03	2.219129e-03
1.570000e+03	1.580000e+03	3.158689e-02	1.970336e-03	1.970336e-03
1.580000e+03	1.590000e+03	2.703936e-02	1.822993e-03	1.822993e-03
1.590000e+03	1.600000e+03	1.757558e-02	1.469744e-03	1.469744e-03
1.600000e+03	1.610000e+03	1.868174e-02	1.515289e-03	1.515289e-03
1.610000e+03	1.620000e+03	1.278224e-02	1.253402e-03	1.253402e-03
1.620000e+03	1.630000e+03	1.364259e-02	1.294897e-03	1.294897e-03
1.630000e+03	1.640000e+03	1.155318e-02	1.191619e-03	1.191619e-03
1.640000e+03	1.650000e+03	9.955400e-03	1.106156e-03	1.106156e-03
1.650000e+03	1.660000e+03	1.007831e-02	1.112963e-03	1.112963e-03
1.660000e+03	1.670000e+03	7.497277e-03	9.599279e-04	9.599279e-04
1.670000e+03	1.680000e+03	7.128558e-03	9.360255e-04	9.360255e-04
1.680000e+03	1.690000e+03	4.670435e-03	7.576446e-04	7.576446e-04
1.690000e+03	1.700000e+03	4.301716e-03	7.271228e-04	7.271228e-04
1.700000e+03	1.710000e+03	3.810091e-03	6.843126e-04	6.843126e-04
1.710000e+03	1.720000e+03	3.932998e-03	6.952623e-04	6.952623e-04
1.720000e+03	1.730000e+03	3.687185e-03	6.731848e-04	6.731848e-04
1.730000e+03	1.740000e+03	3.195561e-03	6.267010e-04	6.267010e-04
1.740000e+03	1.750000e+03	2.949748e-03	6.021149e-04	6.021149e-04
1.750000e+03	1.760000e+03	3.564279e-03	6.618700e-04	6.618700e-04
1.760000e+03	1.770000e+03	1.720686e-03	4.598728e-04	4.598728e-04
1.770000e+03	1.780000e+03	2.212311e-03	5.214467e-04	5.214467e-04
1.780000e+03	1.790000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.790000e+03	1.800000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.800000e+03	1.810000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.810000e+03	1.820000e+03	2.089405e-03	5.067552e-04	5.067552e-04
1.820000e+03	1.830000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.830000e+03	1.840000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.840000e+03	1.850000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.850000e+03	1.860000e+03	1.229062e-03	3.886635e-04	3.886635e-04
1.860000e+03	1.870000e+03	1.597780e-03	4.431446e-04	4.431446e-04
1.870000e+03	1.880000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.880000e+03	1.890000e+03	1.106156e-03	3.687185e-04	3.687185e-04
1.890000e+03	1.900000e+03	8.603432e-04	3.251792e-04	3.251792e-04
1.900000e+03	1.910000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.910000e+03	1.920000e+03	1.351968e-03	4.076337e-04	4.076337e-04
1.920000e+03	1.930000e+03	4.916247e-04	2.458123e-04	2.458123e-04
1.930000e+03	1.940000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.940000e+03	1.950000e+03	1.229062e-04	1.229062e-04	1.229062e-04
1.950000e+03	1.960000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.960000e+03	1.970000e+03	2.458123e-04	1.738156e-04	1.738156e-04
1.970000e+03	1.980000e+03	3.687185e-04	2.128797e-04	2.128797e-04
1.980000e+03	1.990000e+03	6.145309e-04	2.748266e-04	2.748266e-04
1.990000e+03	2.000000e+03	6.145309e-04	2.748266e-04	2.748266e-04
2.000000e+03	2.010000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.010000e+03	2.020000e+03	2.458123e-04	1.738156e-04	1.738156e-04
2.020000e+03	2.030000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.030000e+03	2.040000e+03	3.687185e-04	2.128797e-04	2.128797e-04
2.040000e+03	2.050000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.050000e+03	2.060000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.060000e+03	2.070000e+03	4.916247e-04	2.458123e-04	2.458123e-04
2.070000e+03	2.080000e+03	3.687185e-04	2.128797e-04	2.128797e-04
2.080000e+03	2.090000e+03	3.687185e-04	2.128797e-04	2.128797e-04
2.090000e+03	2.100000e+03	4.916247e-04	2.458123e-04	2.458123e-04
2.100000e+03	2.110000e+03	2.458123e-04	1.738156e-04	1.738156e-04
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	2.458123e-04	1.738156e-04	1.738156e-04
2.150000e+03	2.160000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	3.687185e-04	2.128797e-04	2.128797e-04
2.220000e+03	2.230000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	2.458123e-04	1.738156e-04	1.738156e-04
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.280000e+03	2.290000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.290000e+03	2.300000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	1.229062e-04	1.229062e-04	1.229062e-04
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//home/hannah/Dark_photons/5TeV_TopMass.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
ScaledBy=2.99987999519679986e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	9.131167e-05	1.220204e-05	1.220204e-05
4.000000e+01	5.000000e+01	5.543923e-05	9.507749e-06	9.507749e-06
5.000000e+01	6.000000e+01	5.706979e-05	9.646556e-06	9.646556e-06
6.000000e+01	7.000000e+01	3.424188e-05	7.472190e-06	7.472190e-06
7.000000e+01	8.000000e+01	3.913357e-05	7.988107e-06	7.988107e-06
8.000000e+01	9.000000e+01	1.630566e-05	5.156301e-06	5.156301e-06
9.000000e+01	1.000000e+02	1.956679e-05	5.648445e-06	5.648445e-06
1.000000e+02	1.100000e+02	1.304452e-05	4.611936e-06	4.611936e-06
1.100000e+02	1.200000e+02	9.783393e-06	3.994053e-06	3.994053e-06
1.200000e+02	1.300000e+02	1.141396e-05	4.314071e-06	4.314071e-06
1.300000e+02	1.400000e+02	9.783393e-06	3.994053e-06	3.994053e-06
1.400000e+02	1.500000e+02	6.522262e-06	3.261132e-06	3.261132e-06
1.500000e+02	1.600000e+02	3.261131e-06	2.305968e-06	2.305968e-06
1.600000e+02	1.700000e+02	6.522262e-06	3.261132e-06	3.261132e-06
1.700000e+02	1.800000e+02	8.152828e-06	3.646055e-06	3.646055e-06
1.800000e+02	1.900000e+02	1.630566e-06	1.630566e-06	1.630566e-06
1.900000e+02	2.000000e+02	4.891697e-06	2.824222e-06	2.824222e-06
2.000000e+02	2.100000e+02	8.152828e-06	3.646055e-06	3.646055e-06
2.100000e+02	2.200000e+02	4.891697e-06	2.824222e-06	2.824222e-06
2.200000e+02	2.300000e+02	3.261131e-06	2.305968e-06	2.305968e-06
2.300000e+02	2.400000e+02	3.261131e-06	2.305968e-06	2.305968e-06
2.400000e+02	2.500000e+02	6.522262e-06	3.261132e-06	3.261132e-06
2.500000e+02	2.600000e+02	3.261131e-06	2.305968e-06	2.305968e-06
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	3.261131e-06	2.305968e-06	2.305968e-06
2.800000e+02	2.900000e+02	3.261131e-06	2.305968e-06	2.305968e-06
2.900000e+02	3.000000e+02	1.630566e-06	1.630566e-06	1.630566e-06
3.000000e+02	3.100000e+02	6.522262e-06	3.261132e-06	3.261132e-06
3.100000e+02	3.200000e+02	1.630566e-06	1.630566e-06	1.630566e-06
3.200000e+02	3.300000e+02	8.152828e-06	3.646055e-06	3.646055e-06
3.300000e+02	3.400000e+02	8.152828e-06	3.646055e-06	3.646055e-06
3.400000e+02	3.500000e+02	6.522262e-06	3.261132e-06	3.261132e-06
3.500000e+02	3.600000e+02	6.522262e-06	3.261132e-06	3.261132e-06
3.600000e+02	3.700000e+02	1.304452e-05	4.611936e-06	4.611936e-06
3.700000e+02	3.800000e+02	1.304452e-05	4.611936e-06	4.611936e-06
3.800000e+02	3.900000e+02	1.956679e-05	5.648445e-06	5.648445e-06
3.900000e+02	4.000000e+02	1.304452e-05	4.611936e-06	4.611936e-06
4.000000e+02	4.100000e+02	1.793622e-05	5.407974e-06	5.407974e-06
4.100000e+02	4.200000e+02	1.630566e-05	5.156301e-06	5.156301e-06
4.200000e+02	4.300000e+02	3.261131e-05	7.292111e-06	7.292111e-06
4.300000e+02	4.400000e+02	2.771961e-05	6.722994e-06	6.722994e-06
4.400000e+02	4.500000e+02	3.424188e-05	7.472190e-06	7.472190e-06
4.500000e+02	4.600000e+02	2.445848e-05	6.315153e-06	6.315153e-06
4.600000e+02	4.700000e+02	2.935018e-05	6.917904e-06	6.917904e-06
4.700000e+02	4.800000e+02	5.054753e-05	9.078605e-06	9.078605e-06
4.800000e+02	4.900000e+02	4.565584e-05	8.628142e-06	8.628142e-06
4.900000e+02	5.000000e+02	4.076414e-05	8.152828e-06	8.152828e-06
5.000000e+02	5.100000e+02	3.587244e-05	7.648030e-06	7.648030e-06
5.100000e+02	5.200000e+02	5.054753e-05	9.078605e-06	9.078605e-06
5.200000e+02	5.300000e+02	5.217810e-05	9.223872e-06	9.223872e-06
5.300000e+02	5.400000e+02	5.380866e-05	9.366886e-06	9.366886e-06
5.400000e+02	5.500000e+02	5.380866e-05	9.366886e-06	9.366886e-06
5.500000e+02	5.600000e+02	5.870036e-05	9.783393e-06	9.783393e-06
5.600000e+02	5.700000e+02	7.337545e-05	1.093817e-05	1.093817e-05
5.700000e+02	5.800000e+02	5.870036e-05	9.783393e-06	9.783393e-06
5.800000e+02	5.900000e+02	7.174488e-05	1.081595e-05	1.081595e-05
5.900000e+02	6.000000e+02	1.043562e-04	1.304452e-05	1.304452e-05
6.000000e+02	6.100000e+02	7.826715e-05	1.129689e-05	1.129689e-05
6.100000e+02	6.200000e+02	9.783393e-05	1.263030e-05	1.263030e-05
6.200000e+02	6.300000e+02	9.294224e-05	1.231050e-05	1.231050e-05
6.300000e+02	6.400000e+02	8.152828e-05	1.152984e-05	1.152984e-05
6.400000e+02	6.500000e+02	7.826715e-05	1.129689e-05	1.129689e-05
6.500000e+02	6.600000e+02	7.989771e-05	1.141396e-05	1.141396e-05
6.600000e+02	6.700000e+02	1.092479e-04	1.334675e-05	1.334675e-05
6.700000e+02	6.800000e+02	1.076173e-04	1.324678e-05	1.324678e-05
6.800000e+02	6.900000e+02	1.157702e-04	1.373939e-05	1.373939e-05
6.900000e+02	7.000000e+02	1.271841e-04	1.440076e-05	1.440076e-05
7.000000e+02	7.100000e+02	1.255535e-04	1.430816e-05	1.430816e-05
7.100000e+02	7.200000e+02	1.125090e-04	1.354449e-05	1.354449e-05
7.200000e+02	7.300000e+02	1.239230e-04	1.421494e-05	1.421494e-05
7.300000e+02	7.400000e+02	1.206619e-04	1.402666e-05	1.402666e-05
7.400000e+02	7.500000e+02	1.500120e-04	1.563983e-05	1.563983e-05
7.500000e+02	7.600000e+02	1.222924e-04	1.412111e-05	1.412111e-05
7.600000e+02	7.700000e+02	1.451203e-04	1.538272e-05	1.538272e-05
7.700000e+02	7.800000e+02	1.858845e-04	1.740968e-05	1.740968e-05
7.800000e+02	7.900000e+02	1.418592e-04	1.520890e-05	1.520890e-05
7.900000e+02	8.000000e+02	1.549037e-04	1.589279e-05	1.589279e-05
8.000000e+02	8.100000e+02	1.679483e-04	1.654843e-05	1.654843e-05
8.100000e+02	8.200000e+02	1.483815e-04	1.555460e-05	1.555460e-05
8.200000e+02	8.300000e+02	1.597954e-04	1.614177e-05	1.614177e-05
8.300000e+02	8.400000e+02	1.679483e-04	1.654843e-05	1.654843e-05
8.400000e+02	8.500000e+02	1.826233e-04	1.725628e-05	1.725628e-05
8.500000e+02	8.600000e+02	1.875150e-04	1.748587e-05	1.748587e-05
8.600000e+02	8.700000e+02	1.679483e-04	1.654843e-05	1.654843e-05
8.700000e+02	8.800000e+02	1.744705e-04	1.686670e-05	1.686670e-05
8.800000e+02	8.900000e+02	1.712094e-04	1.670832e-05	1.670832e-05
8.900000e+02	9.000000e+02	2.021901e-04	1.815721e-05	1.815721e-05
9.000000e+02	9.100000e+02	1.712094e-04	1.670832e-05	1.670832e-05
9.100000e+02	9.200000e+02	1.761011e-04	1.694534e-05	1.694534e-05
9.200000e+02	9.300000e+02	1.924067e-04	1.771248e-05	1.771248e-05
9.300000e+02	9.400000e+02	2.250180e-04	1.915481e-05	1.915481e-05
9.400000e+02	9.500000e+02	2.070818e-04	1.837554e-05	1.837554e-05
9.500000e+02	9.600000e+02	2.103430e-04	1.851967e-05	1.851967e-05
9.600000e+02	9.700000e+02	2.266486e-04	1.922408e-05	1.922408e-05
9.700000e+02	9.800000e+02	2.087124e-04	1.844774e-05	1.844774e-05
9.800000e+02	9.900000e+02	1.777316e-04	1.702360e-05	1.702360e-05
9.900000e+02	1.000000e+03	2.429543e-04	1.990359e-05	1.990359e-05
1.000000e+03	1.010000e+03	2.054513e-04	1.830305e-05	1.830305e-05
1.010000e+03	1.020000e+03	1.842539e-04	1.733315e-05	1.733315e-05
1.020000e+03	1.030000e+03	2.119735e-04	1.859131e-05	1.859131e-05
1.030000e+03	1.040000e+03	2.315403e-04	1.943043e-05	1.943043e-05
1.040000e+03	1.050000e+03	2.250180e-04	1.915481e-05	1.915481e-05
1.050000e+03	1.060000e+03	2.462154e-04	2.003672e-05	2.003672e-05
1.060000e+03	1.070000e+03	2.217569e-04	1.901550e-05	1.901550e-05
1.070000e+03	1.080000e+03	2.299097e-04	1.936189e-05	1.936189e-05
1.080000e+03	1.090000e+03	2.527377e-04	2.030038e-05	2.030038e-05
1.090000e+03	1.100000e+03	2.396931e-04	1.976956e-05	1.976956e-05
1.100000e+03	1.110000e+03	2.429543e-04	1.990359e-05	1.990359e-05
1.110000e+03	1.120000e+03	2.559988e-04	2.043093e-05	2.043093e-05
1.120000e+03	1.130000e+03	2.445848e-04	1.997027e-05	1.997027e-05
1.130000e+03	1.140000e+03	2.592599e-04	2.056065e-05	2.056065e-05
1.140000e+03	1.150000e+03	2.478460e-04	2.010296e-05	2.010296e-05
1.150000e+03	1.160000e+03	2.478460e-04	2.010296e-05	2.010296e-05
1.160000e+03	1.170000e+03	2.331709e-04	1.949873e-05	1.949873e-05
1.170000e+03	1.180000e+03	2.494765e-04	2.016898e-05	2.016898e-05
1.180000e+03	1.190000e+03	2.755656e-04	2.119735e-05	2.119735e-05
1.190000e+03	1.200000e+03	2.429543e-04	1.990359e-05	1.990359e-05
1.200000e+03	1.210000e+03	2.576294e-04	2.049589e-05	2.049589e-05
1.210000e+03	1.220000e+03	2.429543e-04	1.990359e-05	1.990359e-05
1.220000e+03	1.230000e+03	3.016546e-04	2.217809e-05	2.217809e-05
1.230000e+03	1.240000e+03	2.902407e-04	2.175446e-05	2.175446e-05
1.240000e+03	1.250000e+03	2.755656e-04	2.119735e-05	2.119735e-05
1.250000e+03	1.260000e+03	2.869795e-04	2.163190e-05	2.163190e-05
1.260000e+03	1.270000e+03	2.413237e-04	1.983669e-05	1.983669e-05
1.270000e+03	1.280000e+03	2.478460e-04	2.010296e-05	2.010296e-05
1.280000e+03	1.290000e+03	3.016546e-04	2.217809e-05	2.217809e-05
1.290000e+03	1.300000e+03	2.771961e-04	2.125997e-05	2.125997e-05
1.300000e+03	1.310000e+03	3.277437e-04	2.311726e-05	2.311726e-05
1.310000e+03	1.320000e+03	2.983935e-04	2.205788e-05	2.205788e-05
1.320000e+03	1.330000e+03	3.114380e-04	2.253486e-05	2.253486e-05
1.330000e+03	1.340000e+03	3.228520e-04	2.294409e-05	2.294409e-05
1.340000e+03	1.350000e+03	3.163297e-04	2.271115e-05	2.271115e-05
1.350000e+03	1.360000e+03	3.016546e-04	2.217809e-05	2.217809e-05
1.360000e+03	1.370000e+03	3.261131e-04	2.305968e-05	2.305968e-05
1.370000e+03	1.380000e+03	3.391576e-04	2.351635e-05	2.351635e-05
1.380000e+03	1.390000e+03	3.391576e-04	2.351635e-05	2.351635e-05
1.390000e+03	1.400000e+03	3.212214e-04	2.288608e-05	2.288608e-05
1.400000e+03	1.410000e+03	3.065463e-04	2.235719e-05	2.235719e-05
1.410000e+03	1.420000e+03	3.358965e-04	2.340302e-05	2.340302e-05
1.420000e+03	1.430000e+03	3.179603e-04	2.276961e-05	2.276961e-05
1.430000e+03	1.440000e+03	3.505716e-04	2.390878e-05	2.390878e-05
1.440000e+03	1.450000e+03	3.228520e-04	2.294409e-05	2.294409e-05
1.450000e+03	1.460000e+03	3.587244e-04	2.418520e-05	2.418520e-05
1.460000e+03	1.470000e+03	3.195908e-04	2.282792e-05	2.282792e-05
1.470000e+03	1.480000e+03	3.652467e-04	2.440407e-05	2.440407e-05
1.480000e+03	1.490000e+03	3.358965e-04	2.340302e-05	2.340302e-05
1.490000e+03	1.500000e+03	3.619856e-04	2.429488e-05	2.429488e-05
1.500000e+03	1.510000e+03	3.782912e-04	2.483603e-05	2.483603e-05
1.510000e+03	1.520000e+03	3.799218e-04	2.488950e-05	2.488950e-05
1.520000e+03	1.530000e+03	3.456799e-04	2.374139e-05	2.374139e-05
1.530000e+03	1.540000e+03	3.603550e-04	2.424010e-05	2.424010e-05
1.540000e+03	1.550000e+03	3.897052e-04	2.520793e-05	2.520793e-05
1.550000e+03	1.560000e+03	3.652467e-04	2.440407e-05	2.440407e-05
1.560000e+03	1.570000e+03	3.782912e-04	2.483603e-05	2.483603e-05
1.570000e+03	1.580000e+03	3.945969e-04	2.536565e-05	2.536565e-05
1.580000e+03	1.590000e+03	4.141636e-04	2.598694e-05	2.598694e-05
1.590000e+03	1.600000e+03	3.880746e-04	2.515514e-05	2.515514e-05
1.600000e+03	1.610000e+03	4.239470e-04	2.629208e-05	2.629208e-05
1.610000e+03	1.620000e+03	3.505716e-04	2.390878e-05	2.390878e-05
1.620000e+03	1.630000e+03	3.994886e-04	2.552239e-05	2.552239e-05
1.630000e+03	1.640000e+03	4.418833e-04	2.684250e-05	2.684250e-05
1.640000e+03	1.650000e+03	4.092720e-04	2.583302e-05	2.583302e-05
1.650000e+03	1.660000e+03	4.223165e-04	2.624147e-05	2.624147e-05
1.660000e+03	1.670000e+03	4.223165e-04	2.624147e-05	2.624147e-05
1.670000e+03	1.680000e+03	4.320999e-04	2.654368e-05	2.654368e-05
1.680000e+03	1.690000e+03	4.614500e-04	2.743036e-05	2.743036e-05
1.690000e+03	1.700000e+03	4.500361e-04	2.708899e-05	2.708899e-05
1.700000e+03	1.710000e+03	4.402527e-04	2.679293e-05	2.679293e-05
1.710000e+03	1.720000e+03	4.516667e-04	2.713802e-05	2.713802e-05
1.720000e+03	1.730000e+03	4.696029e-04	2.767162e-05	2.767162e-05
1.730000e+03	1.740000e+03	4.630806e-04	2.747878e-05	2.747878e-05
1.740000e+03	1.750000e+03	4.989531e-04	2.852325e-05	2.852325e-05
1.750000e+03	1.760000e+03	4.304693e-04	2.649355e-05	2.649355e-05
1.760000e+03	1.770000e+03	5.283032e-04	2.935018e-05	2.935018e-05
1.770000e+03	1.780000e+03	4.630806e-04	2.747878e-05	2.747878e-05
1.780000e+03	1.790000e+03	4.581889e-04	2.733326e-05	2.733326e-05
1.790000e+03	1.800000e+03	4.956919e-04	2.842988e-05	2.842988e-05
1.800000e+03	1.810000e+03	4.793863e-04	2.795837e-05	2.795837e-05
1.810000e+03	1.820000e+03	5.755896e-04	3.063554e-05	3.063554e-05
1.820000e+03	1.830000e+03	4.875391e-04	2.819511e-05	2.819511e-05
1.830000e+03	1.840000e+03	4.744946e-04	2.781536e-05	2.781536e-05
1.840000e+03	1.850000e+03	4.875391e-04	2.819511e-05	2.819511e-05
1.850000e+03	1.860000e+03	5.022142e-04	2.861631e-05	2.861631e-05
1.860000e+03	1.870000e+03	5.739591e-04	3.059212e-05	3.059212e-05
1.870000e+03	1.880000e+03	5.576534e-04	3.015444e-05	3.015444e-05
1.880000e+03	1.890000e+03	5.690674e-04	3.046148e-05	3.046148e-05
1.890000e+03	1.900000e+03	5.951564e-04	3.115191e-05	3.115191e-05
1.900000e+03	1.910000e+03	6.196149e-04	3.178558e-05	3.178558e-05
1.910000e+03	1.920000e+03	5.935259e-04	3.110921e-05	3.110921e-05
1.920000e+03	1.930000e+03	5.446089e-04	2.979967e-05	2.979967e-05
1.930000e+03	1.940000e+03	6.016787e-04	3.132214e-05	3.132214e-05
1.940000e+03	1.950000e+03	5.967870e-04	3.119456e-05	3.119456e-05
1.950000e+03	1.960000e+03	5.446089e-04	2.979967e-05	2.979967e-05
1.960000e+03	1.970000e+03	5.380866e-04	2.962069e-05	2.962069e-05
1.970000e+03	1.980000e+03	5.185198e-04	2.907715e-05	2.907715e-05
1.980000e+03	1.990000e+03	6.114621e-04	3.157577e-05	3.157577e-05
1.990000e+03	2.000000e+03	6.408123e-04	3.232470e-05	3.232470e-05
2.000000e+03	2.010000e+03	6.391817e-04	3.228356e-05	3.228356e-05
2.010000e+03	2.020000e+03	6.620096e-04	3.285498e-05	3.285498e-05
2.020000e+03	2.030000e+03	6.098315e-04	3.153364e-05	3.153364e-05
2.030000e+03	2.040000e+03	6.832070e-04	3.337685e-05	3.337685e-05
2.040000e+03	2.050000e+03	7.044043e-04	3.389066e-05	3.389066e-05
2.050000e+03	2.060000e+03	6.652707e-04	3.293582e-05	3.293582e-05
2.060000e+03	2.070000e+03	7.027737e-04	3.385143e-05	3.385143e-05
2.070000e+03	2.080000e+03	7.174488e-04	3.420303e-05	3.420303e-05
2.080000e+03	2.090000e+03	7.549518e-04	3.508558e-05	3.508558e-05
2.090000e+03	2.100000e+03	7.256017e-04	3.439682e-05	3.439682e-05
2.100000e+03	2.110000e+03	7.207100e-04	3.428068e-05	3.428068e-05
2.110000e+03	2.120000e+03	7.353851e-04	3.462794e-05	3.462794e-05
2.120000e+03	2.130000e+03	8.560469e-04	3.736096e-05	3.736096e-05
2.130000e+03	2.140000e+03	7.908243e-04	3.590948e-05	3.590948e-05
2.140000e+03	2.150000e+03	7.908243e-04	3.590948e-05	3.590948e-05
2.150000e+03	2.160000e+03	8.103911e-04	3.635101e-05	3.635101e-05
2.160000e+03	2.170000e+03	8.299579e-04	3.678724e-05	3.678724e-05
2.170000e+03	2.180000e+03	8.772443e-04	3.782068e-05	3.782068e-05
2.180000e+03	2.190000e+03	8.169133e-04	3.649700e-05	3.649700e-05
2.190000e+03	2.200000e+03	8.413718e-04	3.703933e-05	3.703933e-05
2.200000e+03	2.210000e+03	8.495246e-04	3.721836e-05	3.721836e-05
2.210000e+03	2.220000e+03	8.658303e-04	3.757383e-05	3.757383e-05
2.220000e+03	2.230000e+03	9.392058e-04	3.913358e-05	3.913358e-05
2.230000e+03	2.240000e+03	9.555114e-04	3.947181e-05	3.947181e-05
2.240000e+03	2.250000e+03	9.261612e-04	3.886087e-05	3.886087e-05
2.250000e+03	2.260000e+03	9.277918e-04	3.889505e-05	3.889505e-05
2.260000e+03	2.270000e+03	1.022365e-03	4.082930e-05	4.082930e-05
2.270000e+03	2.280000e+03	1.046823e-03	4.131482e-05	4.131482e-05
2.280000e+03	2.290000e+03	1.046823e-03	4.131482e-05	4.131482e-05
2.290000e+03	2.300000e+03	1.058237e-03	4.153944e-05	4.153944e-05
2.300000e+03	2.310000e+03	1.128351e-03	4.289348e-05	4.289348e-05
2.310000e+03	2.320000e+03	1.240860e-03	4.498115e-05	4.498115e-05
2.320000e+03	2.330000e+03	1.216402e-03	4.453564e-05	4.453564e-05
2.330000e+03	2.340000e+03	1.226185e-03	4.471437e-05	4.471437e-05
2.340000e+03	2.350000e+03	1.333803e-03	4.663532e-05	4.663532e-05
2.350000e+03	2.360000e+03	1.333803e-03	4.663532e-05	4.663532e-05
2.360000e+03	2.370000e+03	1.338694e-03	4.672076e-05	4.672076e-05
2.370000e+03	2.380000e+03	1.382720e-03	4.748279e-05	4.748279e-05
2.380000e+03	2.390000e+03	1.385981e-03	4.753874e-05	4.753874e-05
2.390000e+03	2.400000e+03	1.581649e-03	5.078368e-05	5.078368e-05
2.400000e+03	2.410000e+03	1.596324e-03	5.101872e-05	5.101872e-05
2.410000e+03	2.420000e+03	1.746336e-03	5.336211e-05	5.336211e-05
2.420000e+03	2.430000e+03	1.819711e-03	5.447163e-05	5.447163e-05
2.430000e+03	2.440000e+03	1.803405e-03	5.422703e-05	5.422703e-05
2.440000e+03	2.450000e+03	1.889825e-03	5.551112e-05	5.551112e-05
2.450000e+03	2.460000e+03	1.943634e-03	5.629585e-05	5.629585e-05
2.460000e+03	2.470000e+03	1.976245e-03	5.676617e-05	5.676617e-05
2.470000e+03	2.480000e+03	2.070818e-03	5.810856e-05	5.810856e-05
2.480000e+03	2.490000e+03	1.901239e-03	5.567850e-05	5.567850e-05
2.490000e+03	2.500000e+03	1.679483e-03	5.233074e-05	5.233074e-05
2.500000e+03	2.510000e+03	1.412070e-03	4.798408e-05	4.798408e-05
2.510000e+03	2.520000e+03	1.221294e-03	4.462509e-05	4.462509e-05
2.520000e+03	2.530000e+03	9.587725e-04	3.953911e-05	3.953911e-05
2.530000e+03	2.540000e+03	7.467990e-04	3.489563e-05	3.489563e-05
2.540000e+03	2.550000e+03	5.690674e-04	3.046148e-05	3.046148e-05
2.550000e+03	2.560000e+03	4.532972e-04	2.718696e-05	2.718696e-05
2.560000e+03	2.570000e+03	2.755656e-04	2.119735e-05	2.119735e-05
2.570000e+03	2.580000e+03	2.625211e-04	2.068956e-05	2.068956e-05
2.580000e+03	2.590000e+03	1.956679e-04	1.786195e-05	1.786195e-05
2.590000e+03	2.600000e+03	1.924067e-04	1.771248e-05	1.771248e-05
2.600000e+03	2.610000e+03	1.369675e-04	1.494438e-05	1.494438e-05
2.610000e+03	2.620000e+03	1.255535e-04	1.430816e-05	1.430816e-05
2.620000e+03	2.630000e+03	1.108785e-04	1.344599e-05	1.344599e-05
2.630000e+03	2.640000e+03	7.989771e-05	1.141396e-05	1.141396e-05
2.640000e+03	2.650000e+03	8.315884e-05	1.164457e-05	1.164457e-05
2.650000e+03	2.660000e+03	7.826715e-05	1.129689e-05	1.129689e-05
2.660000e+03	2.670000e+03	6.522262e-05	1.031260e-05	1.031260e-05
2.670000e+03	2.680000e+03	5.054753e-05	9.078605e-06	9.078605e-06
2.680000e+03	2.690000e+03	5.054753e-05	9.078605e-06	9.078605e-06
2.690000e+03	2.700000e+03	3.587244e-05	7.648030e-06	7.648030e-06
2.700000e+03	2.710000e+03	4.402527e-05	8.472667e-06	8.472667e-06
2.710000e+03	2.720000e+03	3.913357e-05	7.988107e-06	7.988107e-06
2.720000e+03	2.730000e+03	2.608905e-05	6.522262e-06	6.522262e-06
2.730000e+03	2.740000e+03	1.793622e-05	5.407974e-06	5.407974e-06
2.740000e+03	2.750000e+03	2.445848e-05	6.315153e-06	6.315153e-06
2.750000e+03	2.760000e+03	1.956679e-05	5.648445e-06	5.648445e-06
2.760000e+03	2.770000e+03	1.956679e-05	5.648445e-06	5.648445e-06
2.770000e+03	2.780000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.780000e+03	2.790000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.790000e+03	2.800000e+03	2.119735e-05	5.879088e-06	5.879088e-06
2.800000e+03	2.810000e+03	1.304452e-05	4.611936e-06	4.611936e-06
2.810000e+03	2.820000e+03	2.119735e-05	5.879088e-06	5.879088e-06
2.820000e+03	2.830000e+03	1.467509e-05	4.891697e-06	4.891697e-06
2.830000e+03	2.840000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.840000e+03	2.850000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.850000e+03	2.860000e+03	8.152828e-06	3.646055e-06	3.646055e-06
2.860000e+03	2.870000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.870000e+03	2.880000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.880000e+03	2.890000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.890000e+03	2.900000e+03	6.522262e-06	3.261132e-06	3.261132e-06
2.900000e+03	2.910000e+03	9.783393e-06	3.994053e-06	3.994053e-06
2.910000e+03	2.920000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.920000e+03	2.930000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.930000e+03	2.940000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.940000e+03	2.950000e+03	3.261131e-06	2.305968e-06	2.305968e-06
2.950000e+03	2.960000e+03	1.630566e-06	1.630566e-06	1.630566e-06
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.980000e+03	2.990000e+03	4.891697e-06	2.824222e-06	2.824222e-06
2.990000e+03	3.000000e+03	6.522262e-06	3.261132e-06	3.261132e-06
3.000000e+03	3.010000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.010000e+03	3.020000e+03	4.891697e-06	2.824222e-06	2.824222e-06
3.020000e+03	3.030000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.050000e+03	3.060000e+03	3.261131e-06	2.305968e-06	2.305968e-06
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.100000e+03	3.110000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.130000e+03	3.140000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	9.783393e-06	3.994053e-06	3.994053e-06
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	1.630566e-06	1.630566e-06	1.630566e-06
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
LineColor=black
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-mj-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
ScaledBy=6.28321511497855280e+06
Title=Multijet
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	2.563329e+02	2.362940e+01	2.362940e+01
8.000000e+01	9.000000e+01	2.536725e+02	2.742429e+01	2.742429e+01
9.000000e+01	1.000000e+02	1.794592e+02	1.930977e+01	1.930977e+01
1.000000e+02	1.100000e+02	1.630445e+02	1.881335e+01	1.881335e+01
1.100000e+02	1.200000e+02	1.866783e+02	2.265550e+01	2.265550e+01
1.200000e+02	1.300000e+02	1.873835e+02	2.607211e+01	2.607211e+01
1.300000e+02	1.400000e+02	1.754139e+02	2.586220e+01	2.586220e+01
1.400000e+02	1.500000e+02	1.318973e+02	1.786929e+01	1.786929e+01
1.500000e+02	1.600000e+02	1.173307e+02	1.882499e+01	1.882499e+01
1.600000e+02	1.700000e+02	1.035744e+02	1.656423e+01	1.656423e+01
1.700000e+02	1.800000e+02	1.129935e+02	1.471187e+01	1.471187e+01
1.800000e+02	1.900000e+02	1.086829e+02	1.440539e+01	1.440539e+01
1.900000e+02	2.000000e+02	1.408852e+02	2.009313e+01	2.009313e+01
2.000000e+02	2.100000e+02	1.101830e+02	1.663206e+01	1.663206e+01
2.100000e+02	2.200000e+02	1.069567e+02	1.634878e+01	1.634878e+01
2.200000e+02	2.300000e+02	1.001280e+02	1.385348e+01	1.385348e+01
2.300000e+02	2.400000e+02	7.797466e+01	9.825665e+00	9.825665e+00
2.400000e+02	2.500000e+02	9.910039e+01	1.122980e+01	1.122980e+01
2.500000e+02	2.600000e+02	9.951882e+01	1.210338e+01	1.210338e+01
2.600000e+02	2.700000e+02	1.147617e+02	1.431542e+01	1.431542e+01
2.700000e+02	2.800000e+02	1.136672e+02	1.305254e+01	1.305254e+01
2.800000e+02	2.900000e+02	1.109113e+02	1.274272e+01	1.274272e+01
2.900000e+02	3.000000e+02	8.445873e+01	9.330152e+00	9.330152e+00
3.000000e+02	3.100000e+02	8.223993e+01	9.002534e+00	9.002534e+00
3.100000e+02	3.200000e+02	8.784087e+01	9.239873e+00	9.239873e+00
3.200000e+02	3.300000e+02	8.217282e+01	8.117381e+00	8.117381e+00
3.300000e+02	3.400000e+02	7.908182e+01	7.643434e+00	7.643434e+00
3.400000e+02	3.500000e+02	6.739642e+01	6.911150e+00	6.911150e+00
3.500000e+02	3.600000e+02	6.073054e+01	5.675383e+00	5.675383e+00
3.600000e+02	3.700000e+02	5.970514e+01	5.422063e+00	5.422063e+00
3.700000e+02	3.800000e+02	5.504214e+01	4.901188e+00	4.901188e+00
3.800000e+02	3.900000e+02	5.033431e+01	4.349268e+00	4.349268e+00
3.900000e+02	4.000000e+02	4.590566e+01	4.042615e+00	4.042615e+00
4.000000e+02	4.100000e+02	4.156192e+01	4.183085e+00	4.183085e+00
4.100000e+02	4.200000e+02	3.810716e+01	3.265031e+00	3.265031e+00
4.200000e+02	4.300000e+02	3.579223e+01	3.094318e+00	3.094318e+00
4.300000e+02	4.400000e+02	2.955545e+01	2.920986e+00	2.920986e+00
4.400000e+02	4.500000e+02	2.785392e+01	2.579324e+00	2.579324e+00
4.500000e+02	4.600000e+02	2.531466e+01	2.318469e+00	2.318469e+00
4.600000e+02	4.700000e+02	2.238805e+01	2.148136e+00	2.148136e+00
4.700000e+02	4.800000e+02	2.207295e+01	2.095635e+00	2.095635e+00
4.800000e+02	4.900000e+02	1.913368e+01	2.058491e+00	2.058491e+00
4.900000e+02	5.000000e+02	1.932090e+01	1.722876e+00	1.722876e+00
5.000000e+02	5.100000e+02	1.908296e+01	1.579046e+00	1.579046e+00
5.100000e+02	5.200000e+02	1.263342e+01	1.341045e+00	1.341045e+00
5.200000e+02	5.300000e+02	1.512340e+01	1.374666e+00	1.374666e+00
5.300000e+02	5.400000e+02	1.245869e+01	1.276371e+00	1.276371e+00
5.400000e+02	5.500000e+02	1.328609e+01	1.224052e+00	1.224052e+00
5.500000e+02	5.600000e+02	9.307952e+00	9.130649e-01	9.130649e-01
5.600000e+02	5.700000e+02	9.299166e+00	1.139491e+00	1.139491e+00
5.700000e+02	5.800000e+02	8.492015e+00	9.694004e-01	9.694004e-01
5.800000e+02	5.900000e+02	9.769238e+00	1.013435e+00	1.013435e+00
5.900000e+02	6.000000e+02	5.745275e+00	7.462471e-01	7.462471e-01
6.000000e+02	6.100000e+02	6.551117e+00	7.222029e-01	7.222029e-01
6.100000e+02	6.200000e+02	5.658122e+00	5.900550e-01	5.900550e-01
6.200000e+02	6.300000e+02	5.696917e+00	6.756119e-01	6.756119e-01
6.300000e+02	6.400000e+02	4.388870e+00	4.867447e-01	4.867447e-01
6.400000e+02	6.500000e+02	5.046762e+00	5.129066e-01	5.129066e-01
6.500000e+02	6.600000e+02	3.683460e+00	4.081424e-01	4.081424e-01
6.600000e+02	6.700000e+02	4.044681e+00	4.501885e-01	4.501885e-01
6.700000e+02	6.800000e+02	3.034497e+00	3.114811e-01	3.114811e-01
6.800000e+02	6.900000e+02	3.236530e+00	4.464043e-01	4.464043e-01
6.900000e+02	7.000000e+02	2.646305e+00	3.009871e-01	3.009871e-01
7.000000e+02	7.100000e+02	2.256776e+00	2.636028e-01	2.636028e-01
7.100000e+02	7.200000e+02	2.555194e+00	3.017811e-01	3.017811e-01
7.200000e+02	7.300000e+02	2.415985e+00	3.125928e-01	3.125928e-01
7.300000e+02	7.400000e+02	1.558452e+00	2.089908e-01	2.089908e-01
7.400000e+02	7.500000e+02	2.041120e+00	2.231228e-01	2.231228e-01
7.500000e+02	7.600000e+02	1.790563e+00	2.280991e-01	2.280991e-01
7.600000e+02	7.700000e+02	1.415077e+00	1.741804e-01	1.741804e-01
7.700000e+02	7.800000e+02	1.730306e+00	1.979356e-01	1.979356e-01
7.800000e+02	7.900000e+02	1.423751e+00	1.820067e-01	1.820067e-01
7.900000e+02	8.000000e+02	1.301223e+00	1.696307e-01	1.696307e-01
8.000000e+02	8.100000e+02	1.149774e+00	1.520691e-01	1.520691e-01
8.100000e+02	8.200000e+02	1.299445e+00	1.830282e-01	1.830282e-01
8.200000e+02	8.300000e+02	7.791950e-01	1.231504e-01	1.231504e-01
8.300000e+02	8.400000e+02	1.235475e+00	1.624191e-01	1.624191e-01
8.400000e+02	8.500000e+02	9.209791e-01	1.379252e-01	1.379252e-01
8.500000e+02	8.600000e+02	6.832306e-01	1.233321e-01	1.233321e-01
8.600000e+02	8.700000e+02	7.421906e-01	1.251674e-01	1.251674e-01
8.700000e+02	8.800000e+02	7.067625e-01	9.921657e-02	9.921657e-02
8.800000e+02	8.900000e+02	6.230826e-01	9.544732e-02	9.544732e-02
8.900000e+02	9.000000e+02	5.145395e-01	8.193253e-02	8.193253e-02
9.000000e+02	9.100000e+02	5.724024e-01	8.664982e-02	8.664982e-02
9.100000e+02	9.200000e+02	5.270365e-01	8.675680e-02	8.675680e-02
9.200000e+02	9.300000e+02	4.888658e-01	8.505359e-02	8.505359e-02
9.300000e+02	9.400000e+02	3.615426e-01	6.389267e-02	6.389267e-02
9.400000e+02	9.500000e+02	3.338145e-01	6.446767e-02	6.446767e-02
9.500000e+02	9.600000e+02	3.867840e-01	7.542537e-02	7.542537e-02
9.600000e+02	9.700000e+02	3.675157e-01	7.404873e-02	7.404873e-02
9.700000e+02	9.800000e+02	2.002236e-01	4.203117e-02	4.203117e-02
9.800000e+02	9.900000e+02	2.441826e-01	4.138113e-02	4.138113e-02
9.900000e+02	1.000000e+03	2.753688e-01	5.006052e-02	5.006052e-02
1.000000e+03	1.010000e+03	2.426839e-01	4.548531e-02	4.548531e-02
1.010000e+03	1.020000e+03	2.395103e-01	4.070595e-02	4.070595e-02
1.020000e+03	1.030000e+03	1.420496e-01	3.097953e-02	3.097953e-02
1.030000e+03	1.040000e+03	2.560162e-01	4.292046e-02	4.292046e-02
1.040000e+03	1.050000e+03	1.945884e-01	3.347444e-02	3.347444e-02
1.050000e+03	1.060000e+03	1.640401e-01	3.425503e-02	3.425503e-02
1.060000e+03	1.070000e+03	1.353952e-01	2.860826e-02	2.860826e-02
1.070000e+03	1.080000e+03	1.939139e-01	3.959006e-02	3.959006e-02
1.080000e+03	1.090000e+03	1.037518e-01	2.182115e-02	2.182115e-02
1.090000e+03	1.100000e+03	8.407271e-02	2.023452e-02	2.023452e-02
1.100000e+03	1.110000e+03	1.463571e-01	2.454616e-02	2.454616e-02
1.110000e+03	1.120000e+03	1.493989e-01	3.240420e-02	3.240420e-02
1.120000e+03	1.130000e+03	1.063879e-01	2.270033e-02	2.270033e-02
1.130000e+03	1.140000e+03	1.072016e-01	2.280505e-02	2.280505e-02
1.140000e+03	1.150000e+03	7.030371e-02	1.879480e-02	1.879480e-02
1.150000e+03	1.160000e+03	1.464269e-01	4.586355e-02	4.586355e-02
1.160000e+03	1.170000e+03	7.760984e-02	1.753127e-02	1.753127e-02
1.170000e+03	1.180000e+03	1.122631e-01	2.240117e-02	2.240117e-02
1.180000e+03	1.190000e+03	7.473528e-02	2.531933e-02	2.531933e-02
1.190000e+03	1.200000e+03	1.082822e-01	4.512828e-02	4.512828e-02
1.200000e+03	1.210000e+03	5.334568e-02	1.198550e-02	1.198550e-02
1.210000e+03	1.220000e+03	4.982569e-02	1.503613e-02	1.503613e-02
1.220000e+03	1.230000e+03	2.901808e-02	9.608653e-03	9.608653e-03
1.230000e+03	1.240000e+03	7.024241e-02	1.878510e-02	1.878510e-02
1.240000e+03	1.250000e+03	3.974098e-02	1.345500e-02	1.345500e-02
1.250000e+03	1.260000e+03	3.204719e-02	8.426976e-03	8.426976e-03
1.260000e+03	1.270000e+03	5.129909e-02	1.165635e-02	1.165635e-02
1.270000e+03	1.280000e+03	4.214873e-02	1.022162e-02	1.022162e-02
1.280000e+03	1.290000e+03	4.608379e-02	1.069625e-02	1.069625e-02
1.290000e+03	1.300000e+03	2.561294e-02	7.761998e-03	7.761998e-03
1.300000e+03	1.310000e+03	4.089984e-02	9.705009e-03	9.705009e-03
1.310000e+03	1.320000e+03	2.221131e-02	7.172749e-03	7.172749e-03
1.320000e+03	1.330000e+03	5.128195e-02	2.510518e-02	2.510518e-02
1.330000e+03	1.340000e+03	2.497661e-02	7.090365e-03	7.090365e-03
1.340000e+03	1.350000e+03	1.733229e-02	6.488904e-03	6.488904e-03
1.350000e+03	1.360000e+03	4.019039e-02	1.204018e-02	1.204018e-02
1.360000e+03	1.370000e+03	2.250638e-02	7.141226e-03	7.141226e-03
1.370000e+03	1.380000e+03	2.193353e-02	7.448668e-03	7.448668e-03
1.380000e+03	1.390000e+03	3.122075e-02	8.959132e-03	8.959132e-03
1.390000e+03	1.400000e+03	2.502603e-02	6.610983e-03	6.610983e-03
1.400000e+03	1.410000e+03	2.379931e-02	7.585339e-03	7.585339e-03
1.410000e+03	1.420000e+03	2.897391e-02	1.578887e-02	1.578887e-02
1.420000e+03	1.430000e+03	1.945072e-02	8.034161e-03	8.034161e-03
1.430000e+03	1.440000e+03	1.279328e-02	5.242004e-03	5.242004e-03
1.440000e+03	1.450000e+03	1.226689e-02	4.094353e-03	4.094353e-03
1.450000e+03	1.460000e+03	1.237087e-02	4.684815e-03	4.684815e-03
1.460000e+03	1.470000e+03	1.807408e-02	5.049920e-03	5.049920e-03
1.470000e+03	1.480000e+03	1.291308e-02	4.721366e-03	4.721366e-03
1.480000e+03	1.490000e+03	1.467841e-02	5.693782e-03	5.693782e-03
1.490000e+03	1.500000e+03	1.365932e-02	5.091539e-03	5.091539e-03
1.500000e+03	1.510000e+03	1.144179e-02	3.727789e-03	3.727789e-03
1.510000e+03	1.520000e+03	8.483136e-03	3.011532e-03	3.011532e-03
1.520000e+03	1.530000e+03	9.425402e-03	3.531059e-03	3.531059e-03
1.530000e+03	1.540000e+03	9.327799e-03	4.541247e-03	4.541247e-03
1.540000e+03	1.550000e+03	9.278946e-04	9.278947e-04	9.278947e-04
1.550000e+03	1.560000e+03	1.122843e-02	3.472898e-03	3.472898e-03
1.560000e+03	1.570000e+03	1.566035e-02	5.172430e-03	5.172430e-03
1.570000e+03	1.580000e+03	1.066805e-02	7.906622e-03	7.906622e-03
1.580000e+03	1.590000e+03	9.983043e-03	3.905398e-03	3.905398e-03
1.590000e+03	1.600000e+03	8.944512e-03	5.058176e-03	5.058176e-03
1.600000e+03	1.610000e+03	3.268193e-03	1.663989e-03	1.663989e-03
1.610000e+03	1.620000e+03	4.884348e-03	2.268874e-03	2.268874e-03
1.620000e+03	1.630000e+03	2.932541e-03	2.242638e-03	2.242638e-03
1.630000e+03	1.640000e+03	2.926096e-03	1.482343e-03	1.482343e-03
1.640000e+03	1.650000e+03	2.711619e-03	1.609590e-03	1.609590e-03
1.650000e+03	1.660000e+03	1.805311e-03	1.172026e-03	1.172026e-03
1.660000e+03	1.670000e+03	6.274036e-03	2.440951e-03	2.440951e-03
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	4.188015e-03	1.913183e-03	1.913183e-03
1.690000e+03	1.700000e+03	3.471213e-03	1.565373e-03	1.565373e-03
1.700000e+03	1.710000e+03	6.306454e-03	2.259850e-03	2.259850e-03
1.710000e+03	1.720000e+03	1.035883e-03	7.408022e-04	7.408022e-04
1.720000e+03	1.730000e+03	1.369173e-03	9.682909e-04	9.682909e-04
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	6.795912e-04	6.795912e-04	6.795912e-04
1.750000e+03	1.760000e+03	1.222943e-03	8.452886e-04	8.452886e-04
1.760000e+03	1.770000e+03	1.131757e-03	8.012115e-04	8.012115e-04
1.770000e+03	1.780000e+03	5.459206e-04	5.459206e-04	5.459206e-04
1.780000e+03	1.790000e+03	6.230890e-04	6.230890e-04	6.230890e-04
1.790000e+03	1.800000e+03	3.817077e-03	3.235437e-03	3.235437e-03
1.800000e+03	1.810000e+03	1.127477e-03	7.982520e-04	7.982520e-04
1.810000e+03	1.820000e+03	6.068237e-04	6.068237e-04	6.068237e-04
1.820000e+03	1.830000e+03	2.367411e-03	1.075415e-03	1.075415e-03
1.830000e+03	1.840000e+03	2.934766e-03	1.337431e-03	1.337431e-03
1.840000e+03	1.850000e+03	1.345201e-03	7.781349e-04	7.781349e-04
1.850000e+03	1.860000e+03	2.511604e-03	1.292443e-03	1.292443e-03
1.860000e+03	1.870000e+03	1.108536e-03	7.841166e-04	7.841166e-04
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	2.839674e-03	2.585772e-03	2.585772e-03
1.890000e+03	1.900000e+03	2.586609e-03	1.662638e-03	1.662638e-03
1.900000e+03	1.910000e+03	1.485704e-03	8.590587e-04	8.590587e-04
1.910000e+03	1.920000e+03	2.398105e-03	1.658238e-03	1.658238e-03
1.920000e+03	1.930000e+03	4.555516e-04	4.555515e-04	4.555515e-04
1.930000e+03	1.940000e+03	8.617834e-04	6.093729e-04	6.093729e-04
1.940000e+03	1.950000e+03	6.856367e-04	4.951596e-04	4.951596e-04
1.950000e+03	1.960000e+03	3.094306e-03	2.358106e-03	2.358106e-03
1.960000e+03	1.970000e+03	8.281043e-04	5.861237e-04	5.861237e-04
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	1.166244e-03	8.686780e-04	8.686780e-04
1.990000e+03	2.000000e+03	3.389268e-03	3.070495e-03	3.070495e-03
2.000000e+03	2.010000e+03	5.487419e-04	3.978545e-04	3.978545e-04
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	1.106668e-03	6.396103e-04	6.396103e-04
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	6.048225e-04	4.277200e-04	4.277200e-04
2.050000e+03	2.060000e+03	9.639147e-04	7.117617e-04	7.117617e-04
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	3.243266e-04	3.243265e-04	3.243265e-04
2.080000e+03	2.090000e+03	6.377981e-04	4.510044e-04	4.510044e-04
2.090000e+03	2.100000e+03	3.507386e-04	3.507386e-04	3.507386e-04
2.100000e+03	2.110000e+03	6.155900e-04	4.356608e-04	4.356608e-04
2.110000e+03	2.120000e+03	2.991675e-04	2.991675e-04	2.991675e-04
2.120000e+03	2.130000e+03	2.769520e-04	2.769520e-04	2.769520e-04
2.130000e+03	2.140000e+03	7.794635e-04	5.594218e-04	5.594218e-04
2.140000e+03	2.150000e+03	2.816677e-04	2.816677e-04	2.816677e-04
2.150000e+03	2.160000e+03	6.208153e-04	4.389829e-04	4.389829e-04
2.160000e+03	2.170000e+03	8.280171e-04	4.838982e-04	4.838982e-04
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	2.697617e-04	2.697617e-04	2.697617e-04
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	3.630262e-04	3.630262e-04	3.630262e-04
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	5.329087e-04	5.329087e-04	5.329087e-04
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	1.791198e-04	1.791198e-04	1.791198e-04
2.340000e+03	2.350000e+03	8.606587e-05	8.606587e-05	8.606587e-05
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	3.637436e-04	3.637436e-04	3.637436e-04
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	2.744921e-04	2.005004e-04	2.005004e-04
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	1.705121e-04	1.705121e-04	1.705121e-04
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	1.518919e-04	1.518919e-04	1.518919e-04
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	1.237797e-04	1.237797e-04	1.237797e-04
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	6.221473e-05	6.221472e-05	6.221472e-05
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	5.517172e-05	5.517172e-05	5.517172e-05
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
LineColor=orange
LineStyle=dashed
Path=//home/hannah/Dark_photons/lephad-bg-semilepel-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
ScaledBy=4.47292343017369545e-03
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	1.426863e+00	2.526311e-02	2.526311e-02
8.000000e+01	9.000000e+01	1.249288e+00	2.363888e-02	2.363888e-02
9.000000e+01	1.000000e+02	1.166091e+00	2.283820e-02	2.283820e-02
1.000000e+02	1.100000e+02	1.082895e+00	2.200842e-02	2.200842e-02
1.100000e+02	1.200000e+02	9.603367e-01	2.072562e-02	2.072562e-02
1.200000e+02	1.300000e+02	8.825078e-01	1.986804e-02	1.986804e-02
1.300000e+02	1.400000e+02	8.082573e-01	1.901387e-02	1.901387e-02
1.400000e+02	1.500000e+02	7.250609e-01	1.800873e-02	1.800873e-02
1.500000e+02	1.600000e+02	6.405226e-01	1.692634e-02	1.692634e-02
1.600000e+02	1.700000e+02	5.890840e-01	1.623246e-02	1.623246e-02
1.700000e+02	1.800000e+02	5.094660e-01	1.509570e-02	1.509570e-02
1.800000e+02	1.900000e+02	4.598165e-01	1.434128e-02	1.434128e-02
1.900000e+02	2.000000e+02	4.240331e-01	1.377196e-02	1.377196e-02
2.000000e+02	2.100000e+02	3.752783e-01	1.295604e-02	1.295604e-02
2.100000e+02	2.200000e+02	3.359165e-01	1.225777e-02	1.225777e-02
2.200000e+02	2.300000e+02	2.983440e-01	1.155193e-02	1.155193e-02
2.300000e+02	2.400000e+02	2.697173e-01	1.098374e-02	1.098374e-02
2.400000e+02	2.500000e+02	2.415379e-01	1.039413e-02	1.039413e-02
2.500000e+02	2.600000e+02	2.138057e-01	9.779247e-03	9.779247e-03
2.600000e+02	2.700000e+02	2.097801e-01	9.686746e-03	9.686746e-03
2.700000e+02	2.800000e+02	1.838372e-01	9.068018e-03	9.068018e-03
2.800000e+02	2.900000e+02	1.538686e-01	8.296037e-03	8.296037e-03
2.900000e+02	3.000000e+02	1.458173e-01	8.076073e-03	8.076073e-03
3.000000e+02	3.100000e+02	1.404498e-01	7.926041e-03	7.926041e-03
3.100000e+02	3.200000e+02	1.283729e-01	7.577613e-03	7.577613e-03
3.200000e+02	3.300000e+02	1.118231e-01	7.072313e-03	7.072313e-03
3.300000e+02	3.400000e+02	1.046664e-01	6.842257e-03	6.842257e-03
3.400000e+02	3.500000e+02	8.185450e-02	6.050859e-03	6.050859e-03
3.500000e+02	3.600000e+02	8.901118e-02	6.309835e-03	6.309835e-03
3.600000e+02	3.700000e+02	7.246136e-02	5.693102e-03	5.693102e-03
3.700000e+02	3.800000e+02	7.067219e-02	5.622378e-03	5.622378e-03
3.800000e+02	3.900000e+02	6.798844e-02	5.514591e-03	5.514591e-03
3.900000e+02	4.000000e+02	7.425053e-02	5.762958e-03	5.762958e-03
4.000000e+02	4.100000e+02	5.948988e-02	5.158427e-03	5.158427e-03
4.100000e+02	4.200000e+02	5.367508e-02	4.899842e-03	4.899842e-03
4.200000e+02	4.300000e+02	4.964945e-02	4.712517e-03	4.712517e-03
4.300000e+02	4.400000e+02	3.936173e-02	4.195974e-03	4.195974e-03
4.400000e+02	4.500000e+02	4.294006e-02	4.382552e-03	4.382552e-03
4.500000e+02	4.600000e+02	4.249277e-02	4.359666e-03	4.359666e-03
4.600000e+02	4.700000e+02	3.488880e-02	3.950378e-03	3.950378e-03
4.700000e+02	4.800000e+02	3.309963e-02	3.847754e-03	3.847754e-03
4.800000e+02	4.900000e+02	3.220505e-02	3.795401e-03	3.795401e-03
4.900000e+02	5.000000e+02	3.399422e-02	3.899404e-03	3.899404e-03
5.000000e+02	5.100000e+02	2.594296e-02	3.406478e-03	3.406478e-03
5.100000e+02	5.200000e+02	2.907400e-02	3.606186e-03	3.606186e-03
5.200000e+02	5.300000e+02	2.057545e-02	3.033684e-03	3.033684e-03
5.300000e+02	5.400000e+02	1.744440e-02	2.793340e-03	2.793340e-03
5.400000e+02	5.500000e+02	1.833899e-02	2.864068e-03	2.864068e-03
5.500000e+02	5.600000e+02	2.102274e-02	3.066482e-03	3.066482e-03
5.600000e+02	5.700000e+02	1.431335e-02	2.530268e-03	2.530268e-03
5.700000e+02	5.800000e+02	1.744440e-02	2.793340e-03	2.793340e-03
5.800000e+02	5.900000e+02	1.431335e-02	2.530268e-03	2.530268e-03
5.900000e+02	6.000000e+02	1.386606e-02	2.490418e-03	2.490418e-03
6.000000e+02	6.100000e+02	1.386606e-02	2.490418e-03	2.490418e-03
6.100000e+02	6.200000e+02	1.162960e-02	2.280752e-03	2.280752e-03
6.200000e+02	6.300000e+02	8.498555e-03	1.949702e-03	1.949702e-03
6.300000e+02	6.400000e+02	4.920216e-03	1.483501e-03	1.483501e-03
6.400000e+02	6.500000e+02	8.945847e-03	2.000352e-03	2.000352e-03
6.500000e+02	6.600000e+02	7.603970e-03	1.844233e-03	1.844233e-03
6.600000e+02	6.700000e+02	4.472923e-03	1.414462e-03	1.414462e-03
6.700000e+02	6.800000e+02	2.683754e-03	1.095638e-03	1.095638e-03
6.800000e+02	6.900000e+02	8.945847e-03	2.000352e-03	2.000352e-03
6.900000e+02	7.000000e+02	3.131046e-03	1.183424e-03	1.183424e-03
7.000000e+02	7.100000e+02	5.367508e-03	1.549466e-03	1.549466e-03
7.100000e+02	7.200000e+02	5.814800e-03	1.612736e-03	1.612736e-03
7.200000e+02	7.300000e+02	3.131046e-03	1.183424e-03	1.183424e-03
7.300000e+02	7.400000e+02	4.025631e-03	1.341877e-03	1.341877e-03
7.400000e+02	7.500000e+02	3.578339e-03	1.265134e-03	1.265134e-03
7.500000e+02	7.600000e+02	3.578339e-03	1.265134e-03	1.265134e-03
7.600000e+02	7.700000e+02	2.236462e-03	1.000176e-03	1.000176e-03
7.700000e+02	7.800000e+02	2.683754e-03	1.095638e-03	1.095638e-03
7.800000e+02	7.900000e+02	2.683754e-03	1.095638e-03	1.095638e-03
7.900000e+02	8.000000e+02	8.945847e-04	6.325669e-04	6.325669e-04
8.000000e+02	8.100000e+02	1.789169e-03	8.945847e-04	8.945847e-04
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	1.789169e-03	8.945847e-04	8.945847e-04
8.300000e+02	8.400000e+02	8.945847e-04	6.325669e-04	6.325669e-04
8.400000e+02	8.500000e+02	2.236462e-03	1.000176e-03	1.000176e-03
8.500000e+02	8.600000e+02	8.945847e-04	6.325669e-04	6.325669e-04
8.600000e+02	8.700000e+02	1.789169e-03	8.945847e-04	8.945847e-04
8.700000e+02	8.800000e+02	1.789169e-03	8.945847e-04	8.945847e-04
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	8.945847e-04	6.325669e-04	6.325669e-04
9.000000e+02	9.100000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.100000e+02	9.200000e+02	8.945847e-04	6.325669e-04	6.325669e-04
9.200000e+02	9.300000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.300000e+02	9.400000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.400000e+02	9.500000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	2.236462e-03	1.000176e-03	1.000176e-03
9.700000e+02	9.800000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.800000e+02	9.900000e+02	4.472923e-04	4.472923e-04	4.472923e-04
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	1.789169e-03	8.945847e-04	8.945847e-04
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	8.945847e-04	6.325669e-04	6.325669e-04
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.150000e+03	1.160000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.160000e+03	1.170000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	4.472923e-04	4.472923e-04	4.472923e-04
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
LineColor=violet
LineStyle=dashed
Path=//home/hannah/Dark_photons/had-bg-tthad-1M.yoda/MC_YDHADallcuts/yd_pTb[Weight_MERGING=0.000]
ScaledBy=1.46631969005794668e-02
Title=All hadronic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	1.052231e+01	1.242138e-01	1.242138e-01
8.000000e+01	9.000000e+01	9.520814e+00	1.181548e-01	1.181548e-01
9.000000e+01	1.000000e+02	9.086783e+00	1.154302e-01	1.154302e-01
1.000000e+02	1.100000e+02	8.226053e+00	1.098272e-01	1.098272e-01
1.100000e+02	1.200000e+02	7.451837e+00	1.045312e-01	1.045312e-01
1.200000e+02	1.300000e+02	6.954754e+00	1.009846e-01	1.009846e-01
1.300000e+02	1.400000e+02	6.591107e+00	9.830905e-02	9.830905e-02
1.400000e+02	1.500000e+02	6.061766e+00	9.427877e-02	9.427877e-02
1.500000e+02	1.600000e+02	5.460575e+00	8.948155e-02	8.948155e-02
1.600000e+02	1.700000e+02	5.129186e+00	8.672385e-02	8.672385e-02
1.700000e+02	1.800000e+02	4.645301e+00	8.253179e-02	8.253179e-02
1.800000e+02	1.900000e+02	4.170213e+00	7.819761e-02	7.819761e-02
1.900000e+02	2.000000e+02	3.840291e+00	7.504062e-02	7.504062e-02
2.000000e+02	2.100000e+02	3.442919e+00	7.105223e-02	7.105223e-02
2.100000e+02	2.200000e+02	3.192178e+00	6.841603e-02	6.841603e-02
2.200000e+02	2.300000e+02	2.806536e+00	6.415044e-02	6.415044e-02
2.300000e+02	2.400000e+02	2.503008e+00	6.058225e-02	6.058225e-02
2.400000e+02	2.500000e+02	2.209744e+00	5.692268e-02	5.692268e-02
2.500000e+02	2.600000e+02	2.035252e+00	5.462902e-02	5.462902e-02
2.600000e+02	2.700000e+02	1.868091e+00	5.233755e-02	5.233755e-02
2.700000e+02	2.800000e+02	1.739055e+00	5.049763e-02	5.049763e-02
2.800000e+02	2.900000e+02	1.564563e+00	4.789729e-02	4.789729e-02
2.900000e+02	3.000000e+02	1.310890e+00	4.384272e-02	4.384272e-02
3.000000e+02	3.100000e+02	1.212646e+00	4.216784e-02	4.216784e-02
3.100000e+02	3.200000e+02	1.202382e+00	4.198901e-02	4.198901e-02
3.200000e+02	3.300000e+02	9.707036e-01	3.772747e-02	3.772747e-02
3.300000e+02	3.400000e+02	8.577970e-01	3.546555e-02	3.546555e-02
3.400000e+02	3.500000e+02	7.830147e-01	3.388436e-02	3.388436e-02
3.500000e+02	3.600000e+02	7.580873e-01	3.334064e-02	3.334064e-02
3.600000e+02	3.700000e+02	7.316935e-01	3.275511e-02	3.275511e-02
3.700000e+02	3.800000e+02	5.909268e-01	2.943616e-02	2.943616e-02
3.800000e+02	3.900000e+02	6.407817e-01	3.065275e-02	3.065275e-02
3.900000e+02	4.000000e+02	6.569112e-01	3.103614e-02	3.103614e-02
4.000000e+02	4.100000e+02	6.129216e-01	2.997898e-02	2.997898e-02
4.100000e+02	4.200000e+02	5.557352e-01	2.854620e-02	2.854620e-02
4.200000e+02	4.300000e+02	5.190772e-01	2.758864e-02	2.758864e-02
4.300000e+02	4.400000e+02	4.442949e-01	2.552407e-02	2.552407e-02
4.400000e+02	4.500000e+02	4.017716e-01	2.427191e-02	2.427191e-02
4.500000e+02	4.600000e+02	4.530928e-01	2.577555e-02	2.577555e-02
4.600000e+02	4.700000e+02	3.357872e-01	2.218944e-02	2.218944e-02
4.700000e+02	4.800000e+02	3.797768e-01	2.359818e-02	2.359818e-02
4.800000e+02	4.900000e+02	2.668702e-01	1.978173e-02	1.978173e-02
4.900000e+02	5.000000e+02	2.478080e-01	1.906216e-02	1.906216e-02
5.000000e+02	5.100000e+02	2.610049e-01	1.956314e-02	1.956314e-02
5.100000e+02	5.200000e+02	2.140827e-01	1.771761e-02	1.771761e-02
5.200000e+02	5.300000e+02	1.803573e-01	1.626227e-02	1.626227e-02
5.300000e+02	5.400000e+02	1.612952e-01	1.537889e-02	1.537889e-02
5.400000e+02	5.500000e+02	1.480983e-01	1.473633e-02	1.473633e-02
5.500000e+02	5.600000e+02	1.436993e-01	1.451583e-02	1.451583e-02
5.600000e+02	5.700000e+02	1.187719e-01	1.319688e-02	1.319688e-02
5.700000e+02	5.800000e+02	1.275698e-01	1.367692e-02	1.367692e-02
5.800000e+02	5.900000e+02	1.114403e-01	1.278308e-02	1.278308e-02
5.900000e+02	6.000000e+02	6.598439e-02	9.836371e-03	9.836371e-03
6.000000e+02	6.100000e+02	1.114403e-01	1.278308e-02	1.278308e-02
6.100000e+02	6.200000e+02	6.598439e-02	9.836371e-03	9.836371e-03
6.200000e+02	6.300000e+02	7.624862e-02	1.057378e-02	1.057378e-02
6.300000e+02	6.400000e+02	6.451807e-02	9.726464e-03	9.726464e-03
6.400000e+02	6.500000e+02	4.692223e-02	8.294757e-03	8.294757e-03
6.500000e+02	6.600000e+02	5.278751e-02	8.797918e-03	8.797918e-03
6.600000e+02	6.700000e+02	6.011911e-02	9.389027e-03	9.389027e-03
6.700000e+02	6.800000e+02	4.252327e-02	7.896373e-03	7.896373e-03
6.800000e+02	6.900000e+02	4.105695e-02	7.759035e-03	7.759035e-03
6.900000e+02	7.000000e+02	4.105695e-02	7.759035e-03	7.759035e-03
7.000000e+02	7.100000e+02	4.252327e-02	7.896373e-03	7.896373e-03
7.100000e+02	7.200000e+02	3.225903e-02	6.877649e-03	6.877649e-03
7.200000e+02	7.300000e+02	2.199480e-02	5.679032e-03	5.679032e-03
7.300000e+02	7.400000e+02	1.906216e-02	5.286890e-03	5.286890e-03
7.400000e+02	7.500000e+02	2.199480e-02	5.679032e-03	5.679032e-03
7.500000e+02	7.600000e+02	2.492743e-02	6.045791e-03	6.045791e-03
7.600000e+02	7.700000e+02	1.906216e-02	5.286890e-03	5.286890e-03
7.700000e+02	7.800000e+02	2.052848e-02	5.486466e-03	5.486466e-03
7.800000e+02	7.900000e+02	2.052848e-02	5.486466e-03	5.486466e-03
7.900000e+02	8.000000e+02	1.466320e-02	4.636910e-03	4.636910e-03
8.000000e+02	8.100000e+02	2.052848e-02	5.486466e-03	5.486466e-03
8.100000e+02	8.200000e+02	1.173056e-02	4.147379e-03	4.147379e-03
8.200000e+02	8.300000e+02	1.173056e-02	4.147379e-03	4.147379e-03
8.300000e+02	8.400000e+02	5.865279e-03	2.932639e-03	2.932639e-03
8.400000e+02	8.500000e+02	7.331598e-03	3.278791e-03	3.278791e-03
8.500000e+02	8.600000e+02	1.026424e-02	3.879517e-03	3.879517e-03
8.600000e+02	8.700000e+02	7.331598e-03	3.278791e-03	3.278791e-03
8.700000e+02	8.800000e+02	4.398959e-03	2.539740e-03	2.539740e-03
8.800000e+02	8.900000e+02	1.026424e-02	3.879517e-03	3.879517e-03
8.900000e+02	9.000000e+02	7.331598e-03	3.278791e-03	3.278791e-03
9.000000e+02	9.100000e+02	4.398959e-03	2.539740e-03	2.539740e-03
9.100000e+02	9.200000e+02	1.173056e-02	4.147379e-03	4.147379e-03
9.200000e+02	9.300000e+02	5.865279e-03	2.932639e-03	2.932639e-03
9.300000e+02	9.400000e+02	1.466320e-03	1.466320e-03	1.466320e-03
9.400000e+02	9.500000e+02	4.398959e-03	2.539740e-03	2.539740e-03
9.500000e+02	9.600000e+02	2.932639e-03	2.073689e-03	2.073689e-03
9.600000e+02	9.700000e+02	5.865279e-03	2.932639e-03	2.932639e-03
9.700000e+02	9.800000e+02	1.466320e-03	1.466320e-03	1.466320e-03
9.800000e+02	9.900000e+02	4.398959e-03	2.539740e-03	2.539740e-03
9.900000e+02	1.000000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.000000e+03	1.010000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.010000e+03	1.020000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.020000e+03	1.030000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.030000e+03	1.040000e+03	4.398959e-03	2.539740e-03	2.539740e-03
1.040000e+03	1.050000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.050000e+03	1.060000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.100000e+03	1.110000e+03	4.398959e-03	2.539740e-03	2.539740e-03
1.110000e+03	1.120000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	2.932639e-03	2.073689e-03	2.073689e-03
1.400000e+03	1.410000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.410000e+03	1.420000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	1.466320e-03	1.466320e-03	1.466320e-03
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_EL_plots/LepTop_pT.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
RatioPlot=0
XLabel=$p_T$ [GeV]
YLabel=d\sigma/d p_T$
LogY=1
XMax=5000
RatioPlotYLabel=Ratio
YMin=0.000000001
Legend=1
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.250000e+01	1.057154e-01	3.995664e-02	3.995664e-02
1.250000e+01	2.500000e+01	1.812262e-01	5.231552e-02	5.231552e-02
2.500000e+01	3.750000e+01	1.812262e-01	5.231552e-02	5.231552e-02
3.750000e+01	5.000000e+01	5.134745e-01	8.806012e-02	8.806012e-02
5.000000e+01	6.250000e+01	3.926570e-01	7.700636e-02	7.700636e-02
6.250000e+01	7.500000e+01	5.587810e-01	9.186303e-02	9.186303e-02
7.500000e+01	8.750000e+01	4.983722e-01	8.675549e-02	8.675549e-02
8.750000e+01	1.000000e+02	1.011846e+00	1.236167e-01	1.236167e-01
1.000000e+02	1.125000e+02	9.967448e-01	1.226908e-01	1.226908e-01
1.125000e+02	1.250000e+02	1.495117e+00	1.502649e-01	1.502649e-01
1.250000e+02	1.375000e+02	1.766956e+00	1.633552e-01	1.633552e-01
1.375000e+02	1.500000e+02	1.948182e+00	1.715279e-01	1.715279e-01
1.500000e+02	1.625000e+02	2.265329e+00	1.849633e-01	1.849633e-01
1.625000e+02	1.750000e+02	2.355942e+00	1.886263e-01	1.886263e-01
1.750000e+02	1.875000e+02	2.310635e+00	1.868038e-01	1.868038e-01
1.875000e+02	2.000000e+02	2.869416e+00	2.081693e-01	2.081693e-01
2.000000e+02	2.125000e+02	3.020438e+00	2.135772e-01	2.135772e-01
2.125000e+02	2.250000e+02	4.138000e+00	2.499857e-01	2.499857e-01
2.250000e+02	2.375000e+02	3.639628e+00	2.344490e-01	2.344490e-01
2.375000e+02	2.500000e+02	4.349430e+00	2.562927e-01	2.562927e-01
2.500000e+02	2.625000e+02	5.134745e+00	2.784706e-01	2.784706e-01
2.625000e+02	2.750000e+02	4.968620e+00	2.739289e-01	2.739289e-01
2.750000e+02	2.875000e+02	5.904956e+00	2.986265e-01	2.986265e-01
2.875000e+02	3.000000e+02	5.904956e+00	2.986265e-01	2.986265e-01
3.000000e+02	3.125000e+02	7.007416e+00	3.253111e-01	3.253111e-01
3.125000e+02	3.250000e+02	6.916803e+00	3.232010e-01	3.232010e-01
3.250000e+02	3.375000e+02	8.079672e+00	3.493147e-01	3.493147e-01
3.375000e+02	3.500000e+02	8.562944e+00	3.596097e-01	3.596097e-01
3.500000e+02	3.625000e+02	9.408664e+00	3.769502e-01	3.769502e-01
3.625000e+02	3.750000e+02	9.167032e+00	3.720783e-01	3.720783e-01
3.750000e+02	3.875000e+02	1.087358e+01	4.052342e-01	4.052342e-01
3.875000e+02	4.000000e+02	1.153807e+01	4.174328e-01	4.174328e-01
4.000000e+02	4.125000e+02	1.236870e+01	4.321971e-01	4.321971e-01
4.125000e+02	4.250000e+02	1.295768e+01	4.423679e-01	4.423679e-01
4.250000e+02	4.375000e+02	1.413565e+01	4.620381e-01	4.620381e-01
4.375000e+02	4.500000e+02	1.430178e+01	4.647452e-01	4.647452e-01
4.500000e+02	4.625000e+02	1.433198e+01	4.652357e-01	4.652357e-01
4.625000e+02	4.750000e+02	1.375810e+01	4.558260e-01	4.558260e-01
4.750000e+02	4.875000e+02	1.217237e+01	4.287533e-01	4.287533e-01
4.875000e+02	5.000000e+02	9.846624e+00	3.856237e-01	3.856237e-01
5.000000e+02	5.125000e+02	7.400073e+00	3.343012e-01	3.343012e-01
5.125000e+02	5.250000e+02	6.010671e+00	3.012877e-01	3.012877e-01
5.250000e+02	5.375000e+02	4.726986e+00	2.671850e-01	2.671850e-01
5.375000e+02	5.500000e+02	3.639628e+00	2.344490e-01	2.344490e-01
5.500000e+02	5.625000e+02	3.397993e+00	2.265328e-01	2.265328e-01
5.625000e+02	5.750000e+02	3.307379e+00	2.234920e-01	2.234920e-01
5.750000e+02	5.875000e+02	3.111051e+00	2.167572e-01	2.167572e-01
5.875000e+02	6.000000e+02	2.431453e+00	1.916253e-01	1.916253e-01
6.000000e+02	6.125000e+02	2.567372e+00	1.969085e-01	1.969085e-01
6.125000e+02	6.250000e+02	2.023694e+00	1.748205e-01	1.748205e-01
6.250000e+02	6.375000e+02	1.480014e+00	1.495041e-01	1.495041e-01
6.375000e+02	6.500000e+02	1.540423e+00	1.525246e-01	1.525246e-01
6.500000e+02	6.625000e+02	1.328993e+00	1.416711e-01	1.416711e-01
6.625000e+02	6.750000e+02	1.359197e+00	1.432720e-01	1.432720e-01
6.750000e+02	6.875000e+02	1.162869e+00	1.325212e-01	1.325212e-01
6.875000e+02	7.000000e+02	7.853138e-01	1.089035e-01	1.089035e-01
7.000000e+02	7.125000e+02	6.644963e-01	1.001766e-01	1.001766e-01
7.125000e+02	7.250000e+02	7.702117e-01	1.078512e-01	1.078512e-01
7.250000e+02	7.375000e+02	4.681678e-01	8.408544e-02	8.408544e-02
7.375000e+02	7.500000e+02	4.832701e-01	8.543090e-02	8.543090e-02
7.500000e+02	7.625000e+02	3.473503e-01	7.242756e-02	7.242756e-02
7.625000e+02	7.750000e+02	3.171460e-01	6.920693e-02	6.920693e-02
7.750000e+02	7.875000e+02	1.963285e-01	5.445172e-02	5.445172e-02
7.875000e+02	8.000000e+02	3.171460e-01	6.920693e-02	6.920693e-02
8.000000e+02	8.125000e+02	1.812262e-01	5.231552e-02	5.231552e-02
8.125000e+02	8.250000e+02	1.812262e-01	5.231552e-02	5.231552e-02
8.250000e+02	8.375000e+02	2.265329e-01	5.849053e-02	5.849053e-02
8.375000e+02	8.500000e+02	1.812262e-01	5.231552e-02	5.231552e-02
8.500000e+02	8.625000e+02	7.551094e-02	3.376952e-02	3.376952e-02
8.625000e+02	8.750000e+02	1.661241e-01	5.008829e-02	5.008829e-02
8.750000e+02	8.875000e+02	1.208175e-01	4.271545e-02	4.271545e-02
8.875000e+02	9.000000e+02	1.359197e-01	4.530657e-02	4.530657e-02
9.000000e+02	9.125000e+02	9.061312e-02	3.699266e-02	3.699266e-02
9.125000e+02	9.250000e+02	4.530657e-02	2.615776e-02	2.615776e-02
9.250000e+02	9.375000e+02	4.530657e-02	2.615776e-02	2.615776e-02
9.375000e+02	9.500000e+02	4.530657e-02	2.615776e-02	2.615776e-02
9.500000e+02	9.625000e+02	7.551094e-02	3.376952e-02	3.376952e-02
9.625000e+02	9.750000e+02	1.208175e-01	4.271545e-02	4.271545e-02
9.750000e+02	9.875000e+02	1.510219e-02	1.510219e-02	1.510219e-02
9.875000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.012500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.012500e+03	1.025000e+03	4.530657e-02	2.615776e-02	2.615776e-02
1.025000e+03	1.037500e+03	6.040876e-02	3.020438e-02	3.020438e-02
1.037500e+03	1.050000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.050000e+03	1.062500e+03	3.020438e-02	2.135772e-02	2.135772e-02
1.062500e+03	1.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+03	1.087500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.087500e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.112500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.112500e+03	1.125000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.125000e+03	1.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.137500e+03	1.150000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.150000e+03	1.162500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.162500e+03	1.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+03	1.187500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.187500e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212500e+03	1.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+03	1.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.237500e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.262500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.262500e+03	1.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+03	1.287500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.287500e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.312500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.312500e+03	1.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+03	1.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.337500e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362500e+03	1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	1.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.387500e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412500e+03	1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	1.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.437500e+03	1.450000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.450000e+03	1.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462500e+03	1.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+03	1.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.487500e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.512500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512500e+03	1.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+03	1.537500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.537500e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.562500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562500e+03	1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	1.587500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.587500e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.612500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612500e+03	1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	1.637500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.637500e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.662500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662500e+03	1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	1.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.687500e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712500e+03	1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	1.737500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.737500e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.762500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762500e+03	1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	1.787500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.787500e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.812500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812500e+03	1.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+03	1.837500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837500e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.862500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862500e+03	1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	1.887500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.887500e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.912500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912500e+03	1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	1.937500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.937500e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.962500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962500e+03	1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	1.987500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.987500e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.012500e+03	2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	2.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.037500e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.062500e+03	2.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+03	2.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.087500e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.112500e+03	2.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+03	2.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.137500e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.162500e+03	2.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+03	2.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.187500e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.212500e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.237500e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.262500e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.287500e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.312500e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.337500e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.362500e+03	2.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.375000e+03	2.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.387500e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.412500e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.437500e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462500e+03	2.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.475000e+03	2.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.487500e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+01	2.016734e-05	1.164362e-05	1.164362e-05
2.500000e+01	5.000000e+01	7.394692e-05	2.229583e-05	2.229583e-05
5.000000e+01	7.500000e+01	7.394692e-05	2.229583e-05	2.229583e-05
7.500000e+01	1.000000e+02	1.075592e-04	2.688979e-05	2.688979e-05
1.000000e+02	1.250000e+02	2.016734e-04	3.682036e-05	3.682036e-05
1.250000e+02	1.500000e+02	1.411714e-04	3.080612e-05	3.080612e-05
1.500000e+02	1.750000e+02	2.554530e-04	4.143994e-05	4.143994e-05
1.750000e+02	2.000000e+02	2.890652e-04	4.408203e-05	4.408203e-05
2.000000e+02	2.250000e+02	4.167916e-04	5.293261e-05	5.293261e-05
2.250000e+02	2.500000e+02	3.630121e-04	4.939969e-05	4.939969e-05
2.500000e+02	2.750000e+02	4.436816e-04	5.461342e-05	5.461342e-05
2.750000e+02	3.000000e+02	5.243508e-04	5.937105e-05	5.937105e-05
3.000000e+02	3.250000e+02	6.050204e-04	6.377473e-05	6.377473e-05
3.250000e+02	3.500000e+02	6.991344e-04	6.855578e-05	6.855578e-05
3.500000e+02	3.750000e+02	7.596364e-04	7.146059e-05	7.146059e-05
3.750000e+02	4.000000e+02	8.671956e-04	7.635232e-05	7.635232e-05
4.000000e+02	4.250000e+02	9.814772e-04	8.122764e-05	8.122764e-05
4.250000e+02	4.500000e+02	1.176428e-03	8.892962e-05	8.892962e-05
4.500000e+02	4.750000e+02	1.203318e-03	8.994021e-05	8.994021e-05
4.750000e+02	5.000000e+02	1.169706e-03	8.867516e-05	8.867516e-05
5.000000e+02	5.250000e+02	1.250375e-03	9.168195e-05	9.168195e-05
5.250000e+02	5.500000e+02	1.317600e-03	9.411425e-05	9.411425e-05
5.500000e+02	5.750000e+02	1.243653e-03	9.143516e-05	9.143516e-05
5.750000e+02	6.000000e+02	1.445326e-03	9.857042e-05	9.857042e-05
6.000000e+02	6.250000e+02	1.519273e-03	1.010605e-04	1.010605e-04
6.250000e+02	6.500000e+02	1.667167e-03	1.058652e-04	1.058652e-04
6.500000e+02	6.750000e+02	1.519273e-03	1.010605e-04	1.010605e-04
6.750000e+02	7.000000e+02	1.505828e-03	1.006124e-04	1.006124e-04
7.000000e+02	7.250000e+02	1.620110e-03	1.043604e-04	1.043604e-04
7.250000e+02	7.500000e+02	1.714224e-03	1.073489e-04	1.073489e-04
7.500000e+02	7.750000e+02	1.788171e-03	1.096398e-04	1.096398e-04
7.750000e+02	8.000000e+02	1.754559e-03	1.086045e-04	1.086045e-04
8.000000e+02	8.250000e+02	1.788171e-03	1.096398e-04	1.096398e-04
8.250000e+02	8.500000e+02	1.989844e-03	1.156573e-04	1.156573e-04
8.500000e+02	8.750000e+02	2.104126e-03	1.189322e-04	1.189322e-04
8.750000e+02	9.000000e+02	2.057069e-03	1.175948e-04	1.175948e-04
9.000000e+02	9.250000e+02	2.225130e-03	1.223042e-04	1.223042e-04
9.250000e+02	9.500000e+02	2.312522e-03	1.246828e-04	1.246828e-04
9.500000e+02	9.750000e+02	2.238575e-03	1.226731e-04	1.226731e-04
9.750000e+02	1.000000e+03	1.949510e-03	1.144791e-04	1.144791e-04
1.000000e+03	1.025000e+03	2.299077e-03	1.243198e-04	1.243198e-04
1.025000e+03	1.050000e+03	2.252020e-03	1.230410e-04	1.230410e-04
1.050000e+03	1.075000e+03	2.615032e-03	1.325874e-04	1.325874e-04
1.075000e+03	1.100000e+03	2.204963e-03	1.217487e-04	1.217487e-04
1.100000e+03	1.125000e+03	2.547808e-03	1.308721e-04	1.308721e-04
1.125000e+03	1.150000e+03	2.507473e-03	1.298320e-04	1.298320e-04
1.150000e+03	1.175000e+03	2.426803e-03	1.277265e-04	1.277265e-04
1.175000e+03	1.200000e+03	2.971322e-03	1.413313e-04	1.413313e-04
1.200000e+03	1.225000e+03	2.554530e-03	1.310446e-04	1.310446e-04
1.225000e+03	1.250000e+03	2.789816e-03	1.369466e-04	1.369466e-04
1.250000e+03	1.275000e+03	3.078881e-03	1.438667e-04	1.438667e-04
1.275000e+03	1.300000e+03	3.341056e-03	1.498669e-04	1.498669e-04
1.300000e+03	1.325000e+03	3.300722e-03	1.489595e-04	1.489595e-04
1.325000e+03	1.350000e+03	3.354501e-03	1.501681e-04	1.501681e-04
1.350000e+03	1.375000e+03	3.771293e-03	1.592241e-04	1.592241e-04
1.375000e+03	1.400000e+03	3.878852e-03	1.614787e-04	1.614787e-04
1.400000e+03	1.425000e+03	3.966244e-03	1.632877e-04	1.632877e-04
1.425000e+03	1.450000e+03	4.295644e-03	1.699330e-04	1.699330e-04
1.450000e+03	1.475000e+03	4.322532e-03	1.704641e-04	1.704641e-04
1.475000e+03	1.500000e+03	4.194808e-03	1.679267e-04	1.679267e-04
1.500000e+03	1.525000e+03	4.235140e-03	1.687321e-04	1.687321e-04
1.525000e+03	1.550000e+03	4.201528e-03	1.680612e-04	1.680612e-04
1.550000e+03	1.575000e+03	4.093972e-03	1.658961e-04	1.658961e-04
1.575000e+03	1.600000e+03	3.784738e-03	1.595077e-04	1.595077e-04
1.600000e+03	1.625000e+03	3.831795e-03	1.604962e-04	1.604962e-04
1.625000e+03	1.650000e+03	3.851962e-03	1.609180e-04	1.609180e-04
1.650000e+03	1.675000e+03	3.697346e-03	1.576554e-04	1.576554e-04
1.675000e+03	1.700000e+03	3.899019e-03	1.618979e-04	1.618979e-04
1.700000e+03	1.725000e+03	3.502395e-03	1.534427e-04	1.534427e-04
1.725000e+03	1.750000e+03	3.596509e-03	1.554907e-04	1.554907e-04
1.750000e+03	1.775000e+03	3.159550e-03	1.457392e-04	1.457392e-04
1.775000e+03	1.800000e+03	3.125938e-03	1.449619e-04	1.449619e-04
1.800000e+03	1.825000e+03	2.904097e-03	1.397234e-04	1.397234e-04
1.825000e+03	1.850000e+03	2.682256e-03	1.342808e-04	1.342808e-04
1.850000e+03	1.875000e+03	2.682256e-03	1.342808e-04	1.342808e-04
1.875000e+03	1.900000e+03	2.473860e-03	1.289589e-04	1.289589e-04
1.900000e+03	1.925000e+03	2.346134e-03	1.255857e-04	1.255857e-04
1.925000e+03	1.950000e+03	2.299077e-03	1.243198e-04	1.243198e-04
1.950000e+03	1.975000e+03	1.983122e-03	1.154618e-04	1.154618e-04
1.975000e+03	2.000000e+03	1.781448e-03	1.094335e-04	1.094335e-04
2.000000e+03	2.025000e+03	1.559608e-03	1.023933e-04	1.023933e-04
2.025000e+03	2.050000e+03	1.331044e-03	9.459322e-05	9.459322e-05
2.050000e+03	2.075000e+03	1.599942e-03	1.037089e-04	1.037089e-04
2.075000e+03	2.100000e+03	1.357934e-03	9.554392e-05	9.554392e-05
2.100000e+03	2.125000e+03	1.243653e-03	9.143516e-05	9.143516e-05
2.125000e+03	2.150000e+03	1.129371e-03	8.713287e-05	8.713287e-05
2.150000e+03	2.175000e+03	1.095759e-03	8.582646e-05	8.582646e-05
2.175000e+03	2.200000e+03	1.028534e-03	8.315207e-05	8.315207e-05
2.200000e+03	2.225000e+03	9.209752e-04	7.868423e-05	7.868423e-05
2.225000e+03	2.250000e+03	8.201384e-04	7.425185e-05	7.425185e-05
2.250000e+03	2.275000e+03	7.193020e-04	6.953754e-05	6.953754e-05
2.275000e+03	2.300000e+03	5.982976e-04	6.341944e-05	6.341944e-05
2.300000e+03	2.325000e+03	5.176284e-04	5.898923e-05	5.898923e-05
2.325000e+03	2.350000e+03	5.041836e-04	5.821810e-05	5.821810e-05
2.350000e+03	2.375000e+03	4.974612e-04	5.782867e-05	5.782867e-05
2.375000e+03	2.400000e+03	4.033468e-04	5.207186e-05	5.207186e-05
2.400000e+03	2.425000e+03	4.235140e-04	5.335777e-05	5.335777e-05
2.425000e+03	2.450000e+03	2.823428e-04	4.356643e-05	4.356643e-05
2.450000e+03	2.475000e+03	2.890652e-04	4.408203e-05	4.408203e-05
2.475000e+03	2.500000e+03	1.882285e-04	3.557185e-05	3.557185e-05
2.500000e+03	2.525000e+03	2.218408e-04	3.861752e-05	3.861752e-05
2.525000e+03	2.550000e+03	1.210040e-04	2.852093e-05	2.852093e-05
2.550000e+03	2.575000e+03	6.722448e-05	2.125824e-05	2.125824e-05
2.575000e+03	2.600000e+03	1.142816e-04	2.771736e-05	2.771736e-05
2.600000e+03	2.625000e+03	1.142816e-04	2.771736e-05	2.771736e-05
2.625000e+03	2.650000e+03	7.394692e-05	2.229583e-05	2.229583e-05
2.650000e+03	2.675000e+03	1.210040e-04	2.852093e-05	2.852093e-05
2.675000e+03	2.700000e+03	6.722448e-05	2.125824e-05	2.125824e-05
2.700000e+03	2.725000e+03	4.705712e-05	1.778592e-05	1.778592e-05
2.725000e+03	2.750000e+03	6.050204e-05	2.016734e-05	2.016734e-05
2.750000e+03	2.775000e+03	4.705712e-05	1.778592e-05	1.778592e-05
2.775000e+03	2.800000e+03	2.688979e-05	1.344489e-05	1.344489e-05
2.800000e+03	2.825000e+03	2.016734e-05	1.164362e-05	1.164362e-05
2.825000e+03	2.850000e+03	2.016734e-05	1.164362e-05	1.164362e-05
2.850000e+03	2.875000e+03	2.016734e-05	1.164362e-05	1.164362e-05
2.875000e+03	2.900000e+03	6.722448e-06	6.722447e-06	6.722447e-06
2.900000e+03	2.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.925000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.975000e+03	3.000000e+03	6.722448e-06	6.722447e-06	6.722447e-06
3.000000e+03	3.025000e+03	6.722448e-06	6.722447e-06	6.722447e-06
3.025000e+03	3.050000e+03	1.344490e-05	9.506976e-06	9.506976e-06
3.050000e+03	3.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.075000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.125000e+03	3.150000e+03	6.722448e-06	6.722447e-06	6.722447e-06
3.150000e+03	3.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.175000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.225000e+03	6.722448e-06	6.722447e-06	6.722447e-06
3.225000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.375000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.425000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.475000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.525000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.575000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.625000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.675000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.725000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.775000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.825000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.875000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.925000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.975000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.025000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.075000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.125000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.175000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.225000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.275000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.325000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.375000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.425000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.475000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.525000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.575000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.625000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.675000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.725000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.775000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.825000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.875000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.925000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.975000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=5.29201877934972435e+04
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+01	2.012890e-07	2.012890e-07	2.012890e-07
2.500000e+01	5.000000e+01	1.811602e-06	6.038671e-07	6.038671e-07
5.000000e+01	7.500000e+01	1.409023e-06	5.325608e-07	5.325608e-07
7.500000e+01	1.000000e+02	2.214180e-06	6.676002e-07	6.676002e-07
1.000000e+02	1.250000e+02	2.415469e-06	6.972857e-07	6.972857e-07
1.250000e+02	1.500000e+02	2.818047e-06	7.531546e-07	7.531546e-07
1.500000e+02	1.750000e+02	4.025780e-06	9.001920e-07	9.001920e-07
1.750000e+02	2.000000e+02	6.038672e-06	1.102506e-06	1.102506e-06
2.000000e+02	2.250000e+02	5.837384e-06	1.083975e-06	1.083975e-06
2.250000e+02	2.500000e+02	7.246404e-06	1.207734e-06	1.207734e-06
2.500000e+02	2.750000e+02	5.636092e-06	1.065122e-06	1.065122e-06
2.750000e+02	3.000000e+02	5.233516e-06	1.026377e-06	1.026377e-06
3.000000e+02	3.250000e+02	7.850272e-06	1.257050e-06	1.257050e-06
3.250000e+02	3.500000e+02	7.246404e-06	1.207734e-06	1.207734e-06
3.500000e+02	3.750000e+02	8.454140e-06	1.304502e-06	1.304502e-06
3.750000e+02	4.000000e+02	6.843828e-06	1.173707e-06	1.173707e-06
4.000000e+02	4.250000e+02	9.058008e-06	1.350288e-06	1.350288e-06
4.250000e+02	4.500000e+02	8.856720e-06	1.335200e-06	1.335200e-06
4.500000e+02	4.750000e+02	1.046703e-05	1.451516e-06	1.451516e-06
4.750000e+02	5.000000e+02	1.127219e-05	1.506309e-06	1.506309e-06
5.000000e+02	5.250000e+02	1.247992e-05	1.584952e-06	1.584952e-06
5.250000e+02	5.500000e+02	1.731086e-05	1.866678e-06	1.866678e-06
5.500000e+02	5.750000e+02	1.690828e-05	1.844844e-06	1.844844e-06
5.750000e+02	6.000000e+02	1.690828e-05	1.844844e-06	1.844844e-06
6.000000e+02	6.250000e+02	1.690828e-05	1.844844e-06	1.844844e-06
6.250000e+02	6.500000e+02	1.449281e-05	1.707994e-06	1.707994e-06
6.500000e+02	6.750000e+02	1.529797e-05	1.754797e-06	1.754797e-06
6.750000e+02	7.000000e+02	1.489539e-05	1.731554e-06	1.731554e-06
7.000000e+02	7.250000e+02	1.811602e-05	1.909596e-06	1.909596e-06
7.250000e+02	7.500000e+02	1.892117e-05	1.951570e-06	1.951570e-06
7.500000e+02	7.750000e+02	1.851859e-05	1.930697e-06	1.930697e-06
7.750000e+02	8.000000e+02	2.314824e-05	2.158585e-06	2.158585e-06
8.000000e+02	8.250000e+02	1.932375e-05	1.972222e-06	1.972222e-06
8.250000e+02	8.500000e+02	2.234308e-05	2.120712e-06	2.120712e-06
8.500000e+02	8.750000e+02	2.133664e-05	2.072398e-06	2.072398e-06
8.750000e+02	9.000000e+02	2.536242e-05	2.259464e-06	2.259464e-06
9.000000e+02	9.250000e+02	2.254438e-05	2.130243e-06	2.130243e-06
9.250000e+02	9.500000e+02	2.113535e-05	2.062599e-06	2.062599e-06
9.500000e+02	9.750000e+02	2.033020e-05	2.022930e-06	2.022930e-06
9.750000e+02	1.000000e+03	2.375211e-05	2.186559e-06	2.186559e-06
1.000000e+03	1.025000e+03	1.871988e-05	1.941161e-06	1.941161e-06
1.025000e+03	1.050000e+03	2.415469e-05	2.205011e-06	2.205011e-06
1.050000e+03	1.075000e+03	2.314824e-05	2.158585e-06	2.158585e-06
1.075000e+03	1.100000e+03	2.294695e-05	2.149179e-06	2.149179e-06
1.100000e+03	1.125000e+03	2.657016e-05	2.312635e-06	2.312635e-06
1.125000e+03	1.150000e+03	2.294695e-05	2.149179e-06	2.149179e-06
1.150000e+03	1.175000e+03	2.858304e-05	2.398636e-06	2.398636e-06
1.175000e+03	1.200000e+03	2.334953e-05	2.167949e-06	2.167949e-06
1.200000e+03	1.225000e+03	2.516113e-05	2.250480e-06	2.250480e-06
1.225000e+03	1.250000e+03	2.536242e-05	2.259464e-06	2.259464e-06
1.250000e+03	1.275000e+03	2.677144e-05	2.321379e-06	2.321379e-06
1.275000e+03	1.300000e+03	2.797918e-05	2.373163e-06	2.373163e-06
1.300000e+03	1.325000e+03	2.576500e-05	2.277326e-06	2.277326e-06
1.325000e+03	1.350000e+03	2.777789e-05	2.364611e-06	2.364611e-06
1.350000e+03	1.375000e+03	3.240754e-05	2.554072e-06	2.554072e-06
1.375000e+03	1.400000e+03	3.381656e-05	2.609004e-06	2.609004e-06
1.400000e+03	1.425000e+03	3.381656e-05	2.609004e-06	2.609004e-06
1.425000e+03	1.450000e+03	3.623203e-05	2.700576e-06	2.700576e-06
1.450000e+03	1.475000e+03	3.502430e-05	2.655185e-06	2.655185e-06
1.475000e+03	1.500000e+03	2.878434e-05	2.407067e-06	2.407067e-06
1.500000e+03	1.525000e+03	2.979078e-05	2.448787e-06	2.448787e-06
1.525000e+03	1.550000e+03	3.542687e-05	2.670401e-06	2.670401e-06
1.550000e+03	1.575000e+03	3.844621e-05	2.781870e-06	2.781870e-06
1.575000e+03	1.600000e+03	3.864750e-05	2.789143e-06	2.789143e-06
1.600000e+03	1.625000e+03	3.401785e-05	2.616758e-06	2.616758e-06
1.625000e+03	1.650000e+03	3.764105e-05	2.752587e-06	2.752587e-06
1.650000e+03	1.675000e+03	3.623203e-05	2.700576e-06	2.700576e-06
1.675000e+03	1.700000e+03	4.227072e-05	2.916956e-06	2.916956e-06
1.700000e+03	1.725000e+03	4.206940e-05	2.910002e-06	2.910002e-06
1.725000e+03	1.750000e+03	3.462172e-05	2.639881e-06	2.639881e-06
1.750000e+03	1.775000e+03	3.925136e-05	2.810849e-06	2.810849e-06
1.775000e+03	1.800000e+03	4.629648e-05	3.052700e-06	3.052700e-06
1.800000e+03	1.825000e+03	3.945266e-05	2.818047e-06	2.818047e-06
1.825000e+03	1.850000e+03	5.032228e-05	3.182660e-06	3.182660e-06
1.850000e+03	1.875000e+03	3.905008e-05	2.803632e-06	2.803632e-06
1.875000e+03	1.900000e+03	4.529004e-05	3.019336e-06	3.019336e-06
1.900000e+03	1.925000e+03	4.247200e-05	2.923892e-06	2.923892e-06
1.925000e+03	1.950000e+03	4.851068e-05	3.124846e-06	3.124846e-06
1.950000e+03	1.975000e+03	4.589392e-05	3.039398e-06	3.039398e-06
1.975000e+03	2.000000e+03	4.428360e-05	2.985599e-06	2.985599e-06
2.000000e+03	2.025000e+03	5.354288e-05	3.282925e-06	3.282925e-06
2.025000e+03	2.050000e+03	5.233516e-05	3.245689e-06	3.245689e-06
2.050000e+03	2.075000e+03	5.374416e-05	3.289090e-06	3.289090e-06
2.075000e+03	2.100000e+03	5.857512e-05	3.433734e-06	3.433734e-06
2.100000e+03	2.125000e+03	5.173128e-05	3.226909e-06	3.226909e-06
2.125000e+03	2.150000e+03	5.193256e-05	3.233181e-06	3.233181e-06
2.150000e+03	2.175000e+03	5.656224e-05	3.374219e-06	3.374219e-06
2.175000e+03	2.200000e+03	5.615964e-05	3.362190e-06	3.362190e-06
2.200000e+03	2.225000e+03	6.058800e-05	3.492235e-06	3.492235e-06
2.225000e+03	2.250000e+03	5.958156e-05	3.463108e-06	3.463108e-06
2.250000e+03	2.275000e+03	6.783440e-05	3.695176e-06	3.695176e-06
2.275000e+03	2.300000e+03	6.682796e-05	3.667661e-06	3.667661e-06
2.300000e+03	2.325000e+03	6.702924e-05	3.673181e-06	3.673181e-06
2.325000e+03	2.350000e+03	7.045116e-05	3.765773e-06	3.765773e-06
2.350000e+03	2.375000e+03	6.260088e-05	3.549771e-06	3.549771e-06
2.375000e+03	2.400000e+03	7.910660e-05	3.990400e-06	3.990400e-06
2.400000e+03	2.425000e+03	7.508080e-05	3.887537e-06	3.887537e-06
2.425000e+03	2.450000e+03	7.407436e-05	3.861394e-06	3.861394e-06
2.450000e+03	2.475000e+03	8.051564e-05	4.025781e-06	4.025781e-06
2.475000e+03	2.500000e+03	8.595044e-05	4.159433e-06	4.159433e-06
2.500000e+03	2.525000e+03	8.011304e-05	4.015703e-06	4.015703e-06
2.525000e+03	2.550000e+03	9.219040e-05	4.307773e-06	4.307773e-06
2.550000e+03	2.575000e+03	8.715816e-05	4.188554e-06	4.188554e-06
2.575000e+03	2.600000e+03	8.997620e-05	4.255729e-06	4.255729e-06
2.600000e+03	2.625000e+03	7.950916e-05	4.000540e-06	4.000540e-06
2.625000e+03	2.650000e+03	7.910660e-05	3.990400e-06	3.990400e-06
2.650000e+03	2.675000e+03	8.393752e-05	4.110439e-06	4.110439e-06
2.675000e+03	2.700000e+03	7.286664e-05	3.829785e-06	3.829785e-06
2.700000e+03	2.725000e+03	7.971048e-05	4.005602e-06	4.005602e-06
2.725000e+03	2.750000e+03	8.192464e-05	4.060853e-06	4.060853e-06
2.750000e+03	2.775000e+03	7.246404e-05	3.819191e-06	3.819191e-06
2.775000e+03	2.800000e+03	7.588596e-05	3.908326e-06	3.908326e-06
2.800000e+03	2.825000e+03	6.984732e-05	3.749600e-06	3.749600e-06
2.825000e+03	2.850000e+03	7.407436e-05	3.861394e-06	3.861394e-06
2.850000e+03	2.875000e+03	7.226276e-05	3.813883e-06	3.813883e-06
2.875000e+03	2.900000e+03	7.165892e-05	3.797914e-06	3.797914e-06
2.900000e+03	2.925000e+03	6.642540e-05	3.656597e-06	3.656597e-06
2.925000e+03	2.950000e+03	6.501636e-05	3.617607e-06	3.617607e-06
2.950000e+03	2.975000e+03	5.495192e-05	3.325841e-06	3.325841e-06
2.975000e+03	3.000000e+03	5.716608e-05	3.392183e-06	3.392183e-06
3.000000e+03	3.025000e+03	6.260088e-05	3.549771e-06	3.549771e-06
3.025000e+03	3.050000e+03	6.179576e-05	3.526869e-06	3.526869e-06
3.050000e+03	3.075000e+03	4.911452e-05	3.144236e-06	3.144236e-06
3.075000e+03	3.100000e+03	5.515320e-05	3.331927e-06	3.331927e-06
3.100000e+03	3.125000e+03	5.012096e-05	3.176288e-06	3.176288e-06
3.125000e+03	3.150000e+03	5.193256e-05	3.233181e-06	3.233181e-06
3.150000e+03	3.175000e+03	4.367972e-05	2.965173e-06	2.965173e-06
3.175000e+03	3.200000e+03	3.884879e-05	2.796397e-06	2.796397e-06
3.200000e+03	3.225000e+03	4.669908e-05	3.065944e-06	3.065944e-06
3.225000e+03	3.250000e+03	3.643332e-05	2.708067e-06	2.708067e-06
3.250000e+03	3.275000e+03	4.227072e-05	2.916956e-06	2.916956e-06
3.275000e+03	3.300000e+03	3.160238e-05	2.522144e-06	2.522144e-06
3.300000e+03	3.325000e+03	3.522558e-05	2.662804e-06	2.662804e-06
3.325000e+03	3.350000e+03	3.281012e-05	2.569887e-06	2.569887e-06
3.350000e+03	3.375000e+03	2.858304e-05	2.398636e-06	2.398636e-06
3.375000e+03	3.400000e+03	2.516113e-05	2.250480e-06	2.250480e-06
3.400000e+03	3.425000e+03	3.099852e-05	2.497932e-06	2.497932e-06
3.425000e+03	3.450000e+03	2.516113e-05	2.250480e-06	2.250480e-06
3.450000e+03	3.475000e+03	2.475855e-05	2.232404e-06	2.232404e-06
3.475000e+03	3.500000e+03	2.355082e-05	2.177274e-06	2.177274e-06
3.500000e+03	3.525000e+03	2.314824e-05	2.158585e-06	2.158585e-06
3.525000e+03	3.550000e+03	2.395340e-05	2.195804e-06	2.195804e-06
3.550000e+03	3.575000e+03	2.113535e-05	2.062599e-06	2.062599e-06
3.575000e+03	3.600000e+03	1.710957e-05	1.855794e-06	1.855794e-06
3.600000e+03	3.625000e+03	1.851859e-05	1.930697e-06	1.930697e-06
3.625000e+03	3.650000e+03	1.429152e-05	1.696092e-06	1.696092e-06
3.650000e+03	3.675000e+03	1.751215e-05	1.877499e-06	1.877499e-06
3.675000e+03	3.700000e+03	1.771344e-05	1.888259e-06	1.888259e-06
3.700000e+03	3.725000e+03	1.529797e-05	1.754797e-06	1.754797e-06
3.725000e+03	3.750000e+03	1.328508e-05	1.635280e-06	1.635280e-06
3.750000e+03	3.775000e+03	1.227863e-05	1.572118e-06	1.572118e-06
3.775000e+03	3.800000e+03	1.247992e-05	1.584952e-06	1.584952e-06
3.800000e+03	3.825000e+03	1.368766e-05	1.659872e-06	1.659872e-06
3.825000e+03	3.850000e+03	1.328508e-05	1.635280e-06	1.635280e-06
3.850000e+03	3.875000e+03	9.863164e-06	1.409023e-06	1.409023e-06
3.875000e+03	3.900000e+03	1.187606e-05	1.546131e-06	1.546131e-06
3.900000e+03	3.925000e+03	8.655428e-06	1.319941e-06	1.319941e-06
3.925000e+03	3.950000e+03	8.856720e-06	1.335200e-06	1.335200e-06
3.950000e+03	3.975000e+03	9.058008e-06	1.350288e-06	1.350288e-06
3.975000e+03	4.000000e+03	6.642540e-06	1.156318e-06	1.156318e-06
4.000000e+03	4.025000e+03	6.038672e-06	1.102506e-06	1.102506e-06
4.025000e+03	4.050000e+03	5.837384e-06	1.083975e-06	1.083975e-06
4.050000e+03	4.075000e+03	5.837384e-06	1.083975e-06	1.083975e-06
4.075000e+03	4.100000e+03	4.830936e-06	9.861110e-07	9.861110e-07
4.100000e+03	4.125000e+03	5.233516e-06	1.026377e-06	1.026377e-06
4.125000e+03	4.150000e+03	3.824492e-06	8.773986e-07	8.773986e-07
4.150000e+03	4.175000e+03	4.428360e-06	9.441294e-07	9.441294e-07
4.175000e+03	4.200000e+03	3.824492e-06	8.773986e-07	8.773986e-07
4.200000e+03	4.225000e+03	2.214180e-06	6.676002e-07	6.676002e-07
4.225000e+03	4.250000e+03	1.811602e-06	6.038671e-07	6.038671e-07
4.250000e+03	4.275000e+03	3.623203e-06	8.539971e-07	8.539971e-07
4.275000e+03	4.300000e+03	3.623203e-06	8.539971e-07	8.539971e-07
4.300000e+03	4.325000e+03	2.012890e-06	6.365319e-07	6.365319e-07
4.325000e+03	4.350000e+03	2.012890e-06	6.365319e-07	6.365319e-07
4.350000e+03	4.375000e+03	1.207734e-06	4.930555e-07	4.930555e-07
4.375000e+03	4.400000e+03	1.409023e-06	5.325608e-07	5.325608e-07
4.400000e+03	4.425000e+03	1.207734e-06	4.930555e-07	4.930555e-07
4.425000e+03	4.450000e+03	1.006445e-06	4.500960e-07	4.500960e-07
4.450000e+03	4.475000e+03	1.409023e-06	5.325608e-07	5.325608e-07
4.475000e+03	4.500000e+03	1.207734e-06	4.930555e-07	4.930555e-07
4.500000e+03	4.525000e+03	4.025780e-07	2.846657e-07	2.846657e-07
4.525000e+03	4.550000e+03	1.610312e-06	5.693314e-07	5.693314e-07
4.550000e+03	4.575000e+03	6.038672e-07	3.486429e-07	3.486429e-07
4.575000e+03	4.600000e+03	2.012890e-07	2.012890e-07	2.012890e-07
4.600000e+03	4.625000e+03	4.025780e-07	2.846657e-07	2.846657e-07
4.625000e+03	4.650000e+03	2.012890e-07	2.012890e-07	2.012890e-07
4.650000e+03	4.675000e+03	4.025780e-07	2.846657e-07	2.846657e-07
4.675000e+03	4.700000e+03	4.025780e-07	2.846657e-07	2.846657e-07
4.700000e+03	4.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.725000e+03	4.750000e+03	2.012890e-07	2.012890e-07	2.012890e-07
4.750000e+03	4.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.775000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.825000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.875000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.925000e+03	2.012890e-07	2.012890e-07	2.012890e-07
4.925000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.975000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=1.11998781900000011e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.250000e+01	3.735383e+02	5.785211e+00	5.785211e+00
1.250000e+01	2.500000e+01	1.098215e+03	9.919629e+00	9.919629e+00
2.500000e+01	3.750000e+01	1.810258e+03	1.273568e+01	1.273568e+01
3.750000e+01	5.000000e+01	2.436646e+03	1.477569e+01	1.477569e+01
5.000000e+01	6.250000e+01	2.999686e+03	1.639417e+01	1.639417e+01
6.250000e+01	7.500000e+01	3.453415e+03	1.759041e+01	1.759041e+01
7.500000e+01	8.750000e+01	3.723735e+03	1.826590e+01	1.826590e+01
8.750000e+01	1.000000e+02	3.886447e+03	1.866070e+01	1.866070e+01
1.000000e+02	1.125000e+02	3.833494e+03	1.853314e+01	1.853314e+01
1.125000e+02	1.250000e+02	3.587007e+03	1.792742e+01	1.792742e+01
1.250000e+02	1.375000e+02	3.240259e+03	1.703890e+01	1.703890e+01
1.375000e+02	1.500000e+02	2.753110e+03	1.570592e+01	1.570592e+01
1.500000e+02	1.625000e+02	2.304756e+03	1.437024e+01	1.437024e+01
1.625000e+02	1.750000e+02	1.937669e+03	1.317624e+01	1.317624e+01
1.750000e+02	1.875000e+02	1.565743e+03	1.184437e+01	1.184437e+01
1.875000e+02	2.000000e+02	1.313342e+03	1.084778e+01	1.084778e+01
2.000000e+02	2.125000e+02	1.061301e+03	9.751485e+00	9.751485e+00
2.125000e+02	2.250000e+02	8.557600e+02	8.756441e+00	8.756441e+00
2.250000e+02	2.375000e+02	7.164338e+02	8.011975e+00	8.011975e+00
2.375000e+02	2.500000e+02	5.889344e+02	7.264155e+00	7.264155e+00
2.500000e+02	2.625000e+02	4.920778e+02	6.640007e+00	6.640007e+00
2.625000e+02	2.750000e+02	4.016724e+02	5.999122e+00	5.999122e+00
2.750000e+02	2.875000e+02	3.304412e+02	5.441251e+00	5.441251e+00
2.875000e+02	3.000000e+02	2.900321e+02	5.097704e+00	5.097704e+00
3.000000e+02	3.125000e+02	2.346598e+02	4.585335e+00	4.585335e+00
3.125000e+02	3.250000e+02	1.920107e+02	4.147767e+00	4.147767e+00
3.250000e+02	3.375000e+02	1.611886e+02	3.800309e+00	3.800309e+00
3.375000e+02	3.500000e+02	1.400433e+02	3.542279e+00	3.542279e+00
3.500000e+02	3.625000e+02	1.268722e+02	3.371591e+00	3.371591e+00
3.625000e+02	3.750000e+02	1.059061e+02	3.080435e+00	3.080435e+00
3.750000e+02	3.875000e+02	8.807584e+01	2.809183e+00	2.809183e+00
3.875000e+02	4.000000e+02	7.669677e+01	2.621441e+00	2.621441e+00
4.000000e+02	4.125000e+02	6.361531e+01	2.387440e+00	2.387440e+00
4.125000e+02	4.250000e+02	5.868736e+01	2.293105e+00	2.293105e+00
4.250000e+02	4.375000e+02	5.214663e+01	2.161547e+00	2.161547e+00
4.375000e+02	4.500000e+02	4.229074e+01	1.946589e+00	1.946589e+00
4.500000e+02	4.625000e+02	3.422682e+01	1.751197e+00	1.751197e+00
4.625000e+02	4.750000e+02	3.171806e+01	1.685796e+00	1.685796e+00
4.750000e+02	4.875000e+02	2.876129e+01	1.605298e+00	1.605298e+00
4.875000e+02	5.000000e+02	2.499813e+01	1.496599e+00	1.496599e+00
5.000000e+02	5.125000e+02	2.177256e+01	1.396711e+00	1.396711e+00
5.125000e+02	5.250000e+02	1.809900e+01	1.273441e+00	1.273441e+00
5.250000e+02	5.375000e+02	1.827820e+01	1.279730e+00	1.279730e+00
5.375000e+02	5.500000e+02	1.514223e+01	1.164787e+00	1.164787e+00
5.500000e+02	5.625000e+02	1.397745e+01	1.119091e+00	1.119091e+00
5.625000e+02	5.750000e+02	1.370865e+01	1.108279e+00	1.108279e+00
5.750000e+02	5.875000e+02	1.155827e+01	1.017649e+00	1.017649e+00
5.875000e+02	6.000000e+02	1.066229e+01	9.774101e-01	9.774101e-01
6.000000e+02	6.125000e+02	8.511904e+00	8.733032e-01	8.733032e-01
6.125000e+02	6.250000e+02	6.719927e+00	7.759503e-01	7.759503e-01
6.250000e+02	6.375000e+02	6.630328e+00	7.707600e-01	7.707600e-01
6.375000e+02	6.500000e+02	5.734338e+00	7.167922e-01	7.167922e-01
6.500000e+02	6.625000e+02	5.555139e+00	7.055034e-01	7.055034e-01
6.625000e+02	6.750000e+02	5.644738e+00	7.111702e-01	7.111702e-01
6.750000e+02	6.875000e+02	4.659150e+00	6.461078e-01	6.461078e-01
6.875000e+02	7.000000e+02	3.673560e+00	5.737137e-01	5.737137e-01
7.000000e+02	7.125000e+02	3.225565e+00	5.375942e-01	5.375942e-01
7.125000e+02	7.250000e+02	3.583961e+00	5.666740e-01	5.666740e-01
7.250000e+02	7.375000e+02	3.404763e+00	5.523255e-01	5.523255e-01
7.375000e+02	7.500000e+02	1.881579e+00	4.105943e-01	4.105943e-01
7.500000e+02	7.625000e+02	3.404763e+00	5.523255e-01	5.523255e-01
7.625000e+02	7.750000e+02	2.239976e+00	4.479951e-01	4.479951e-01
7.750000e+02	7.875000e+02	2.956768e+00	5.147072e-01	5.147072e-01
7.875000e+02	8.000000e+02	1.612782e+00	3.801365e-01	3.801365e-01
8.000000e+02	8.125000e+02	2.419174e+00	4.655702e-01	4.655702e-01
8.125000e+02	8.250000e+02	1.791981e+00	4.006990e-01	4.006990e-01
8.250000e+02	8.375000e+02	1.343986e+00	3.470155e-01	3.470155e-01
8.375000e+02	8.500000e+02	1.702382e+00	3.905531e-01	3.905531e-01
8.500000e+02	8.625000e+02	1.164787e+00	3.230539e-01	3.230539e-01
8.625000e+02	8.750000e+02	1.075188e+00	3.103801e-01	3.103801e-01
8.750000e+02	8.875000e+02	1.433585e+00	3.583961e-01	3.583961e-01
8.875000e+02	9.000000e+02	1.164787e+00	3.230539e-01	3.230539e-01
9.000000e+02	9.125000e+02	5.375942e-01	2.194719e-01	2.194719e-01
9.125000e+02	9.250000e+02	8.959904e-01	2.833370e-01	2.833370e-01
9.250000e+02	9.375000e+02	6.271932e-01	2.370567e-01	2.370567e-01
9.375000e+02	9.500000e+02	1.164787e+00	3.230539e-01	3.230539e-01
9.500000e+02	9.625000e+02	2.687970e-01	1.551901e-01	1.551901e-01
9.625000e+02	9.750000e+02	7.167922e-01	2.534243e-01	2.534243e-01
9.750000e+02	9.875000e+02	5.375942e-01	2.194719e-01	2.194719e-01
9.875000e+02	1.000000e+03	6.271932e-01	2.370567e-01	2.370567e-01
1.000000e+03	1.012500e+03	2.687970e-01	1.551901e-01	1.551901e-01
1.012500e+03	1.025000e+03	8.959904e-01	2.833370e-01	2.833370e-01
1.025000e+03	1.037500e+03	3.583961e-01	1.791981e-01	1.791981e-01
1.037500e+03	1.050000e+03	3.583961e-01	1.791981e-01	1.791981e-01
1.050000e+03	1.062500e+03	2.687970e-01	1.551901e-01	1.551901e-01
1.062500e+03	1.075000e+03	3.583961e-01	1.791981e-01	1.791981e-01
1.075000e+03	1.087500e+03	2.687970e-01	1.551901e-01	1.551901e-01
1.087500e+03	1.100000e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.100000e+03	1.112500e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.112500e+03	1.125000e+03	5.375942e-01	2.194719e-01	2.194719e-01
1.125000e+03	1.137500e+03	2.687970e-01	1.551901e-01	1.551901e-01
1.137500e+03	1.150000e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.150000e+03	1.162500e+03	3.583961e-01	1.791981e-01	1.791981e-01
1.162500e+03	1.175000e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.175000e+03	1.187500e+03	3.583961e-01	1.791981e-01	1.791981e-01
1.187500e+03	1.200000e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.200000e+03	1.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212500e+03	1.225000e+03	4.479951e-01	2.003495e-01	2.003495e-01
1.225000e+03	1.237500e+03	2.687970e-01	1.551901e-01	1.551901e-01
1.237500e+03	1.250000e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.250000e+03	1.262500e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.262500e+03	1.275000e+03	2.687970e-01	1.551901e-01	1.551901e-01
1.275000e+03	1.287500e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.287500e+03	1.300000e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.300000e+03	1.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312500e+03	1.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+03	1.337500e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.337500e+03	1.350000e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.350000e+03	1.362500e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.362500e+03	1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	1.387500e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.387500e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.412500e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.412500e+03	1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	1.437500e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.437500e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462500e+03	1.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+03	1.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.487500e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.512500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512500e+03	1.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+03	1.537500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.537500e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.562500e+03	1.791981e-01	1.267121e-01	1.267121e-01
1.562500e+03	1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	1.587500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.587500e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.612500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612500e+03	1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	1.637500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.637500e+03	1.650000e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.650000e+03	1.662500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662500e+03	1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	1.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.687500e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712500e+03	1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	1.737500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.737500e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.762500e+03	8.959904e-02	8.959904e-02	8.959904e-02
1.762500e+03	1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	1.787500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.787500e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.812500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812500e+03	1.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+03	1.837500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837500e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.862500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862500e+03	1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	1.887500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.887500e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.912500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912500e+03	1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	1.937500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.937500e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.962500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962500e+03	1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	1.987500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.987500e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.012500e+03	2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	2.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.037500e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.062500e+03	2.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+03	2.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.087500e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.112500e+03	2.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+03	2.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.137500e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.162500e+03	2.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+03	2.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.187500e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.212500e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.237500e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.262500e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.287500e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.312500e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.337500e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.362500e+03	2.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.375000e+03	2.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.387500e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.412500e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.437500e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462500e+03	2.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.475000e+03	2.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.487500e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=1.34187702905210848e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.250000e+01	8.417328e+02	9.505794e+00	9.505794e+00
1.250000e+01	2.500000e+01	2.418814e+03	1.611397e+01	1.611397e+01
2.500000e+01	3.750000e+01	3.854193e+03	2.034080e+01	2.034080e+01
3.750000e+01	5.000000e+01	4.927265e+03	2.299875e+01	2.299875e+01
5.000000e+01	6.250000e+01	5.727561e+03	2.479626e+01	2.479626e+01
6.250000e+01	7.500000e+01	6.106399e+03	2.560319e+01	2.560319e+01
7.500000e+01	8.750000e+01	6.147729e+03	2.568968e+01	2.568968e+01
8.750000e+01	1.000000e+02	5.924763e+03	2.521952e+01	2.521952e+01
1.000000e+02	1.125000e+02	5.457467e+03	2.420455e+01	2.420455e+01
1.125000e+02	1.250000e+02	4.769353e+03	2.262721e+01	2.262721e+01
1.250000e+02	1.375000e+02	4.054938e+03	2.086380e+01	2.086380e+01
1.375000e+02	1.500000e+02	3.370795e+03	1.902250e+01	1.902250e+01
1.500000e+02	1.625000e+02	2.834688e+03	1.744432e+01	1.744432e+01
1.625000e+02	1.750000e+02	2.310068e+03	1.574758e+01	1.574758e+01
1.750000e+02	1.875000e+02	1.924144e+03	1.437210e+01	1.437210e+01
1.875000e+02	2.000000e+02	1.557114e+03	1.292890e+01	1.292890e+01
2.000000e+02	2.125000e+02	1.296254e+03	1.179631e+01	1.179631e+01
2.125000e+02	2.250000e+02	1.066954e+03	1.070222e+01	1.070222e+01
2.250000e+02	2.375000e+02	8.970176e+02	9.813004e+00	9.813004e+00
2.375000e+02	2.500000e+02	7.414676e+02	8.921697e+00	8.921697e+00
2.500000e+02	2.625000e+02	6.191958e+02	8.152962e+00	8.152962e+00
2.625000e+02	2.750000e+02	5.070148e+02	7.377542e+00	7.377542e+00
2.750000e+02	2.875000e+02	4.359490e+02	6.840994e+00	6.840994e+00
2.875000e+02	3.000000e+02	3.525379e+02	6.151829e+00	6.151829e+00
3.000000e+02	3.125000e+02	3.079876e+02	5.750002e+00	5.750002e+00
3.125000e+02	3.250000e+02	2.668725e+02	5.352458e+00	5.352458e+00
3.250000e+02	3.375000e+02	2.201752e+02	4.861670e+00	4.861670e+00
3.375000e+02	3.500000e+02	1.871114e+02	4.481789e+00	4.481789e+00
3.500000e+02	3.625000e+02	1.600591e+02	4.145162e+00	4.145162e+00
3.625000e+02	3.750000e+02	1.473918e+02	3.977754e+00	3.977754e+00
3.750000e+02	3.875000e+02	1.145426e+02	3.506589e+00	3.506589e+00
3.875000e+02	4.000000e+02	1.002650e+02	3.280773e+00	3.280773e+00
4.000000e+02	4.125000e+02	8.673896e+01	3.051465e+00	3.051465e+00
4.125000e+02	4.250000e+02	7.385691e+01	2.815768e+00	2.815768e+00
4.250000e+02	4.375000e+02	6.312190e+01	2.603103e+00	2.603103e+00
4.375000e+02	4.500000e+02	5.099133e+01	2.339643e+00	2.339643e+00
4.500000e+02	4.625000e+02	4.841492e+01	2.279770e+00	2.279770e+00
4.625000e+02	4.750000e+02	3.993426e+01	2.070495e+00	2.070495e+00
4.750000e+02	4.875000e+02	3.767990e+01	2.011205e+00	2.011205e+00
4.875000e+02	5.000000e+02	3.241975e+01	1.865547e+00	1.865547e+00
5.000000e+02	5.125000e+02	2.758899e+01	1.720954e+00	1.720954e+00
5.125000e+02	5.250000e+02	2.522729e+01	1.645647e+00	1.645647e+00
5.250000e+02	5.375000e+02	2.254354e+01	1.555652e+00	1.555652e+00
5.375000e+02	5.500000e+02	1.824953e+01	1.399675e+00	1.399675e+00
5.500000e+02	5.625000e+02	1.814218e+01	1.395552e+00	1.395552e+00
5.625000e+02	5.750000e+02	1.749808e+01	1.370555e+00	1.370555e+00
5.750000e+02	5.875000e+02	1.406287e+01	1.228679e+00	1.228679e+00
5.875000e+02	6.000000e+02	1.170117e+01	1.120769e+00	1.120769e+00
6.000000e+02	6.125000e+02	1.105706e+01	1.089485e+00	1.089485e+00
6.125000e+02	6.250000e+02	1.202322e+01	1.136087e+00	1.136087e+00
6.250000e+02	6.375000e+02	9.124760e+00	9.897196e-01	9.897196e-01
6.375000e+02	6.500000e+02	9.983568e+00	1.035248e+00	1.035248e+00
6.500000e+02	6.625000e+02	8.695360e+00	9.661516e-01	9.661516e-01
6.625000e+02	6.750000e+02	6.441010e+00	8.315306e-01	8.315306e-01
6.750000e+02	6.875000e+02	6.011609e+00	8.033350e-01	8.033350e-01
6.875000e+02	7.000000e+02	6.118959e+00	8.104758e-01	8.104758e-01
7.000000e+02	7.125000e+02	5.045458e+00	7.359557e-01	7.359557e-01
7.125000e+02	7.250000e+02	4.616057e+00	7.039421e-01	7.039421e-01
7.250000e+02	7.375000e+02	3.864606e+00	6.441010e-01	6.441010e-01
7.375000e+02	7.500000e+02	3.757256e+00	6.350921e-01	6.350921e-01
7.500000e+02	7.625000e+02	4.616057e+00	7.039421e-01	7.039421e-01
7.625000e+02	7.750000e+02	3.649906e+00	6.259536e-01	6.259536e-01
7.750000e+02	7.875000e+02	5.045458e+00	7.359557e-01	7.359557e-01
7.875000e+02	8.000000e+02	2.898454e+00	5.578078e-01	5.578078e-01
8.000000e+02	8.125000e+02	3.113154e+00	5.780983e-01	5.780983e-01
8.125000e+02	8.250000e+02	2.039653e+00	4.679285e-01	4.679285e-01
8.250000e+02	8.375000e+02	2.147003e+00	4.800845e-01	4.800845e-01
8.375000e+02	8.500000e+02	2.039653e+00	4.679285e-01	4.679285e-01
8.500000e+02	8.625000e+02	1.502902e+00	4.016676e-01	4.016676e-01
8.625000e+02	8.750000e+02	1.824953e+00	4.426161e-01	4.426161e-01
8.750000e+02	8.875000e+02	2.791104e+00	5.473806e-01	5.473806e-01
8.875000e+02	9.000000e+02	1.610253e+00	4.157654e-01	4.157654e-01
9.000000e+02	9.125000e+02	1.717602e+00	4.294006e-01	4.294006e-01
9.125000e+02	9.250000e+02	1.288202e+00	3.718719e-01	3.718719e-01
9.250000e+02	9.375000e+02	1.717602e+00	4.294006e-01	4.294006e-01
9.375000e+02	9.500000e+02	1.073502e+00	3.394710e-01	3.394710e-01
9.500000e+02	9.625000e+02	5.367508e-01	2.400423e-01	2.400423e-01
9.625000e+02	9.750000e+02	1.502902e+00	4.016676e-01	4.016676e-01
9.750000e+02	9.875000e+02	1.288202e+00	3.718719e-01	3.718719e-01
9.875000e+02	1.000000e+03	7.514511e-01	2.840219e-01	2.840219e-01
1.000000e+03	1.012500e+03	7.514511e-01	2.840219e-01	2.840219e-01
1.012500e+03	1.025000e+03	1.073502e+00	3.394710e-01	3.394710e-01
1.025000e+03	1.037500e+03	5.367508e-01	2.400423e-01	2.400423e-01
1.037500e+03	1.050000e+03	8.588016e-01	3.036321e-01	3.036321e-01
1.050000e+03	1.062500e+03	5.367508e-01	2.400423e-01	2.400423e-01
1.062500e+03	1.075000e+03	9.661512e-01	3.220505e-01	3.220505e-01
1.075000e+03	1.087500e+03	9.661512e-01	3.220505e-01	3.220505e-01
1.087500e+03	1.100000e+03	8.588016e-01	3.036321e-01	3.036321e-01
1.100000e+03	1.112500e+03	7.514511e-01	2.840219e-01	2.840219e-01
1.112500e+03	1.125000e+03	7.514511e-01	2.840219e-01	2.840219e-01
1.125000e+03	1.137500e+03	5.367508e-01	2.400423e-01	2.400423e-01
1.137500e+03	1.150000e+03	6.441010e-01	2.629531e-01	2.629531e-01
1.150000e+03	1.162500e+03	3.220505e-01	1.859359e-01	1.859359e-01
1.162500e+03	1.175000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.175000e+03	1.187500e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.187500e+03	1.200000e+03	3.220505e-01	1.859359e-01	1.859359e-01
1.200000e+03	1.212500e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.212500e+03	1.225000e+03	3.220505e-01	1.859359e-01	1.859359e-01
1.225000e+03	1.237500e+03	3.220505e-01	1.859359e-01	1.859359e-01
1.237500e+03	1.250000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.250000e+03	1.262500e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.262500e+03	1.275000e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.275000e+03	1.287500e+03	5.367508e-01	2.400423e-01	2.400423e-01
1.287500e+03	1.300000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.300000e+03	1.312500e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.312500e+03	1.325000e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.325000e+03	1.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.337500e+03	1.350000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.350000e+03	1.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362500e+03	1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	1.387500e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.387500e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.412500e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.412500e+03	1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	1.437500e+03	3.220505e-01	1.859359e-01	1.859359e-01
1.437500e+03	1.450000e+03	3.220505e-01	1.859359e-01	1.859359e-01
1.450000e+03	1.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462500e+03	1.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+03	1.487500e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.487500e+03	1.500000e+03	2.147003e-01	1.518161e-01	1.518161e-01
1.500000e+03	1.512500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512500e+03	1.525000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.525000e+03	1.537500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.537500e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.562500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562500e+03	1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	1.587500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.587500e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.612500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612500e+03	1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	1.637500e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.637500e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.662500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662500e+03	1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	1.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.687500e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712500e+03	1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	1.737500e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.737500e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.762500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762500e+03	1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	1.787500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.787500e+03	1.800000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.800000e+03	1.812500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812500e+03	1.825000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.825000e+03	1.837500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837500e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.862500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862500e+03	1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	1.887500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.887500e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.912500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912500e+03	1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	1.937500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.937500e+03	1.950000e+03	1.073502e-01	1.073502e-01	1.073502e-01
1.950000e+03	1.962500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962500e+03	1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	1.987500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.987500e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.012500e+03	2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	2.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.037500e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.062500e+03	2.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+03	2.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.087500e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.112500e+03	2.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+03	2.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.137500e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.162500e+03	2.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+03	2.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.187500e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.212500e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.237500e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.262500e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.287500e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.312500e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.337500e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.362500e+03	2.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.375000e+03	2.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.387500e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.412500e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.437500e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462500e+03	2.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.475000e+03	2.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.487500e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_EL_plots/TP_m5f.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=Reconstructed $M_{\textrm{VLT}}$ [TeV]
YLabel=d\sigma/d M$
Rebin=4
XMax=8000
LegendXPos=0.62
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	1.887774e-02	1.887774e-02	1.887774e-02
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	1.887774e-02	1.887774e-02	1.887774e-02
5.800000e+02	5.900000e+02	3.775547e-02	2.669715e-02	2.669715e-02
5.900000e+02	6.000000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.000000e+02	6.100000e+02	7.551095e-02	3.775548e-02	3.775548e-02
6.100000e+02	6.200000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.200000e+02	6.300000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.300000e+02	6.400000e+02	9.438868e-02	4.221191e-02	4.221191e-02
6.400000e+02	6.500000e+02	1.510219e-01	5.339431e-02	5.339431e-02
6.500000e+02	6.600000e+02	1.887774e-01	5.969665e-02	5.969665e-02
6.600000e+02	6.700000e+02	1.510219e-01	5.339431e-02	5.339431e-02
6.700000e+02	6.800000e+02	2.076551e-01	6.261037e-02	6.261037e-02
6.800000e+02	6.900000e+02	2.642883e-01	7.063402e-02	7.063402e-02
6.900000e+02	7.000000e+02	2.076551e-01	6.261037e-02	6.261037e-02
7.000000e+02	7.100000e+02	2.831661e-01	7.311316e-02	7.311316e-02
7.100000e+02	7.200000e+02	2.265328e-01	6.539440e-02	6.539440e-02
7.200000e+02	7.300000e+02	3.397993e-01	8.009145e-02	8.009145e-02
7.300000e+02	7.400000e+02	3.397993e-01	8.009145e-02	8.009145e-02
7.400000e+02	7.500000e+02	4.341879e-01	9.053445e-02	9.053445e-02
7.500000e+02	7.600000e+02	4.908212e-01	9.625795e-02	9.625795e-02
7.600000e+02	7.700000e+02	8.117427e-01	1.237896e-01	1.237896e-01
7.700000e+02	7.800000e+02	6.795985e-01	1.132664e-01	1.132664e-01
7.800000e+02	7.900000e+02	9.438868e-01	1.334858e-01	1.334858e-01
7.900000e+02	8.000000e+02	9.061314e-01	1.307888e-01	1.307888e-01
8.000000e+02	8.100000e+02	8.872536e-01	1.294192e-01	1.294192e-01
8.100000e+02	8.200000e+02	1.434708e+00	1.645723e-01	1.645723e-01
8.200000e+02	8.300000e+02	1.245931e+00	1.533635e-01	1.533635e-01
8.300000e+02	8.400000e+02	1.906651e+00	1.897189e-01	1.897189e-01
8.400000e+02	8.500000e+02	1.717874e+00	1.800821e-01	1.800821e-01
8.500000e+02	8.600000e+02	2.208695e+00	2.041940e-01	2.041940e-01
8.600000e+02	8.700000e+02	2.378595e+00	2.119021e-01	2.119021e-01
8.700000e+02	8.800000e+02	3.001560e+00	2.380392e-01	2.380392e-01
8.800000e+02	8.900000e+02	3.209215e+00	2.461356e-01	2.461356e-01
8.900000e+02	9.000000e+02	4.077591e+00	2.774449e-01	2.774449e-01
9.000000e+02	9.100000e+02	5.040356e+00	3.084648e-01	3.084648e-01
9.100000e+02	9.200000e+02	5.172500e+00	3.124821e-01	3.124821e-01
9.200000e+02	9.300000e+02	6.286286e+00	3.444864e-01	3.444864e-01
9.300000e+02	9.400000e+02	7.022518e+00	3.641007e-01	3.641007e-01
9.400000e+02	9.500000e+02	8.494982e+00	4.004572e-01	4.004572e-01
9.500000e+02	9.600000e+02	1.032612e+01	4.415131e-01	4.415131e-01
9.600000e+02	9.700000e+02	1.242155e+01	4.842425e-01	4.842425e-01
9.700000e+02	9.800000e+02	1.674455e+01	5.622271e-01	5.622271e-01
9.800000e+02	9.900000e+02	2.102980e+01	6.300754e-01	6.300754e-01
9.900000e+02	1.000000e+03	4.426829e+01	9.141582e-01	9.141582e-01
1.000000e+03	1.010000e+03	3.428197e+01	8.044663e-01	8.044663e-01
1.010000e+03	1.020000e+03	1.153430e+01	4.666277e-01	4.666277e-01
1.020000e+03	1.030000e+03	6.663841e+00	3.546804e-01	3.546804e-01
1.030000e+03	1.040000e+03	5.380155e+00	3.186930e-01	3.186930e-01
1.040000e+03	1.050000e+03	4.738312e+00	2.990796e-01	2.990796e-01
1.050000e+03	1.060000e+03	4.153102e+00	2.800021e-01	2.800021e-01
1.060000e+03	1.070000e+03	4.757190e+00	2.996748e-01	2.996748e-01
1.070000e+03	1.080000e+03	4.058713e+00	2.768020e-01	2.768020e-01
1.080000e+03	1.090000e+03	4.190858e+00	2.812720e-01	2.812720e-01
1.090000e+03	1.100000e+03	4.020958e+00	2.755115e-01	2.755115e-01
1.100000e+03	1.110000e+03	4.474024e+00	2.906191e-01	2.906191e-01
1.110000e+03	1.120000e+03	4.096469e+00	2.780864e-01	2.780864e-01
1.120000e+03	1.130000e+03	4.247491e+00	2.831660e-01	2.831660e-01
1.130000e+03	1.140000e+03	3.397993e+00	2.532714e-01	2.532714e-01
1.140000e+03	1.150000e+03	2.548494e+00	2.193395e-01	2.193395e-01
1.150000e+03	1.160000e+03	2.170940e+00	2.024412e-01	2.024412e-01
1.160000e+03	1.170000e+03	2.152062e+00	2.015591e-01	2.015591e-01
1.170000e+03	1.180000e+03	1.887774e+00	1.887774e-01	1.887774e-01
1.180000e+03	1.190000e+03	1.264808e+00	1.545209e-01	1.545209e-01
1.190000e+03	1.200000e+03	1.132664e+00	1.462263e-01	1.462263e-01
1.200000e+03	1.210000e+03	7.551095e-01	1.193933e-01	1.193933e-01
1.210000e+03	1.220000e+03	8.683759e-01	1.280350e-01	1.280350e-01
1.220000e+03	1.230000e+03	5.096989e-01	9.809160e-02	9.809160e-02
1.230000e+03	1.240000e+03	7.928650e-01	1.223417e-01	1.223417e-01
1.240000e+03	1.250000e+03	4.719434e-01	9.438869e-02	9.438869e-02
1.250000e+03	1.260000e+03	3.964325e-01	8.650866e-02	8.650866e-02
1.260000e+03	1.270000e+03	5.285766e-01	9.989160e-02	9.989160e-02
1.270000e+03	1.280000e+03	3.586770e-01	8.228615e-02	8.228615e-02
1.280000e+03	1.290000e+03	3.964325e-01	8.650866e-02	8.650866e-02
1.290000e+03	1.300000e+03	4.719434e-01	9.438869e-02	9.438869e-02
1.300000e+03	1.310000e+03	3.586770e-01	8.228615e-02	8.228615e-02
1.310000e+03	1.320000e+03	3.020438e-01	7.551095e-02	7.551095e-02
1.320000e+03	1.330000e+03	3.020438e-01	7.551095e-02	7.551095e-02
1.330000e+03	1.340000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.340000e+03	1.350000e+03	3.586770e-01	8.228615e-02	8.228615e-02
1.350000e+03	1.360000e+03	2.642883e-01	7.063402e-02	7.063402e-02
1.360000e+03	1.370000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.370000e+03	1.380000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.380000e+03	1.390000e+03	3.020438e-01	7.551095e-02	7.551095e-02
1.390000e+03	1.400000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.400000e+03	1.410000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.410000e+03	1.420000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.420000e+03	1.430000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.430000e+03	1.440000e+03	2.454106e-01	6.806465e-02	6.806465e-02
1.440000e+03	1.450000e+03	2.265328e-01	6.539440e-02	6.539440e-02
1.450000e+03	1.460000e+03	2.642883e-01	7.063402e-02	7.063402e-02
1.460000e+03	1.470000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.470000e+03	1.480000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.480000e+03	1.490000e+03	2.454106e-01	6.806465e-02	6.806465e-02
1.490000e+03	1.500000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.500000e+03	1.510000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.510000e+03	1.520000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.520000e+03	1.530000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.530000e+03	1.540000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.540000e+03	1.550000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.550000e+03	1.560000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.560000e+03	1.570000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.570000e+03	1.580000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.580000e+03	1.590000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.590000e+03	1.600000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.600000e+03	1.610000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.610000e+03	1.620000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.620000e+03	1.630000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.630000e+03	1.640000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.640000e+03	1.650000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.650000e+03	1.660000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.660000e+03	1.670000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.670000e+03	1.680000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.680000e+03	1.690000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.690000e+03	1.700000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.700000e+03	1.710000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.710000e+03	1.720000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.740000e+03	1.750000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.750000e+03	1.760000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.760000e+03	1.770000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.770000e+03	1.780000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.780000e+03	1.790000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.790000e+03	1.800000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.800000e+03	1.810000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.810000e+03	1.820000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.820000e+03	1.830000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.850000e+03	1.860000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.860000e+03	1.870000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.870000e+03	1.880000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.900000e+03	1.910000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.910000e+03	1.920000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.920000e+03	1.930000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.930000e+03	1.940000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.940000e+03	1.950000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.950000e+03	1.960000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.960000e+03	1.970000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.970000e+03	1.980000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.980000e+03	1.990000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.990000e+03	2.000000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.000000e+03	2.010000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.010000e+03	2.020000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.040000e+03	2.050000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.070000e+03	2.080000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	5.663321e-02	3.269720e-02	3.269720e-02
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.230000e+03	2.240000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.270000e+03	2.280000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.350000e+03	2.360000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.440000e+03	2.450000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.450000e+03	2.460000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	1.887774e-02	1.887774e-02	1.887774e-02
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	1.887774e-02	1.887774e-02	1.887774e-02
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	1.887774e-02	1.887774e-02	1.887774e-02
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	1.887774e-02	1.887774e-02	1.887774e-02
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	1.680612e-05	1.680612e-05	1.680612e-05
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	1.680612e-05	1.680612e-05	1.680612e-05
9.800000e+02	9.900000e+02	1.680612e-05	1.680612e-05	1.680612e-05
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.100000e+03	1.110000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.110000e+03	1.120000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.140000e+03	1.150000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.190000e+03	1.200000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.200000e+03	1.210000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.230000e+03	1.240000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.240000e+03	1.250000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.250000e+03	1.260000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.260000e+03	1.270000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.270000e+03	1.280000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.280000e+03	1.290000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.310000e+03	1.320000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.320000e+03	1.330000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.330000e+03	1.340000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.340000e+03	1.350000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.350000e+03	1.360000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.360000e+03	1.370000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.370000e+03	1.380000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.380000e+03	1.390000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.390000e+03	1.400000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.400000e+03	1.410000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.410000e+03	1.420000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.420000e+03	1.430000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.450000e+03	1.460000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.460000e+03	1.470000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.470000e+03	1.480000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.480000e+03	1.490000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.490000e+03	1.500000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.500000e+03	1.510000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.510000e+03	1.520000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.520000e+03	1.530000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.530000e+03	1.540000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.540000e+03	1.550000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.550000e+03	1.560000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.560000e+03	1.570000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.570000e+03	1.580000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.580000e+03	1.590000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.590000e+03	1.600000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.600000e+03	1.610000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.610000e+03	1.620000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.620000e+03	1.630000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.630000e+03	1.640000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.640000e+03	1.650000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.650000e+03	1.660000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.660000e+03	1.670000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.670000e+03	1.680000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.680000e+03	1.690000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.690000e+03	1.700000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.700000e+03	1.710000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.710000e+03	1.720000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.720000e+03	1.730000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.730000e+03	1.740000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.740000e+03	1.750000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.750000e+03	1.760000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.760000e+03	1.770000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.770000e+03	1.780000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.780000e+03	1.790000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.790000e+03	1.800000e+03	2.520918e-04	6.508981e-05	6.508981e-05
1.800000e+03	1.810000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.810000e+03	1.820000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.820000e+03	1.830000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.830000e+03	1.840000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.840000e+03	1.850000e+03	2.352856e-04	6.288273e-05	6.288273e-05
1.850000e+03	1.860000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.860000e+03	1.870000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.870000e+03	1.880000e+03	2.352856e-04	6.288273e-05	6.288273e-05
1.880000e+03	1.890000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.890000e+03	1.900000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.900000e+03	1.910000e+03	2.688979e-04	6.722447e-05	6.722447e-05
1.910000e+03	1.920000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.920000e+03	1.930000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.930000e+03	1.940000e+03	2.184795e-04	6.059532e-05	6.059532e-05
1.940000e+03	1.950000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.950000e+03	1.960000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.960000e+03	1.970000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.970000e+03	1.980000e+03	2.688979e-04	6.722447e-05	6.722447e-05
1.980000e+03	1.990000e+03	2.857040e-04	6.929340e-05	6.929340e-05
1.990000e+03	2.000000e+03	1.848673e-04	5.573958e-05	5.573958e-05
2.000000e+03	2.010000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.010000e+03	2.020000e+03	3.193162e-04	7.325617e-05	7.325617e-05
2.020000e+03	2.030000e+03	1.680612e-04	5.314561e-05	5.314561e-05
2.030000e+03	2.040000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.040000e+03	2.050000e+03	2.184795e-04	6.059532e-05	6.059532e-05
2.050000e+03	2.060000e+03	1.512551e-04	5.041835e-05	5.041835e-05
2.060000e+03	2.070000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.070000e+03	2.080000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.080000e+03	2.090000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.090000e+03	2.100000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.100000e+03	2.110000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.110000e+03	2.120000e+03	4.705713e-04	8.892961e-05	8.892961e-05
2.120000e+03	2.130000e+03	4.369591e-04	8.569472e-05	8.569472e-05
2.130000e+03	2.140000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.140000e+03	2.150000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.150000e+03	2.160000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.160000e+03	2.170000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.170000e+03	2.180000e+03	4.705713e-04	8.892961e-05	8.892961e-05
2.180000e+03	2.190000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.190000e+03	2.200000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.200000e+03	2.210000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.210000e+03	2.220000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.220000e+03	2.230000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.230000e+03	2.240000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.240000e+03	2.250000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.250000e+03	2.260000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.260000e+03	2.270000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.270000e+03	2.280000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.280000e+03	2.290000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.290000e+03	2.300000e+03	5.377958e-04	9.506976e-05	9.506976e-05
2.300000e+03	2.310000e+03	5.377958e-04	9.506976e-05	9.506976e-05
2.310000e+03	2.320000e+03	4.033468e-04	8.233282e-05	8.233282e-05
2.320000e+03	2.330000e+03	4.705713e-04	8.892961e-05	8.892961e-05
2.330000e+03	2.340000e+03	6.050202e-04	1.008367e-04	1.008367e-04
2.340000e+03	2.350000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.350000e+03	2.360000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.360000e+03	2.370000e+03	6.386325e-04	1.035999e-04	1.035999e-04
2.370000e+03	2.380000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.380000e+03	2.390000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.390000e+03	2.400000e+03	6.722447e-04	1.062912e-04	1.062912e-04
2.400000e+03	2.410000e+03	6.890508e-04	1.076117e-04	1.076117e-04
2.410000e+03	2.420000e+03	5.714080e-04	9.799566e-05	9.799566e-05
2.420000e+03	2.430000e+03	6.050202e-04	1.008367e-04	1.008367e-04
2.430000e+03	2.440000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.440000e+03	2.450000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.450000e+03	2.460000e+03	7.562753e-04	1.127389e-04	1.127389e-04
2.460000e+03	2.470000e+03	7.394692e-04	1.114792e-04	1.114792e-04
2.470000e+03	2.480000e+03	5.209896e-04	9.357250e-05	9.357250e-05
2.480000e+03	2.490000e+03	7.730814e-04	1.139846e-04	1.139846e-04
2.490000e+03	2.500000e+03	7.898875e-04	1.152169e-04	1.152169e-04
2.500000e+03	2.510000e+03	5.209896e-04	9.357250e-05	9.357250e-05
2.510000e+03	2.520000e+03	8.739181e-04	1.211906e-04	1.211906e-04
2.520000e+03	2.530000e+03	9.411426e-04	1.257655e-04	1.257655e-04
2.530000e+03	2.540000e+03	8.066936e-04	1.164362e-04	1.164362e-04
2.540000e+03	2.550000e+03	8.403059e-04	1.188372e-04	1.188372e-04
2.550000e+03	2.560000e+03	8.907242e-04	1.223504e-04	1.223504e-04
2.560000e+03	2.570000e+03	8.907242e-04	1.223504e-04	1.223504e-04
2.570000e+03	2.580000e+03	1.008367e-03	1.301796e-04	1.301796e-04
2.580000e+03	2.590000e+03	1.126010e-03	1.375640e-04	1.375640e-04
2.590000e+03	2.600000e+03	1.092398e-03	1.354952e-04	1.354952e-04
2.600000e+03	2.610000e+03	1.109204e-03	1.365335e-04	1.365335e-04
2.610000e+03	2.620000e+03	1.109204e-03	1.365335e-04	1.365335e-04
2.620000e+03	2.630000e+03	1.327683e-03	1.493760e-04	1.493760e-04
2.630000e+03	2.640000e+03	1.546163e-03	1.611986e-04	1.611986e-04
2.640000e+03	2.650000e+03	1.445326e-03	1.558535e-04	1.558535e-04
2.650000e+03	2.660000e+03	9.915609e-04	1.290902e-04	1.290902e-04
2.660000e+03	2.670000e+03	1.260459e-03	1.455453e-04	1.455453e-04
2.670000e+03	2.680000e+03	1.445326e-03	1.558535e-04	1.558535e-04
2.680000e+03	2.690000e+03	1.310877e-03	1.484276e-04	1.484276e-04
2.690000e+03	2.700000e+03	1.344489e-03	1.503185e-04	1.503185e-04
2.700000e+03	2.710000e+03	1.579775e-03	1.629414e-04	1.629414e-04
2.710000e+03	2.720000e+03	1.663806e-03	1.672187e-04	1.672187e-04
2.720000e+03	2.730000e+03	1.966316e-03	1.817859e-04	1.817859e-04
2.730000e+03	2.740000e+03	1.579775e-03	1.629414e-04	1.629414e-04
2.740000e+03	2.750000e+03	1.562969e-03	1.620723e-04	1.620723e-04
2.750000e+03	2.760000e+03	1.815061e-03	1.746543e-04	1.746543e-04
2.760000e+03	2.770000e+03	1.630193e-03	1.655211e-04	1.655211e-04
2.770000e+03	2.780000e+03	1.865479e-03	1.770634e-04	1.770634e-04
2.780000e+03	2.790000e+03	1.983122e-03	1.825612e-04	1.825612e-04
2.790000e+03	2.800000e+03	2.218408e-03	1.930876e-04	1.930876e-04
2.800000e+03	2.810000e+03	2.604948e-03	2.092345e-04	2.092345e-04
2.810000e+03	2.820000e+03	2.235214e-03	1.938176e-04	1.938176e-04
2.820000e+03	2.830000e+03	2.050346e-03	1.856296e-04	1.856296e-04
2.830000e+03	2.840000e+03	2.403275e-03	2.009719e-04	2.009719e-04
2.840000e+03	2.850000e+03	2.739397e-03	2.145661e-04	2.145661e-04
2.850000e+03	2.860000e+03	2.554530e-03	2.071997e-04	2.071997e-04
2.860000e+03	2.870000e+03	2.974683e-03	2.235909e-04	2.235909e-04
2.870000e+03	2.880000e+03	2.756203e-03	2.152233e-04	2.152233e-04
2.880000e+03	2.890000e+03	3.125938e-03	2.292049e-04	2.292049e-04
2.890000e+03	2.900000e+03	3.361224e-03	2.376744e-04	2.376744e-04
2.900000e+03	2.910000e+03	3.361224e-03	2.376744e-04	2.376744e-04
2.910000e+03	2.920000e+03	3.882213e-03	2.554309e-04	2.554309e-04
2.920000e+03	2.930000e+03	3.865407e-03	2.548774e-04	2.548774e-04
2.930000e+03	2.940000e+03	4.100693e-03	2.625199e-04	2.625199e-04
2.940000e+03	2.950000e+03	4.251948e-03	2.673177e-04	2.673177e-04
2.950000e+03	2.960000e+03	4.756131e-03	2.827227e-04	2.827227e-04
2.960000e+03	2.970000e+03	5.176284e-03	2.949462e-04	2.949462e-04
2.970000e+03	2.980000e+03	5.999784e-03	3.175423e-04	3.175423e-04
2.980000e+03	2.990000e+03	6.436743e-03	3.289023e-04	3.289023e-04
2.990000e+03	3.000000e+03	1.040299e-02	4.181313e-04	4.181313e-04
3.000000e+03	3.010000e+03	8.806406e-03	3.847096e-04	3.847096e-04
3.010000e+03	3.020000e+03	4.924192e-03	2.876744e-04	2.876744e-04
3.020000e+03	3.030000e+03	4.134305e-03	2.635936e-04	2.635936e-04
3.030000e+03	3.040000e+03	3.529285e-03	2.435438e-04	2.435438e-04
3.040000e+03	3.050000e+03	3.512479e-03	2.429632e-04	2.429632e-04
3.050000e+03	3.060000e+03	3.327611e-03	2.364830e-04	2.364830e-04
3.060000e+03	3.070000e+03	3.831795e-03	2.537668e-04	2.537668e-04
3.070000e+03	3.080000e+03	3.596509e-03	2.458523e-04	2.458523e-04
3.080000e+03	3.090000e+03	4.218335e-03	2.662590e-04	2.662590e-04
3.090000e+03	3.100000e+03	4.016662e-03	2.598163e-04	2.598163e-04
3.100000e+03	3.110000e+03	4.420009e-03	2.725494e-04	2.725494e-04
3.110000e+03	3.120000e+03	4.302366e-03	2.688979e-04	2.688979e-04
3.120000e+03	3.130000e+03	4.907386e-03	2.871831e-04	2.871831e-04
3.130000e+03	3.140000e+03	4.352784e-03	2.704689e-04	2.704689e-04
3.140000e+03	3.150000e+03	4.655295e-03	2.797095e-04	2.797095e-04
3.150000e+03	3.160000e+03	4.537652e-03	2.761527e-04	2.761527e-04
3.160000e+03	3.170000e+03	5.193090e-03	2.954246e-04	2.954246e-04
3.170000e+03	3.180000e+03	4.890580e-03	2.866909e-04	2.866909e-04
3.180000e+03	3.190000e+03	5.041835e-03	2.910905e-04	2.910905e-04
3.190000e+03	3.200000e+03	4.840162e-03	2.852093e-04	2.852093e-04
3.200000e+03	3.210000e+03	4.554458e-03	2.766636e-04	2.766636e-04
3.210000e+03	3.220000e+03	4.957805e-03	2.886546e-04	2.886546e-04
3.220000e+03	3.230000e+03	4.873774e-03	2.861979e-04	2.861979e-04
3.230000e+03	3.240000e+03	4.924192e-03	2.876744e-04	2.876744e-04
3.240000e+03	3.250000e+03	5.394764e-03	3.011063e-04	3.011063e-04
3.250000e+03	3.260000e+03	5.814917e-03	3.126119e-04	3.126119e-04
3.260000e+03	3.270000e+03	5.478794e-03	3.034424e-04	3.034424e-04
3.270000e+03	3.280000e+03	4.924192e-03	2.876744e-04	2.876744e-04
3.280000e+03	3.290000e+03	5.495600e-03	3.039074e-04	3.039074e-04
3.290000e+03	3.300000e+03	4.705713e-03	2.812201e-04	2.812201e-04
3.300000e+03	3.310000e+03	5.243509e-03	2.968552e-04	2.968552e-04
3.310000e+03	3.320000e+03	4.335978e-03	2.699462e-04	2.699462e-04
3.320000e+03	3.330000e+03	4.672101e-03	2.802140e-04	2.802140e-04
3.330000e+03	3.340000e+03	4.369591e-03	2.709905e-04	2.709905e-04
3.340000e+03	3.350000e+03	4.621682e-03	2.786979e-04	2.786979e-04
3.350000e+03	3.360000e+03	4.504039e-03	2.751280e-04	2.751280e-04
3.360000e+03	3.370000e+03	4.470427e-03	2.740995e-04	2.740995e-04
3.370000e+03	3.380000e+03	4.705713e-03	2.812201e-04	2.812201e-04
3.380000e+03	3.390000e+03	4.621682e-03	2.786979e-04	2.786979e-04
3.390000e+03	3.400000e+03	3.899019e-03	2.559832e-04	2.559832e-04
3.400000e+03	3.410000e+03	3.966244e-03	2.581805e-04	2.581805e-04
3.410000e+03	3.420000e+03	4.621682e-03	2.786979e-04	2.786979e-04
3.420000e+03	3.430000e+03	3.899019e-03	2.559832e-04	2.559832e-04
3.430000e+03	3.440000e+03	4.083887e-03	2.619814e-04	2.619814e-04
3.440000e+03	3.450000e+03	3.462060e-03	2.412132e-04	2.412132e-04
3.450000e+03	3.460000e+03	4.117499e-03	2.630574e-04	2.630574e-04
3.460000e+03	3.470000e+03	4.050274e-03	2.609011e-04	2.609011e-04
3.470000e+03	3.480000e+03	3.630121e-03	2.469985e-04	2.469985e-04
3.480000e+03	3.490000e+03	3.243581e-03	2.334781e-04	2.334781e-04
3.490000e+03	3.500000e+03	3.462060e-03	2.412132e-04	2.412132e-04
3.500000e+03	3.510000e+03	2.873846e-03	2.197685e-04	2.197685e-04
3.510000e+03	3.520000e+03	2.773009e-03	2.158785e-04	2.158785e-04
3.520000e+03	3.530000e+03	3.142744e-03	2.298202e-04	2.298202e-04
3.530000e+03	3.540000e+03	3.495672e-03	2.423813e-04	2.423813e-04
3.540000e+03	3.550000e+03	2.873846e-03	2.197685e-04	2.197685e-04
3.550000e+03	3.560000e+03	2.504112e-03	2.051448e-04	2.051448e-04
3.560000e+03	3.570000e+03	2.739397e-03	2.145661e-04	2.145661e-04
3.570000e+03	3.580000e+03	2.520918e-03	2.058321e-04	2.058321e-04
3.580000e+03	3.590000e+03	2.403275e-03	2.009719e-04	2.009719e-04
3.590000e+03	3.600000e+03	2.420081e-03	2.016734e-04	2.016734e-04
3.600000e+03	3.610000e+03	2.621754e-03	2.099083e-04	2.099083e-04
3.610000e+03	3.620000e+03	2.453693e-03	2.030691e-04	2.030691e-04
3.620000e+03	3.630000e+03	2.067152e-03	1.863889e-04	1.863889e-04
3.630000e+03	3.640000e+03	2.201601e-03	1.923548e-04	1.923548e-04
3.640000e+03	3.650000e+03	1.915897e-03	1.794402e-04	1.794402e-04
3.650000e+03	3.660000e+03	1.932704e-03	1.802255e-04	1.802255e-04
3.660000e+03	3.670000e+03	1.882285e-03	1.778592e-04	1.778592e-04
3.670000e+03	3.680000e+03	1.882285e-03	1.778592e-04	1.778592e-04
3.680000e+03	3.690000e+03	1.899091e-03	1.786515e-04	1.786515e-04
3.690000e+03	3.700000e+03	1.579775e-03	1.629414e-04	1.629414e-04
3.700000e+03	3.710000e+03	1.596581e-03	1.638058e-04	1.638058e-04
3.710000e+03	3.720000e+03	1.344489e-03	1.503185e-04	1.503185e-04
3.720000e+03	3.730000e+03	1.596581e-03	1.638058e-04	1.638058e-04
3.730000e+03	3.740000e+03	1.630193e-03	1.655211e-04	1.655211e-04
3.740000e+03	3.750000e+03	1.378102e-03	1.521859e-04	1.521859e-04
3.750000e+03	3.760000e+03	1.193234e-03	1.416109e-04	1.416109e-04
3.760000e+03	3.770000e+03	1.058785e-03	1.333944e-04	1.333944e-04
3.770000e+03	3.780000e+03	1.126010e-03	1.375640e-04	1.375640e-04
3.780000e+03	3.790000e+03	1.260459e-03	1.455453e-04	1.455453e-04
3.790000e+03	3.800000e+03	1.243653e-03	1.445717e-04	1.445717e-04
3.800000e+03	3.810000e+03	9.915609e-04	1.290902e-04	1.290902e-04
3.810000e+03	3.820000e+03	7.730814e-04	1.139846e-04	1.139846e-04
3.820000e+03	3.830000e+03	8.571120e-04	1.200197e-04	1.200197e-04
3.830000e+03	3.840000e+03	6.554386e-04	1.049542e-04	1.049542e-04
3.840000e+03	3.850000e+03	5.377958e-04	9.506976e-05	9.506976e-05
3.850000e+03	3.860000e+03	7.394692e-04	1.114792e-04	1.114792e-04
3.860000e+03	3.870000e+03	6.218263e-04	1.022276e-04	1.022276e-04
3.870000e+03	3.880000e+03	6.722447e-04	1.062912e-04	1.062912e-04
3.880000e+03	3.890000e+03	5.714080e-04	9.799566e-05	9.799566e-05
3.890000e+03	3.900000e+03	5.377958e-04	9.506976e-05	9.506976e-05
3.900000e+03	3.910000e+03	5.377958e-04	9.506976e-05	9.506976e-05
3.910000e+03	3.920000e+03	3.865407e-04	8.059931e-05	8.059931e-05
3.920000e+03	3.930000e+03	4.537652e-04	8.732715e-05	8.732715e-05
3.930000e+03	3.940000e+03	3.529285e-04	7.701530e-05	7.701530e-05
3.940000e+03	3.950000e+03	3.865407e-04	8.059931e-05	8.059931e-05
3.950000e+03	3.960000e+03	2.184795e-04	6.059532e-05	6.059532e-05
3.960000e+03	3.970000e+03	2.352856e-04	6.288273e-05	6.288273e-05
3.970000e+03	3.980000e+03	3.193162e-04	7.325617e-05	7.325617e-05
3.980000e+03	3.990000e+03	3.193162e-04	7.325617e-05	7.325617e-05
3.990000e+03	4.000000e+03	1.512551e-04	5.041835e-05	5.041835e-05
4.000000e+03	4.010000e+03	1.848673e-04	5.573958e-05	5.573958e-05
4.010000e+03	4.020000e+03	2.352856e-04	6.288273e-05	6.288273e-05
4.020000e+03	4.030000e+03	1.512551e-04	5.041835e-05	5.041835e-05
4.030000e+03	4.040000e+03	1.848673e-04	5.573958e-05	5.573958e-05
4.040000e+03	4.050000e+03	1.344489e-04	4.753488e-05	4.753488e-05
4.050000e+03	4.060000e+03	6.722447e-05	3.361223e-05	3.361223e-05
4.060000e+03	4.070000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.070000e+03	4.080000e+03	8.403059e-05	3.757962e-05	3.757962e-05
4.080000e+03	4.090000e+03	6.722447e-05	3.361223e-05	3.361223e-05
4.090000e+03	4.100000e+03	1.680612e-04	5.314561e-05	5.314561e-05
4.100000e+03	4.110000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.110000e+03	4.120000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.160000e+03	4.170000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.170000e+03	4.180000e+03	6.722447e-05	3.361223e-05	3.361223e-05
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.220000e+03	4.230000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.260000e+03	4.270000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.270000e+03	4.280000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.300000e+03	4.310000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.310000e+03	4.320000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.390000e+03	4.400000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.600000e+03	4.610000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.740000e+03	4.750000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.960000e+03	4.970000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
ScaledBy=5.29201877934972435e+04
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.460000e+03	1.470000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.490000e+03	1.500000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.500000e+03	1.510000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	8.623911e-07	4.979017e-07	4.979017e-07
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.750000e+03	1.760000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.760000e+03	1.770000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.770000e+03	1.780000e+03	8.623911e-07	4.979017e-07	4.979017e-07
1.780000e+03	1.790000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.820000e+03	1.830000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.830000e+03	1.840000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	8.623911e-07	4.979017e-07	4.979017e-07
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.900000e+03	1.910000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.940000e+03	1.950000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.990000e+03	2.000000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.020000e+03	2.030000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.030000e+03	2.040000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.040000e+03	2.050000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.050000e+03	2.060000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.060000e+03	2.070000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.070000e+03	2.080000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.080000e+03	2.090000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.110000e+03	2.120000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.120000e+03	2.130000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.130000e+03	2.140000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.140000e+03	2.150000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.150000e+03	2.160000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.160000e+03	2.170000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.170000e+03	2.180000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.180000e+03	2.190000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.190000e+03	2.200000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.220000e+03	2.230000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.230000e+03	2.240000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.240000e+03	2.250000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.250000e+03	2.260000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.310000e+03	2.320000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.320000e+03	2.330000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.330000e+03	2.340000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.340000e+03	2.350000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.350000e+03	2.360000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.360000e+03	2.370000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.370000e+03	2.380000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.380000e+03	2.390000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.390000e+03	2.400000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.400000e+03	2.410000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.410000e+03	2.420000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.420000e+03	2.430000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.470000e+03	2.480000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.480000e+03	2.490000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.490000e+03	2.500000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.500000e+03	2.510000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.510000e+03	2.520000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.520000e+03	2.530000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.530000e+03	2.540000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.540000e+03	2.550000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.550000e+03	2.560000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.560000e+03	2.570000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.570000e+03	2.580000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.580000e+03	2.590000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.590000e+03	2.600000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.600000e+03	2.610000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.610000e+03	2.620000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.620000e+03	2.630000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.650000e+03	2.660000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.660000e+03	2.670000e+03	2.587173e-06	8.623911e-07	8.623911e-07
2.670000e+03	2.680000e+03	2.299710e-06	8.130701e-07	8.130701e-07
2.680000e+03	2.690000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.690000e+03	2.700000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.700000e+03	2.710000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.710000e+03	2.720000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.720000e+03	2.730000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.730000e+03	2.740000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.740000e+03	2.750000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.750000e+03	2.760000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.760000e+03	2.770000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.770000e+03	2.780000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.780000e+03	2.790000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.790000e+03	2.800000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.800000e+03	2.810000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.810000e+03	2.820000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.820000e+03	2.830000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.830000e+03	2.840000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.840000e+03	2.850000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.850000e+03	2.860000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.860000e+03	2.870000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.870000e+03	2.880000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.880000e+03	2.890000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.890000e+03	2.900000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.900000e+03	2.910000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.910000e+03	2.920000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.920000e+03	2.930000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.930000e+03	2.940000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.940000e+03	2.950000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.950000e+03	2.960000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.960000e+03	2.970000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.970000e+03	2.980000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.980000e+03	2.990000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.990000e+03	3.000000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.000000e+03	3.010000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.010000e+03	3.020000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.020000e+03	3.030000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.030000e+03	3.040000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.040000e+03	3.050000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.050000e+03	3.060000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.060000e+03	3.070000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.070000e+03	3.080000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.080000e+03	3.090000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.090000e+03	3.100000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.100000e+03	3.110000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.110000e+03	3.120000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.120000e+03	3.130000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.130000e+03	3.140000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.140000e+03	3.150000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.150000e+03	3.160000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.160000e+03	3.170000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.170000e+03	3.180000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.180000e+03	3.190000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.190000e+03	3.200000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.200000e+03	3.210000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.210000e+03	3.220000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.220000e+03	3.230000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.230000e+03	3.240000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.240000e+03	3.250000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.250000e+03	3.260000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.260000e+03	3.270000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.270000e+03	3.280000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.280000e+03	3.290000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.290000e+03	3.300000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.300000e+03	3.310000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.310000e+03	3.320000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.320000e+03	3.330000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.330000e+03	3.340000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.340000e+03	3.350000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.350000e+03	3.360000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.360000e+03	3.370000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.370000e+03	3.380000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.380000e+03	3.390000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.390000e+03	3.400000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.400000e+03	3.410000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.410000e+03	3.420000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.420000e+03	3.430000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.430000e+03	3.440000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.440000e+03	3.450000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.450000e+03	3.460000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.460000e+03	3.470000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.470000e+03	3.480000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.480000e+03	3.490000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.490000e+03	3.500000e+03	3.449564e-06	9.958034e-07	9.958034e-07
3.500000e+03	3.510000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.510000e+03	3.520000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.520000e+03	3.530000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.530000e+03	3.540000e+03	3.449564e-06	9.958034e-07	9.958034e-07
3.540000e+03	3.550000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.550000e+03	3.560000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.560000e+03	3.570000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.570000e+03	3.580000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.580000e+03	3.590000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.590000e+03	3.600000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.600000e+03	3.610000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.610000e+03	3.620000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.620000e+03	3.630000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.630000e+03	3.640000e+03	3.449564e-06	9.958034e-07	9.958034e-07
3.640000e+03	3.650000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.650000e+03	3.660000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.660000e+03	3.670000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.670000e+03	3.680000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.680000e+03	3.690000e+03	4.311955e-06	1.113342e-06	1.113342e-06
3.690000e+03	3.700000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.700000e+03	3.710000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.710000e+03	3.720000e+03	4.599419e-06	1.149855e-06	1.149855e-06
3.720000e+03	3.730000e+03	4.311955e-06	1.113342e-06	1.113342e-06
3.730000e+03	3.740000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.740000e+03	3.750000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.750000e+03	3.760000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.760000e+03	3.770000e+03	4.311955e-06	1.113342e-06	1.113342e-06
3.770000e+03	3.780000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.780000e+03	3.790000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.790000e+03	3.800000e+03	4.599419e-06	1.149855e-06	1.149855e-06
3.800000e+03	3.810000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.810000e+03	3.820000e+03	4.311955e-06	1.113342e-06	1.113342e-06
3.820000e+03	3.830000e+03	4.599419e-06	1.149855e-06	1.149855e-06
3.830000e+03	3.840000e+03	4.886883e-06	1.185243e-06	1.185243e-06
3.840000e+03	3.850000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.850000e+03	3.860000e+03	5.174346e-06	1.219605e-06	1.219605e-06
3.860000e+03	3.870000e+03	5.461810e-06	1.253025e-06	1.253025e-06
3.870000e+03	3.880000e+03	5.461810e-06	1.253025e-06	1.253025e-06
3.880000e+03	3.890000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.890000e+03	3.900000e+03	5.461810e-06	1.253025e-06	1.253025e-06
3.900000e+03	3.910000e+03	3.449564e-06	9.958034e-07	9.958034e-07
3.910000e+03	3.920000e+03	5.174346e-06	1.219605e-06	1.219605e-06
3.920000e+03	3.930000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.930000e+03	3.940000e+03	6.324201e-06	1.348324e-06	1.348324e-06
3.940000e+03	3.950000e+03	4.311955e-06	1.113342e-06	1.113342e-06
3.950000e+03	3.960000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.960000e+03	3.970000e+03	4.024492e-06	1.075591e-06	1.075591e-06
3.970000e+03	3.980000e+03	4.599419e-06	1.149855e-06	1.149855e-06
3.980000e+03	3.990000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.990000e+03	4.000000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.000000e+03	4.010000e+03	2.587173e-06	8.623911e-07	8.623911e-07
4.010000e+03	4.020000e+03	6.611665e-06	1.378628e-06	1.378628e-06
4.020000e+03	4.030000e+03	5.749274e-06	1.285577e-06	1.285577e-06
4.030000e+03	4.040000e+03	6.036738e-06	1.317324e-06	1.317324e-06
4.040000e+03	4.050000e+03	8.048983e-06	1.521115e-06	1.521115e-06
4.050000e+03	4.060000e+03	4.599419e-06	1.149855e-06	1.149855e-06
4.060000e+03	4.070000e+03	5.749274e-06	1.285577e-06	1.285577e-06
4.070000e+03	4.080000e+03	4.024492e-06	1.075591e-06	1.075591e-06
4.080000e+03	4.090000e+03	5.749274e-06	1.285577e-06	1.285577e-06
4.090000e+03	4.100000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.100000e+03	4.110000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.110000e+03	4.120000e+03	4.599419e-06	1.149855e-06	1.149855e-06
4.120000e+03	4.130000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.130000e+03	4.140000e+03	6.899129e-06	1.408279e-06	1.408279e-06
4.140000e+03	4.150000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.150000e+03	4.160000e+03	5.461810e-06	1.253025e-06	1.253025e-06
4.160000e+03	4.170000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.170000e+03	4.180000e+03	7.474056e-06	1.465783e-06	1.465783e-06
4.180000e+03	4.190000e+03	8.336447e-06	1.548039e-06	1.548039e-06
4.190000e+03	4.200000e+03	7.761520e-06	1.493705e-06	1.493705e-06
4.200000e+03	4.210000e+03	5.749274e-06	1.285577e-06	1.285577e-06
4.210000e+03	4.220000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.220000e+03	4.230000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.230000e+03	4.240000e+03	7.474056e-06	1.465783e-06	1.465783e-06
4.240000e+03	4.250000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.250000e+03	4.260000e+03	8.336447e-06	1.548039e-06	1.548039e-06
4.260000e+03	4.270000e+03	8.623911e-06	1.574503e-06	1.574503e-06
4.270000e+03	4.280000e+03	8.911374e-06	1.600530e-06	1.600530e-06
4.280000e+03	4.290000e+03	8.623911e-06	1.574503e-06	1.574503e-06
4.290000e+03	4.300000e+03	9.198838e-06	1.626140e-06	1.626140e-06
4.300000e+03	4.310000e+03	7.474056e-06	1.465783e-06	1.465783e-06
4.310000e+03	4.320000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.320000e+03	4.330000e+03	1.063616e-05	1.748573e-06	1.748573e-06
4.330000e+03	4.340000e+03	9.486302e-06	1.651353e-06	1.651353e-06
4.340000e+03	4.350000e+03	6.611665e-06	1.378628e-06	1.378628e-06
4.350000e+03	4.360000e+03	9.486302e-06	1.651353e-06	1.651353e-06
4.360000e+03	4.370000e+03	7.186592e-06	1.437318e-06	1.437318e-06
4.370000e+03	4.380000e+03	8.048983e-06	1.521115e-06	1.521115e-06
4.380000e+03	4.390000e+03	7.474056e-06	1.465783e-06	1.465783e-06
4.390000e+03	4.400000e+03	9.486302e-06	1.651353e-06	1.651353e-06
4.400000e+03	4.410000e+03	7.474056e-06	1.465783e-06	1.465783e-06
4.410000e+03	4.420000e+03	1.149855e-05	1.818080e-06	1.818080e-06
4.420000e+03	4.430000e+03	8.623911e-06	1.574503e-06	1.574503e-06
4.430000e+03	4.440000e+03	1.178601e-05	1.840666e-06	1.840666e-06
4.440000e+03	4.450000e+03	8.623911e-06	1.574503e-06	1.574503e-06
4.450000e+03	4.460000e+03	1.264840e-05	1.906818e-06	1.906818e-06
4.460000e+03	4.470000e+03	8.911374e-06	1.600530e-06	1.600530e-06
4.470000e+03	4.480000e+03	1.149855e-05	1.818080e-06	1.818080e-06
4.480000e+03	4.490000e+03	9.198838e-06	1.626140e-06	1.626140e-06
4.490000e+03	4.500000e+03	1.207348e-05	1.862978e-06	1.862978e-06
4.500000e+03	4.510000e+03	6.899129e-06	1.408279e-06	1.408279e-06
4.510000e+03	4.520000e+03	1.466065e-05	2.052901e-06	2.052901e-06
4.520000e+03	4.530000e+03	1.351079e-05	1.970752e-06	1.970752e-06
4.530000e+03	4.540000e+03	1.006123e-05	1.700658e-06	1.700658e-06
4.540000e+03	4.550000e+03	9.486302e-06	1.651353e-06	1.651353e-06
4.550000e+03	4.560000e+03	1.149855e-05	1.818080e-06	1.818080e-06
4.560000e+03	4.570000e+03	1.293587e-05	1.928365e-06	1.928365e-06
4.570000e+03	4.580000e+03	1.437318e-05	2.032675e-06	2.032675e-06
4.580000e+03	4.590000e+03	1.667289e-05	2.189258e-06	2.189258e-06
4.590000e+03	4.600000e+03	1.408572e-05	2.012246e-06	2.012246e-06
4.600000e+03	4.610000e+03	1.839768e-05	2.299710e-06	2.299710e-06
4.610000e+03	4.620000e+03	8.623911e-06	1.574503e-06	1.574503e-06
4.620000e+03	4.630000e+03	1.494811e-05	2.072930e-06	2.072930e-06
4.630000e+03	4.640000e+03	1.523558e-05	2.092767e-06	2.092767e-06
4.640000e+03	4.650000e+03	1.552304e-05	2.112418e-06	2.112418e-06
4.650000e+03	4.660000e+03	1.494811e-05	2.072930e-06	2.072930e-06
4.660000e+03	4.670000e+03	1.782275e-05	2.263491e-06	2.263491e-06
4.670000e+03	4.680000e+03	1.581050e-05	2.131888e-06	2.131888e-06
4.680000e+03	4.690000e+03	1.351079e-05	1.970752e-06	1.970752e-06
4.690000e+03	4.700000e+03	1.552304e-05	2.112418e-06	2.112418e-06
4.700000e+03	4.710000e+03	1.753529e-05	2.245163e-06	2.245163e-06
4.710000e+03	4.720000e+03	2.012246e-05	2.405094e-06	2.405094e-06
4.720000e+03	4.730000e+03	1.667289e-05	2.189258e-06	2.189258e-06
4.730000e+03	4.740000e+03	1.954753e-05	2.370486e-06	2.370486e-06
4.740000e+03	4.750000e+03	2.299710e-05	2.571153e-06	2.571153e-06
4.750000e+03	4.760000e+03	1.696036e-05	2.208050e-06	2.208050e-06
4.760000e+03	4.770000e+03	1.897260e-05	2.335366e-06	2.335366e-06
4.770000e+03	4.780000e+03	2.069739e-05	2.439210e-06	2.439210e-06
4.780000e+03	4.790000e+03	2.213470e-05	2.522484e-06	2.522484e-06
4.790000e+03	4.800000e+03	2.213470e-05	2.522484e-06	2.522484e-06
4.800000e+03	4.810000e+03	2.730905e-05	2.801850e-06	2.801850e-06
4.810000e+03	4.820000e+03	2.184724e-05	2.506050e-06	2.506050e-06
4.820000e+03	4.830000e+03	2.385949e-05	2.618919e-06	2.618919e-06
4.830000e+03	4.840000e+03	2.472188e-05	2.665829e-06	2.665829e-06
4.840000e+03	4.850000e+03	3.219593e-05	3.042230e-06	3.042230e-06
4.850000e+03	4.860000e+03	2.155978e-05	2.489509e-06	2.489509e-06
4.860000e+03	4.870000e+03	2.932130e-05	2.903241e-06	2.903241e-06
4.870000e+03	4.880000e+03	3.507057e-05	3.175141e-06	3.175141e-06
4.880000e+03	4.890000e+03	2.587173e-05	2.727120e-06	2.727120e-06
4.890000e+03	4.900000e+03	3.305832e-05	3.082705e-06	3.082705e-06
4.900000e+03	4.910000e+03	2.759651e-05	2.816557e-06	2.816557e-06
4.910000e+03	4.920000e+03	3.880760e-05	3.340027e-06	3.340027e-06
4.920000e+03	4.930000e+03	3.248340e-05	3.055781e-06	3.055781e-06
4.930000e+03	4.940000e+03	3.938253e-05	3.364677e-06	3.364677e-06
4.940000e+03	4.950000e+03	3.708282e-05	3.264959e-06	3.264959e-06
4.950000e+03	4.960000e+03	4.254463e-05	3.497147e-06	3.497147e-06
4.960000e+03	4.970000e+03	3.737028e-05	3.277591e-06	3.277591e-06
4.970000e+03	4.980000e+03	4.225716e-05	3.485312e-06	3.485312e-06
4.980000e+03	4.990000e+03	5.203093e-05	3.867428e-06	3.867428e-06
4.990000e+03	5.000000e+03	6.755397e-05	4.406735e-06	4.406735e-06
5.000000e+03	5.010000e+03	6.036738e-05	4.165745e-06	4.165745e-06
5.010000e+03	5.020000e+03	5.318078e-05	3.909928e-06	3.909928e-06
5.020000e+03	5.030000e+03	3.938253e-05	3.364677e-06	3.364677e-06
5.030000e+03	5.040000e+03	4.168224e-05	3.461521e-06	3.461521e-06
5.040000e+03	5.050000e+03	4.944376e-05	3.770050e-06	3.770050e-06
5.050000e+03	5.060000e+03	4.714405e-05	3.681331e-06	3.681331e-06
5.060000e+03	5.070000e+03	5.318078e-05	3.909928e-06	3.909928e-06
5.070000e+03	5.080000e+03	5.260586e-05	3.888736e-06	3.888736e-06
5.080000e+03	5.090000e+03	6.237962e-05	4.234605e-06	4.234605e-06
5.090000e+03	5.100000e+03	6.065484e-05	4.175651e-06	4.175651e-06
5.100000e+03	5.110000e+03	6.295455e-05	4.254075e-06	4.254075e-06
5.110000e+03	5.120000e+03	5.433064e-05	3.951973e-06	3.951973e-06
5.120000e+03	5.130000e+03	6.065484e-05	4.175651e-06	4.175651e-06
5.130000e+03	5.140000e+03	6.266709e-05	4.244350e-06	4.244350e-06
5.140000e+03	5.150000e+03	5.806767e-05	4.085627e-06	4.085627e-06
5.150000e+03	5.160000e+03	5.749274e-05	4.065350e-06	4.065350e-06
5.160000e+03	5.170000e+03	5.289332e-05	3.899347e-06	3.899347e-06
5.170000e+03	5.180000e+03	5.346825e-05	3.920482e-06	3.920482e-06
5.180000e+03	5.190000e+03	6.094230e-05	4.185535e-06	4.185535e-06
5.190000e+03	5.200000e+03	6.611665e-05	4.359603e-06	4.359603e-06
5.200000e+03	5.210000e+03	6.611665e-05	4.359603e-06	4.359603e-06
5.210000e+03	5.220000e+03	5.576796e-05	4.003906e-06	4.003906e-06
5.220000e+03	5.230000e+03	6.237962e-05	4.234605e-06	4.234605e-06
5.230000e+03	5.240000e+03	6.180469e-05	4.215046e-06	4.215046e-06
5.240000e+03	5.250000e+03	5.950498e-05	4.135882e-06	4.135882e-06
5.250000e+03	5.260000e+03	7.042860e-05	4.499519e-06	4.499519e-06
5.260000e+03	5.270000e+03	6.094230e-05	4.185535e-06	4.185535e-06
5.270000e+03	5.280000e+03	6.726650e-05	4.397349e-06	4.397349e-06
5.280000e+03	5.290000e+03	5.835513e-05	4.095727e-06	4.095727e-06
5.290000e+03	5.300000e+03	6.381694e-05	4.283112e-06	4.283112e-06
5.300000e+03	5.310000e+03	5.634288e-05	4.024491e-06	4.024491e-06
5.310000e+03	5.320000e+03	6.295455e-05	4.254075e-06	4.254075e-06
5.320000e+03	5.330000e+03	5.433064e-05	3.951973e-06	3.951973e-06
5.330000e+03	5.340000e+03	5.950498e-05	4.135882e-06	4.135882e-06
5.340000e+03	5.350000e+03	6.467933e-05	4.311955e-06	4.311955e-06
5.350000e+03	5.360000e+03	6.122977e-05	4.195394e-06	4.195394e-06
5.360000e+03	5.370000e+03	5.691781e-05	4.044972e-06	4.044972e-06
5.370000e+03	5.380000e+03	5.375571e-05	3.931008e-06	3.931008e-06
5.380000e+03	5.390000e+03	6.381694e-05	4.283112e-06	4.283112e-06
5.390000e+03	5.400000e+03	6.180469e-05	4.215046e-06	4.215046e-06
5.400000e+03	5.410000e+03	6.065484e-05	4.175651e-06	4.175651e-06
5.410000e+03	5.420000e+03	5.433064e-05	3.951973e-06	3.951973e-06
5.420000e+03	5.430000e+03	5.289332e-05	3.899347e-06	3.899347e-06
5.430000e+03	5.440000e+03	6.065484e-05	4.175651e-06	4.175651e-06
5.440000e+03	5.450000e+03	6.266709e-05	4.244350e-06	4.244350e-06
5.450000e+03	5.460000e+03	6.122977e-05	4.195394e-06	4.195394e-06
5.460000e+03	5.470000e+03	5.605542e-05	4.014212e-06	4.014212e-06
5.470000e+03	5.480000e+03	4.973122e-05	3.780995e-06	3.780995e-06
5.480000e+03	5.490000e+03	6.726650e-05	4.397349e-06	4.397349e-06
5.490000e+03	5.500000e+03	5.893006e-05	4.115853e-06	4.115853e-06
5.500000e+03	5.510000e+03	5.433064e-05	3.951973e-06	3.951973e-06
5.510000e+03	5.520000e+03	5.433064e-05	3.951973e-06	3.951973e-06
5.520000e+03	5.530000e+03	5.806767e-05	4.085627e-06	4.085627e-06
5.530000e+03	5.540000e+03	5.691781e-05	4.044972e-06	4.044972e-06
5.540000e+03	5.550000e+03	5.116854e-05	3.835244e-06	3.835244e-06
5.550000e+03	5.560000e+03	4.484434e-05	3.590421e-06	3.590421e-06
5.560000e+03	5.570000e+03	5.634288e-05	4.024491e-06	4.024491e-06
5.570000e+03	5.580000e+03	5.145600e-05	3.846002e-06	3.846002e-06
5.580000e+03	5.590000e+03	5.806767e-05	4.085627e-06	4.085627e-06
5.590000e+03	5.600000e+03	5.605542e-05	4.014212e-06	4.014212e-06
5.600000e+03	5.610000e+03	5.203093e-05	3.867428e-06	3.867428e-06
5.610000e+03	5.620000e+03	6.007991e-05	4.155814e-06	4.155814e-06
5.620000e+03	5.630000e+03	5.289332e-05	3.899347e-06	3.899347e-06
5.630000e+03	5.640000e+03	4.743151e-05	3.692538e-06	3.692538e-06
5.640000e+03	5.650000e+03	4.829390e-05	3.725955e-06	3.725955e-06
5.650000e+03	5.660000e+03	5.490557e-05	3.972828e-06	3.972828e-06
5.660000e+03	5.670000e+03	5.088107e-05	3.824456e-06	3.824456e-06
5.670000e+03	5.680000e+03	4.168224e-05	3.461521e-06	3.461521e-06
5.680000e+03	5.690000e+03	4.081984e-05	3.425525e-06	3.425525e-06
5.690000e+03	5.700000e+03	4.254463e-05	3.497147e-06	3.497147e-06
5.700000e+03	5.710000e+03	4.628165e-05	3.647506e-06	3.647506e-06
5.710000e+03	5.720000e+03	4.685658e-05	3.670091e-06	3.670091e-06
5.720000e+03	5.730000e+03	3.564550e-05	3.201061e-06	3.201061e-06
5.730000e+03	5.740000e+03	4.110731e-05	3.437566e-06	3.437566e-06
5.740000e+03	5.750000e+03	4.685658e-05	3.670091e-06	3.670091e-06
5.750000e+03	5.760000e+03	4.455687e-05	3.578894e-06	3.578894e-06
5.760000e+03	5.770000e+03	3.852013e-05	3.327633e-06	3.327633e-06
5.770000e+03	5.780000e+03	4.398195e-05	3.555729e-06	3.555729e-06
5.780000e+03	5.790000e+03	4.139477e-05	3.449564e-06	3.449564e-06
5.790000e+03	5.800000e+03	3.593296e-05	3.213942e-06	3.213942e-06
5.800000e+03	5.810000e+03	3.823267e-05	3.315192e-06	3.315192e-06
5.810000e+03	5.820000e+03	3.765774e-05	3.290172e-06	3.290172e-06
5.820000e+03	5.830000e+03	3.104608e-05	2.987410e-06	2.987410e-06
5.830000e+03	5.840000e+03	4.081984e-05	3.425525e-06	3.425525e-06
5.840000e+03	5.850000e+03	3.679535e-05	3.252281e-06	3.252281e-06
5.850000e+03	5.860000e+03	4.340702e-05	3.532413e-06	3.532413e-06
5.860000e+03	5.870000e+03	3.219593e-05	3.042230e-06	3.042230e-06
5.870000e+03	5.880000e+03	3.363325e-05	3.109395e-06	3.109395e-06
5.880000e+03	5.890000e+03	3.622043e-05	3.226772e-06	3.226772e-06
5.890000e+03	5.900000e+03	3.679535e-05	3.252281e-06	3.252281e-06
5.900000e+03	5.910000e+03	3.737028e-05	3.277591e-06	3.277591e-06
5.910000e+03	5.920000e+03	2.644666e-05	2.757255e-06	2.757255e-06
5.920000e+03	5.930000e+03	3.162101e-05	3.014945e-06	3.014945e-06
5.930000e+03	5.940000e+03	2.730905e-05	2.801850e-06	2.801850e-06
5.940000e+03	5.950000e+03	3.133354e-05	3.001209e-06	3.001209e-06
5.950000e+03	5.960000e+03	3.047115e-05	2.959620e-06	2.959620e-06
5.960000e+03	5.970000e+03	3.219593e-05	3.042230e-06	3.042230e-06
5.970000e+03	5.980000e+03	2.903383e-05	2.888974e-06	2.888974e-06
5.980000e+03	5.990000e+03	2.500934e-05	2.681283e-06	2.681283e-06
5.990000e+03	6.000000e+03	2.558427e-05	2.711927e-06	2.711927e-06
6.000000e+03	6.010000e+03	2.702159e-05	2.787064e-06	2.787064e-06
6.010000e+03	6.020000e+03	2.989622e-05	2.931566e-06	2.931566e-06
6.020000e+03	6.030000e+03	2.845891e-05	2.860228e-06	2.860228e-06
6.030000e+03	6.040000e+03	2.558427e-05	2.711927e-06	2.711927e-06
6.040000e+03	6.050000e+03	2.615920e-05	2.742229e-06	2.742229e-06
6.050000e+03	6.060000e+03	2.673412e-05	2.772199e-06	2.772199e-06
6.060000e+03	6.070000e+03	2.098485e-05	2.456091e-06	2.456091e-06
6.070000e+03	6.080000e+03	2.155978e-05	2.489509e-06	2.489509e-06
6.080000e+03	6.090000e+03	2.472188e-05	2.665829e-06	2.665829e-06
6.090000e+03	6.100000e+03	2.069739e-05	2.439210e-06	2.439210e-06
6.100000e+03	6.110000e+03	1.897260e-05	2.335366e-06	2.335366e-06
6.110000e+03	6.120000e+03	1.839768e-05	2.299710e-06	2.299710e-06
6.120000e+03	6.130000e+03	2.069739e-05	2.439210e-06	2.439210e-06
6.130000e+03	6.140000e+03	1.753529e-05	2.245163e-06	2.245163e-06
6.140000e+03	6.150000e+03	2.213470e-05	2.522484e-06	2.522484e-06
6.150000e+03	6.160000e+03	1.667289e-05	2.189258e-06	2.189258e-06
6.160000e+03	6.170000e+03	2.040992e-05	2.422212e-06	2.422212e-06
6.170000e+03	6.180000e+03	1.494811e-05	2.072930e-06	2.072930e-06
6.180000e+03	6.190000e+03	1.696036e-05	2.208050e-06	2.208050e-06
6.190000e+03	6.200000e+03	1.552304e-05	2.112418e-06	2.112418e-06
6.200000e+03	6.210000e+03	9.198838e-06	1.626140e-06	1.626140e-06
6.210000e+03	6.220000e+03	1.811021e-05	2.281672e-06	2.281672e-06
6.220000e+03	6.230000e+03	1.552304e-05	2.112418e-06	2.112418e-06
6.230000e+03	6.240000e+03	1.753529e-05	2.245163e-06	2.245163e-06
6.240000e+03	6.250000e+03	1.552304e-05	2.112418e-06	2.112418e-06
6.250000e+03	6.260000e+03	1.667289e-05	2.189258e-06	2.189258e-06
6.260000e+03	6.270000e+03	1.523558e-05	2.092767e-06	2.092767e-06
6.270000e+03	6.280000e+03	1.293587e-05	1.928365e-06	1.928365e-06
6.280000e+03	6.290000e+03	1.351079e-05	1.970752e-06	1.970752e-06
6.290000e+03	6.300000e+03	1.379826e-05	1.991607e-06	1.991607e-06
6.300000e+03	6.310000e+03	1.149855e-05	1.818080e-06	1.818080e-06
6.310000e+03	6.320000e+03	1.236094e-05	1.885025e-06	1.885025e-06
6.320000e+03	6.330000e+03	1.236094e-05	1.885025e-06	1.885025e-06
6.330000e+03	6.340000e+03	9.773766e-06	1.676187e-06	1.676187e-06
6.340000e+03	6.350000e+03	1.207348e-05	1.862978e-06	1.862978e-06
6.350000e+03	6.360000e+03	1.293587e-05	1.928365e-06	1.928365e-06
6.360000e+03	6.370000e+03	8.623911e-06	1.574503e-06	1.574503e-06
6.370000e+03	6.380000e+03	1.092362e-05	1.772045e-06	1.772045e-06
6.380000e+03	6.390000e+03	1.207348e-05	1.862978e-06	1.862978e-06
6.390000e+03	6.400000e+03	9.486302e-06	1.651353e-06	1.651353e-06
6.400000e+03	6.410000e+03	7.186592e-06	1.437318e-06	1.437318e-06
6.410000e+03	6.420000e+03	7.186592e-06	1.437318e-06	1.437318e-06
6.420000e+03	6.430000e+03	9.773766e-06	1.676187e-06	1.676187e-06
6.430000e+03	6.440000e+03	8.048983e-06	1.521115e-06	1.521115e-06
6.440000e+03	6.450000e+03	7.761520e-06	1.493705e-06	1.493705e-06
6.450000e+03	6.460000e+03	7.474056e-06	1.465783e-06	1.465783e-06
6.460000e+03	6.470000e+03	9.486302e-06	1.651353e-06	1.651353e-06
6.470000e+03	6.480000e+03	6.611665e-06	1.378628e-06	1.378628e-06
6.480000e+03	6.490000e+03	6.036738e-06	1.317324e-06	1.317324e-06
6.490000e+03	6.500000e+03	6.324201e-06	1.348324e-06	1.348324e-06
6.500000e+03	6.510000e+03	5.461810e-06	1.253025e-06	1.253025e-06
6.510000e+03	6.520000e+03	5.461810e-06	1.253025e-06	1.253025e-06
6.520000e+03	6.530000e+03	7.186592e-06	1.437318e-06	1.437318e-06
6.530000e+03	6.540000e+03	5.749274e-06	1.285577e-06	1.285577e-06
6.540000e+03	6.550000e+03	4.311955e-06	1.113342e-06	1.113342e-06
6.550000e+03	6.560000e+03	4.886883e-06	1.185243e-06	1.185243e-06
6.560000e+03	6.570000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.570000e+03	6.580000e+03	4.311955e-06	1.113342e-06	1.113342e-06
6.580000e+03	6.590000e+03	4.599419e-06	1.149855e-06	1.149855e-06
6.590000e+03	6.600000e+03	2.012246e-06	7.605574e-07	7.605574e-07
6.600000e+03	6.610000e+03	3.737028e-06	1.036465e-06	1.036465e-06
6.610000e+03	6.620000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.620000e+03	6.630000e+03	4.024492e-06	1.075591e-06	1.075591e-06
6.630000e+03	6.640000e+03	2.299710e-06	8.130701e-07	8.130701e-07
6.640000e+03	6.650000e+03	2.299710e-06	8.130701e-07	8.130701e-07
6.650000e+03	6.660000e+03	2.587173e-06	8.623911e-07	8.623911e-07
6.660000e+03	6.670000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.670000e+03	6.680000e+03	2.874637e-06	9.090400e-07	9.090400e-07
6.680000e+03	6.690000e+03	2.874637e-06	9.090400e-07	9.090400e-07
6.690000e+03	6.700000e+03	2.012246e-06	7.605574e-07	7.605574e-07
6.700000e+03	6.710000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.710000e+03	6.720000e+03	2.012246e-06	7.605574e-07	7.605574e-07
6.720000e+03	6.730000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.730000e+03	6.740000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.740000e+03	6.750000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.750000e+03	6.760000e+03	1.724782e-06	7.041393e-07	7.041393e-07
6.760000e+03	6.770000e+03	2.299710e-06	8.130701e-07	8.130701e-07
6.770000e+03	6.780000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.780000e+03	6.790000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.790000e+03	6.800000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.800000e+03	6.810000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.810000e+03	6.820000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.820000e+03	6.830000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.830000e+03	6.840000e+03	8.623911e-07	4.979017e-07	4.979017e-07
6.840000e+03	6.850000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.850000e+03	6.860000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.860000e+03	6.870000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.870000e+03	6.880000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.880000e+03	6.890000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.890000e+03	6.900000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.900000e+03	6.910000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.910000e+03	6.920000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.920000e+03	6.930000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.930000e+03	6.940000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.940000e+03	6.950000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.070000e+03	7.080000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
ScaledBy=1.11998781900000011e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	1.119988e-01	1.119988e-01	1.119988e-01
4.400000e+02	4.500000e+02	1.119988e+00	3.541713e-01	3.541713e-01
4.500000e+02	4.600000e+02	1.119988e+00	3.541713e-01	3.541713e-01
4.600000e+02	4.700000e+02	4.367952e+00	6.994322e-01	6.994322e-01
4.700000e+02	4.800000e+02	6.159933e+00	8.306052e-01	8.306052e-01
4.800000e+02	4.900000e+02	9.407898e+00	1.026486e+00	1.026486e+00
4.900000e+02	5.000000e+02	1.399985e+01	1.252184e+00	1.252184e+00
5.000000e+02	5.100000e+02	1.870380e+01	1.447343e+00	1.447343e+00
5.100000e+02	5.200000e+02	1.814380e+01	1.425512e+00	1.425512e+00
5.200000e+02	5.300000e+02	2.284775e+01	1.599662e+00	1.599662e+00
5.300000e+02	5.400000e+02	2.643171e+01	1.720558e+00	1.720558e+00
5.400000e+02	5.500000e+02	2.643171e+01	1.720558e+00	1.720558e+00
5.500000e+02	5.600000e+02	2.486373e+01	1.668744e+00	1.668744e+00
5.600000e+02	5.700000e+02	2.755170e+01	1.756632e+00	1.756632e+00
5.700000e+02	5.800000e+02	2.665571e+01	1.727833e+00	1.727833e+00
5.800000e+02	5.900000e+02	2.665571e+01	1.727833e+00	1.727833e+00
5.900000e+02	6.000000e+02	2.710371e+01	1.742292e+00	1.742292e+00
6.000000e+02	6.100000e+02	2.889569e+01	1.798967e+00	1.798967e+00
6.100000e+02	6.200000e+02	2.822369e+01	1.777925e+00	1.777925e+00
6.200000e+02	6.300000e+02	2.889569e+01	1.798967e+00	1.798967e+00
6.300000e+02	6.400000e+02	2.643171e+01	1.720558e+00	1.720558e+00
6.400000e+02	6.500000e+02	2.799970e+01	1.770856e+00	1.770856e+00
6.500000e+02	6.600000e+02	2.777570e+01	1.763758e+00	1.763758e+00
6.600000e+02	6.700000e+02	2.945568e+01	1.816315e+00	1.816315e+00
6.700000e+02	6.800000e+02	2.441573e+01	1.653642e+00	1.653642e+00
6.800000e+02	6.900000e+02	2.643171e+01	1.720558e+00	1.720558e+00
6.900000e+02	7.000000e+02	2.295975e+01	1.603578e+00	1.603578e+00
7.000000e+02	7.100000e+02	2.396774e+01	1.638401e+00	1.638401e+00
7.100000e+02	7.200000e+02	2.150377e+01	1.551901e+00	1.551901e+00
7.200000e+02	7.300000e+02	2.161576e+01	1.555937e+00	1.555937e+00
7.300000e+02	7.400000e+02	2.340775e+01	1.619148e+00	1.619148e+00
7.400000e+02	7.500000e+02	2.217576e+01	1.575963e+00	1.575963e+00
7.500000e+02	7.600000e+02	2.116777e+01	1.539729e+00	1.539729e+00
7.600000e+02	7.700000e+02	1.903979e+01	1.460286e+00	1.460286e+00
7.700000e+02	7.800000e+02	1.915179e+01	1.464574e+00	1.464574e+00
7.800000e+02	7.900000e+02	1.915179e+01	1.464574e+00	1.464574e+00
7.900000e+02	8.000000e+02	1.612782e+01	1.343985e+00	1.343985e+00
8.000000e+02	8.100000e+02	1.299186e+01	1.206264e+00	1.206264e+00
8.100000e+02	8.200000e+02	1.500784e+01	1.296479e+00	1.296479e+00
8.200000e+02	8.300000e+02	1.500784e+01	1.296479e+00	1.296479e+00
8.300000e+02	8.400000e+02	1.433584e+01	1.267122e+00	1.267122e+00
8.400000e+02	8.500000e+02	1.142388e+01	1.131132e+00	1.131132e+00
8.500000e+02	8.600000e+02	1.310386e+01	1.211452e+00	1.211452e+00
8.600000e+02	8.700000e+02	1.164787e+01	1.142168e+00	1.142168e+00
8.700000e+02	8.800000e+02	1.343985e+01	1.226885e+00	1.226885e+00
8.800000e+02	8.900000e+02	1.119988e+01	1.119988e+00	1.119988e+00
8.900000e+02	9.000000e+02	1.131188e+01	1.125574e+00	1.125574e+00
9.000000e+02	9.100000e+02	8.735905e+00	9.891465e-01	9.891465e-01
9.100000e+02	9.200000e+02	1.007989e+01	1.062514e+00	1.062514e+00
9.200000e+02	9.300000e+02	8.175911e+00	9.569180e-01	9.569180e-01
9.300000e+02	9.400000e+02	9.855893e+00	1.050642e+00	1.050642e+00
9.400000e+02	9.500000e+02	7.279921e+00	9.029631e-01	9.029631e-01
9.500000e+02	9.600000e+02	6.607928e+00	8.602790e-01	8.602790e-01
9.600000e+02	9.700000e+02	6.943924e+00	8.818793e-01	8.818793e-01
9.700000e+02	9.800000e+02	7.951914e+00	9.437185e-01	9.437185e-01
9.800000e+02	9.900000e+02	6.831926e+00	8.747385e-01	8.747385e-01
9.900000e+02	1.000000e+03	6.495929e+00	8.529573e-01	8.529573e-01
1.000000e+03	1.010000e+03	7.167922e+00	8.959902e-01	8.959902e-01
1.010000e+03	1.020000e+03	5.599939e+00	7.919510e-01	7.919510e-01
1.020000e+03	1.030000e+03	5.599939e+00	7.919510e-01	7.919510e-01
1.030000e+03	1.040000e+03	4.591950e+00	7.171421e-01	7.171421e-01
1.040000e+03	1.050000e+03	5.375942e+00	7.759503e-01	7.759503e-01
1.050000e+03	1.060000e+03	6.271932e+00	8.381221e-01	8.381221e-01
1.060000e+03	1.070000e+03	5.151944e+00	7.596127e-01	7.596127e-01
1.070000e+03	1.080000e+03	4.479951e+00	7.083425e-01	7.083425e-01
1.080000e+03	1.090000e+03	3.247965e+00	6.031319e-01	6.031319e-01
1.090000e+03	1.100000e+03	5.599939e+00	7.919510e-01	7.919510e-01
1.100000e+03	1.110000e+03	3.135966e+00	5.926419e-01	5.926419e-01
1.110000e+03	1.120000e+03	3.471962e+00	6.235828e-01	6.235828e-01
1.120000e+03	1.130000e+03	5.263943e+00	7.678250e-01	7.678250e-01
1.130000e+03	1.140000e+03	4.815948e+00	7.344251e-01	7.344251e-01
1.140000e+03	1.150000e+03	3.023967e+00	5.819627e-01	5.819627e-01
1.150000e+03	1.160000e+03	3.135966e+00	5.926419e-01	5.926419e-01
1.160000e+03	1.170000e+03	3.471962e+00	6.235828e-01	6.235828e-01
1.170000e+03	1.180000e+03	3.359963e+00	6.134426e-01	6.134426e-01
1.180000e+03	1.190000e+03	2.687971e+00	5.486798e-01	5.486798e-01
1.190000e+03	1.200000e+03	2.351974e+00	5.132429e-01	5.132429e-01
1.200000e+03	1.210000e+03	2.351974e+00	5.132429e-01	5.132429e-01
1.210000e+03	1.220000e+03	2.687971e+00	5.486798e-01	5.486798e-01
1.220000e+03	1.230000e+03	2.239976e+00	5.008737e-01	5.008737e-01
1.230000e+03	1.240000e+03	3.471962e+00	6.235828e-01	6.235828e-01
1.240000e+03	1.250000e+03	2.463973e+00	5.253209e-01	5.253209e-01
1.250000e+03	1.260000e+03	2.351974e+00	5.132429e-01	5.132429e-01
1.260000e+03	1.270000e+03	1.119988e+00	3.541713e-01	3.541713e-01
1.270000e+03	1.280000e+03	3.247965e+00	6.031319e-01	6.031319e-01
1.280000e+03	1.290000e+03	1.343985e+00	3.879751e-01	3.879751e-01
1.290000e+03	1.300000e+03	1.231987e+00	3.714579e-01	3.714579e-01
1.300000e+03	1.310000e+03	2.687971e+00	5.486798e-01	5.486798e-01
1.310000e+03	1.320000e+03	2.127977e+00	4.881914e-01	4.881914e-01
1.320000e+03	1.330000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.330000e+03	1.340000e+03	1.791981e+00	4.479951e-01	4.479951e-01
1.340000e+03	1.350000e+03	2.015978e+00	4.751706e-01	4.751706e-01
1.350000e+03	1.360000e+03	1.679982e+00	4.337694e-01	4.337694e-01
1.360000e+03	1.370000e+03	1.679982e+00	4.337694e-01	4.337694e-01
1.370000e+03	1.380000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.380000e+03	1.390000e+03	1.455984e+00	4.038174e-01	4.038174e-01
1.390000e+03	1.400000e+03	1.567983e+00	4.190611e-01	4.190611e-01
1.400000e+03	1.410000e+03	1.231987e+00	3.714579e-01	3.714579e-01
1.410000e+03	1.420000e+03	1.791981e+00	4.479951e-01	4.479951e-01
1.420000e+03	1.430000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.430000e+03	1.440000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.440000e+03	1.450000e+03	1.567983e+00	4.190611e-01	4.190611e-01
1.450000e+03	1.460000e+03	1.343985e+00	3.879751e-01	3.879751e-01
1.460000e+03	1.470000e+03	1.679982e+00	4.337694e-01	4.337694e-01
1.470000e+03	1.480000e+03	1.119988e+00	3.541713e-01	3.541713e-01
1.480000e+03	1.490000e+03	1.455984e+00	4.038174e-01	4.038174e-01
1.490000e+03	1.500000e+03	1.567983e+00	4.190611e-01	4.190611e-01
1.500000e+03	1.510000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.510000e+03	1.520000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.520000e+03	1.530000e+03	1.119988e+00	3.541713e-01	3.541713e-01
1.530000e+03	1.540000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.540000e+03	1.550000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.550000e+03	1.560000e+03	6.719927e-01	2.743399e-01	2.743399e-01
1.560000e+03	1.570000e+03	1.231987e+00	3.714579e-01	3.714579e-01
1.570000e+03	1.580000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.580000e+03	1.590000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.590000e+03	1.600000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.600000e+03	1.610000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.610000e+03	1.620000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.620000e+03	1.630000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.630000e+03	1.640000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.640000e+03	1.650000e+03	7.839915e-01	2.963209e-01	2.963209e-01
1.650000e+03	1.660000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.660000e+03	1.670000e+03	1.455984e+00	4.038174e-01	4.038174e-01
1.670000e+03	1.680000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.680000e+03	1.690000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.690000e+03	1.700000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.700000e+03	1.710000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.710000e+03	1.720000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.720000e+03	1.730000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.730000e+03	1.740000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.740000e+03	1.750000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.750000e+03	1.760000e+03	6.719927e-01	2.743399e-01	2.743399e-01
1.760000e+03	1.770000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.770000e+03	1.780000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.780000e+03	1.790000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.790000e+03	1.800000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.800000e+03	1.810000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.810000e+03	1.820000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.820000e+03	1.830000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.830000e+03	1.840000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.840000e+03	1.850000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.870000e+03	1.880000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.880000e+03	1.890000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.890000e+03	1.900000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.900000e+03	1.910000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.910000e+03	1.920000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.920000e+03	1.930000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.930000e+03	1.940000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.940000e+03	1.950000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.970000e+03	1.980000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.980000e+03	1.990000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.010000e+03	2.020000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.020000e+03	2.030000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.030000e+03	2.040000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.040000e+03	2.050000e+03	4.479951e-01	2.239976e-01	2.239976e-01
2.050000e+03	2.060000e+03	8.959903e-01	3.167804e-01	3.167804e-01
2.060000e+03	2.070000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.070000e+03	2.080000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.080000e+03	2.090000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.090000e+03	2.100000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.100000e+03	2.110000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.110000e+03	2.120000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.120000e+03	2.130000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.130000e+03	2.140000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.140000e+03	2.150000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.150000e+03	2.160000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.190000e+03	2.200000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	4.479951e-01	2.239976e-01	2.239976e-01
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.250000e+03	2.260000e+03	4.479951e-01	2.239976e-01	2.239976e-01
2.260000e+03	2.270000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.290000e+03	2.300000e+03	3.359963e-01	1.939876e-01	1.939876e-01
2.300000e+03	2.310000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	4.479951e-01	2.239976e-01	2.239976e-01
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.360000e+03	2.370000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.370000e+03	2.380000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.410000e+03	2.420000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.470000e+03	2.480000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.500000e+03	2.510000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	2.239976e-01	1.583902e-01	1.583902e-01
2.620000e+03	2.630000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.770000e+03	2.780000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	2.239976e-01	1.583902e-01	1.583902e-01
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	1.119988e-01	1.119988e-01	1.119988e-01
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP:/TP_m5f[Weight_MERGING=0.000]
ScaledBy=1.34187702905210848e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	1.341877e-01	1.341877e-01	1.341877e-01
4.400000e+02	4.500000e+02	6.709385e-01	3.000528e-01	3.000528e-01
4.500000e+02	4.600000e+02	1.073502e+00	3.795401e-01	3.795401e-01
4.600000e+02	4.700000e+02	2.817942e+00	6.149253e-01	6.149253e-01
4.700000e+02	4.800000e+02	3.623068e+00	6.972598e-01	6.972598e-01
4.800000e+02	4.900000e+02	1.046664e+01	1.185113e+00	1.185113e+00
4.900000e+02	5.000000e+02	1.033245e+01	1.177492e+00	1.177492e+00
5.000000e+02	5.100000e+02	1.207689e+01	1.273016e+00	1.273016e+00
5.100000e+02	5.200000e+02	1.529740e+01	1.432733e+00	1.432733e+00
5.200000e+02	5.300000e+02	1.663928e+01	1.494251e+00	1.494251e+00
5.300000e+02	5.400000e+02	2.200678e+01	1.718441e+00	1.718441e+00
5.400000e+02	5.500000e+02	2.214097e+01	1.723672e+00	1.723672e+00
5.500000e+02	5.600000e+02	2.495891e+01	1.830076e+00	1.830076e+00
5.600000e+02	5.700000e+02	2.603241e+01	1.869018e+00	1.869018e+00
5.700000e+02	5.800000e+02	2.603241e+01	1.869018e+00	1.869018e+00
5.800000e+02	5.900000e+02	2.965548e+01	1.994844e+00	1.994844e+00
5.900000e+02	6.000000e+02	2.724010e+01	1.911880e+00	1.911880e+00
6.000000e+02	6.100000e+02	2.737429e+01	1.916584e+00	1.916584e+00
6.100000e+02	6.200000e+02	2.844779e+01	1.953802e+00	1.953802e+00
6.200000e+02	6.300000e+02	2.885036e+01	1.967578e+00	1.967578e+00
6.300000e+02	6.400000e+02	2.522729e+01	1.839889e+00	1.839889e+00
6.400000e+02	6.500000e+02	2.697173e+01	1.902439e+00	1.902439e+00
6.500000e+02	6.600000e+02	2.737429e+01	1.916584e+00	1.916584e+00
6.600000e+02	6.700000e+02	2.777685e+01	1.930625e+00	1.930625e+00
6.700000e+02	6.800000e+02	2.549566e+01	1.849650e+00	1.849650e+00
6.800000e+02	6.900000e+02	2.683754e+01	1.897701e+00	1.897701e+00
6.900000e+02	7.000000e+02	2.764267e+01	1.925956e+00	1.925956e+00
7.000000e+02	7.100000e+02	2.495891e+01	1.830076e+00	1.830076e+00
7.100000e+02	7.200000e+02	2.120166e+01	1.686713e+00	1.686713e+00
7.200000e+02	7.300000e+02	2.764267e+01	1.925956e+00	1.925956e+00
7.300000e+02	7.400000e+02	2.348285e+01	1.775136e+00	1.775136e+00
7.400000e+02	7.500000e+02	2.200678e+01	1.718441e+00	1.718441e+00
7.500000e+02	7.600000e+02	2.428797e+01	1.805311e+00	1.805311e+00
7.600000e+02	7.700000e+02	2.348285e+01	1.775136e+00	1.775136e+00
7.700000e+02	7.800000e+02	2.267772e+01	1.744440e+00	1.744440e+00
7.800000e+02	7.900000e+02	2.012816e+01	1.643457e+00	1.643457e+00
7.900000e+02	8.000000e+02	1.905465e+01	1.599031e+00	1.599031e+00
8.000000e+02	8.100000e+02	1.985978e+01	1.632464e+00	1.632464e+00
8.100000e+02	8.200000e+02	1.959140e+01	1.621396e+00	1.621396e+00
8.200000e+02	8.300000e+02	2.079909e+01	1.670624e+00	1.670624e+00
8.300000e+02	8.400000e+02	1.408971e+01	1.375015e+00	1.375015e+00
8.400000e+02	8.500000e+02	1.435808e+01	1.388048e+00	1.388048e+00
8.500000e+02	8.600000e+02	1.838372e+01	1.570627e+00	1.570627e+00
8.600000e+02	8.700000e+02	1.610252e+01	1.469953e+00	1.469953e+00
8.700000e+02	8.800000e+02	1.476065e+01	1.407372e+00	1.407372e+00
8.800000e+02	8.900000e+02	1.650509e+01	1.488214e+00	1.488214e+00
8.900000e+02	9.000000e+02	1.489484e+01	1.413755e+00	1.413755e+00
9.000000e+02	9.100000e+02	1.529740e+01	1.432733e+00	1.432733e+00
9.100000e+02	9.200000e+02	1.247946e+01	1.294060e+00	1.294060e+00
9.200000e+02	9.300000e+02	1.476065e+01	1.407372e+00	1.407372e+00
9.300000e+02	9.400000e+02	1.221108e+01	1.280069e+00	1.280069e+00
9.400000e+02	9.500000e+02	1.167433e+01	1.251620e+00	1.251620e+00
9.500000e+02	9.600000e+02	1.207689e+01	1.273016e+00	1.273016e+00
9.600000e+02	9.700000e+02	1.489484e+01	1.413755e+00	1.413755e+00
9.700000e+02	9.800000e+02	1.086920e+01	1.207690e+00	1.207690e+00
9.800000e+02	9.900000e+02	1.100339e+01	1.215121e+00	1.215121e+00
9.900000e+02	1.000000e+03	9.258952e+00	1.114647e+00	1.114647e+00
1.000000e+03	1.010000e+03	1.046664e+01	1.185113e+00	1.185113e+00
1.010000e+03	1.020000e+03	8.990576e+00	1.098374e+00	1.098374e+00
1.020000e+03	1.030000e+03	1.086920e+01	1.207690e+00	1.207690e+00
1.030000e+03	1.040000e+03	9.527327e+00	1.130686e+00	1.130686e+00
1.040000e+03	1.050000e+03	8.051262e+00	1.039413e+00	1.039413e+00
1.050000e+03	1.060000e+03	9.393139e+00	1.122695e+00	1.122695e+00
1.060000e+03	1.070000e+03	9.661515e+00	1.138620e+00	1.138620e+00
1.070000e+03	1.080000e+03	8.185450e+00	1.048040e+00	1.048040e+00
1.080000e+03	1.090000e+03	7.782887e+00	1.021943e+00	1.021943e+00
1.090000e+03	1.100000e+03	1.019827e+01	1.169821e+00	1.169821e+00
1.100000e+03	1.110000e+03	6.172634e+00	9.101053e-01	9.101053e-01
1.110000e+03	1.120000e+03	9.258952e+00	1.114647e+00	1.114647e+00
1.120000e+03	1.130000e+03	9.258952e+00	1.114647e+00	1.114647e+00
1.130000e+03	1.140000e+03	6.843573e+00	9.582919e-01	9.582919e-01
1.140000e+03	1.150000e+03	6.977761e+00	9.676413e-01	9.676413e-01
1.150000e+03	1.160000e+03	7.917074e+00	1.030715e+00	1.030715e+00
1.160000e+03	1.170000e+03	5.501696e+00	8.592205e-01	8.592205e-01
1.170000e+03	1.180000e+03	6.709385e+00	9.488504e-01	9.488504e-01
1.180000e+03	1.190000e+03	5.904259e+00	8.901005e-01	8.901005e-01
1.190000e+03	1.200000e+03	6.977761e+00	9.676413e-01	9.676413e-01
1.200000e+03	1.210000e+03	6.306822e+00	9.199446e-01	9.199446e-01
1.210000e+03	1.220000e+03	5.367508e+00	8.486776e-01	8.486776e-01
1.220000e+03	1.230000e+03	5.904259e+00	8.901005e-01	8.901005e-01
1.230000e+03	1.240000e+03	6.977761e+00	9.676413e-01	9.676413e-01
1.240000e+03	1.250000e+03	5.367508e+00	8.486776e-01	8.486776e-01
1.250000e+03	1.260000e+03	4.562382e+00	7.824420e-01	7.824420e-01
1.260000e+03	1.270000e+03	6.038447e+00	9.001585e-01	9.001585e-01
1.270000e+03	1.280000e+03	6.038447e+00	9.001585e-01	9.001585e-01
1.280000e+03	1.290000e+03	4.428194e+00	7.708497e-01	7.708497e-01
1.290000e+03	1.300000e+03	5.099133e+00	8.271886e-01	8.271886e-01
1.300000e+03	1.310000e+03	6.977761e+00	9.676413e-01	9.676413e-01
1.310000e+03	1.320000e+03	4.428194e+00	7.708497e-01	7.708497e-01
1.320000e+03	1.330000e+03	6.575197e+00	9.393139e-01	9.393139e-01
1.330000e+03	1.340000e+03	4.294006e+00	7.590803e-01	7.590803e-01
1.340000e+03	1.350000e+03	3.757256e+00	7.100546e-01	7.100546e-01
1.350000e+03	1.360000e+03	3.086317e+00	6.435416e-01	6.435416e-01
1.360000e+03	1.370000e+03	5.233320e+00	8.380019e-01	8.380019e-01
1.370000e+03	1.380000e+03	3.623068e+00	6.972598e-01	6.972598e-01
1.380000e+03	1.390000e+03	4.025631e+00	7.349763e-01	7.349763e-01
1.390000e+03	1.400000e+03	3.220505e+00	6.573828e-01	6.573828e-01
1.400000e+03	1.410000e+03	2.683754e+00	6.001057e-01	6.001057e-01
1.410000e+03	1.420000e+03	3.891443e+00	7.226229e-01	7.226229e-01
1.420000e+03	1.430000e+03	3.354693e+00	6.709385e-01	6.709385e-01
1.430000e+03	1.440000e+03	3.354693e+00	6.709385e-01	6.709385e-01
1.440000e+03	1.450000e+03	3.757256e+00	7.100546e-01	7.100546e-01
1.450000e+03	1.460000e+03	3.891443e+00	7.226229e-01	7.226229e-01
1.460000e+03	1.470000e+03	2.415379e+00	5.693102e-01	5.693102e-01
1.470000e+03	1.480000e+03	2.817942e+00	6.149253e-01	6.149253e-01
1.480000e+03	1.490000e+03	1.878628e+00	5.020845e-01	5.020845e-01
1.490000e+03	1.500000e+03	2.683754e+00	6.001057e-01	6.001057e-01
1.500000e+03	1.510000e+03	2.817942e+00	6.149253e-01	6.149253e-01
1.510000e+03	1.520000e+03	2.415379e+00	5.693102e-01	5.693102e-01
1.520000e+03	1.530000e+03	2.683754e+00	6.001057e-01	6.001057e-01
1.530000e+03	1.540000e+03	2.549566e+00	5.849107e-01	5.849107e-01
1.540000e+03	1.550000e+03	1.878628e+00	5.020845e-01	5.020845e-01
1.550000e+03	1.560000e+03	1.744440e+00	4.838206e-01	4.838206e-01
1.560000e+03	1.570000e+03	1.073502e+00	3.795401e-01	3.795401e-01
1.570000e+03	1.580000e+03	1.610252e+00	4.648399e-01	4.648399e-01
1.580000e+03	1.590000e+03	1.878628e+00	5.020845e-01	5.020845e-01
1.590000e+03	1.600000e+03	1.341877e+00	4.243388e-01	4.243388e-01
1.600000e+03	1.610000e+03	1.610252e+00	4.648399e-01	4.648399e-01
1.610000e+03	1.620000e+03	1.207689e+00	4.025632e-01	4.025632e-01
1.620000e+03	1.630000e+03	2.281191e+00	5.532701e-01	5.532701e-01
1.630000e+03	1.640000e+03	2.415379e+00	5.693102e-01	5.693102e-01
1.640000e+03	1.650000e+03	2.281191e+00	5.532701e-01	5.532701e-01
1.650000e+03	1.660000e+03	1.341877e+00	4.243388e-01	4.243388e-01
1.660000e+03	1.670000e+03	6.709385e-01	3.000528e-01	3.000528e-01
1.670000e+03	1.680000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.680000e+03	1.690000e+03	8.051262e-01	3.286913e-01	3.286913e-01
1.690000e+03	1.700000e+03	1.476065e+00	4.450502e-01	4.450502e-01
1.700000e+03	1.710000e+03	1.207689e+00	4.025632e-01	4.025632e-01
1.710000e+03	1.720000e+03	1.610252e+00	4.648399e-01	4.648399e-01
1.720000e+03	1.730000e+03	1.476065e+00	4.450502e-01	4.450502e-01
1.730000e+03	1.740000e+03	1.476065e+00	4.450502e-01	4.450502e-01
1.740000e+03	1.750000e+03	8.051262e-01	3.286913e-01	3.286913e-01
1.750000e+03	1.760000e+03	1.476065e+00	4.450502e-01	4.450502e-01
1.760000e+03	1.770000e+03	4.025631e-01	2.324199e-01	2.324199e-01
1.770000e+03	1.780000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.780000e+03	1.790000e+03	8.051262e-01	3.286913e-01	3.286913e-01
1.790000e+03	1.800000e+03	1.476065e+00	4.450502e-01	4.450502e-01
1.800000e+03	1.810000e+03	1.744440e+00	4.838206e-01	4.838206e-01
1.810000e+03	1.820000e+03	4.025631e-01	2.324199e-01	2.324199e-01
1.820000e+03	1.830000e+03	1.207689e+00	4.025632e-01	4.025632e-01
1.830000e+03	1.840000e+03	1.341877e+00	4.243388e-01	4.243388e-01
1.840000e+03	1.850000e+03	6.709385e-01	3.000528e-01	3.000528e-01
1.850000e+03	1.860000e+03	1.207689e+00	4.025632e-01	4.025632e-01
1.860000e+03	1.870000e+03	1.341877e+00	4.243388e-01	4.243388e-01
1.870000e+03	1.880000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.880000e+03	1.890000e+03	2.683754e-01	1.897701e-01	1.897701e-01
1.890000e+03	1.900000e+03	4.025631e-01	2.324199e-01	2.324199e-01
1.900000e+03	1.910000e+03	6.709385e-01	3.000528e-01	3.000528e-01
1.910000e+03	1.920000e+03	6.709385e-01	3.000528e-01	3.000528e-01
1.920000e+03	1.930000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.930000e+03	1.940000e+03	8.051262e-01	3.286913e-01	3.286913e-01
1.940000e+03	1.950000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.950000e+03	1.960000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.960000e+03	1.970000e+03	5.367508e-01	2.683754e-01	2.683754e-01
1.970000e+03	1.980000e+03	1.073502e+00	3.795401e-01	3.795401e-01
1.980000e+03	1.990000e+03	9.393139e-01	3.550273e-01	3.550273e-01
1.990000e+03	2.000000e+03	8.051262e-01	3.286913e-01	3.286913e-01
2.000000e+03	2.010000e+03	6.709385e-01	3.000528e-01	3.000528e-01
2.010000e+03	2.020000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.020000e+03	2.030000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.030000e+03	2.040000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.040000e+03	2.050000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.050000e+03	2.060000e+03	8.051262e-01	3.286913e-01	3.286913e-01
2.060000e+03	2.070000e+03	9.393139e-01	3.550273e-01	3.550273e-01
2.070000e+03	2.080000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.080000e+03	2.090000e+03	9.393139e-01	3.550273e-01	3.550273e-01
2.090000e+03	2.100000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.100000e+03	2.110000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.110000e+03	2.120000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.120000e+03	2.130000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.130000e+03	2.140000e+03	6.709385e-01	3.000528e-01	3.000528e-01
2.140000e+03	2.150000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.150000e+03	2.160000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.160000e+03	2.170000e+03	9.393139e-01	3.550273e-01	3.550273e-01
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.190000e+03	2.200000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.200000e+03	2.210000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.210000e+03	2.220000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.220000e+03	2.230000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.230000e+03	2.240000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.240000e+03	2.250000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.250000e+03	2.260000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.260000e+03	2.270000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.270000e+03	2.280000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.280000e+03	2.290000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.290000e+03	2.300000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.300000e+03	2.310000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.310000e+03	2.320000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.340000e+03	2.350000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.350000e+03	2.360000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.360000e+03	2.370000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.370000e+03	2.380000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.380000e+03	2.390000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.390000e+03	2.400000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.400000e+03	2.410000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.410000e+03	2.420000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.420000e+03	2.430000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.430000e+03	2.440000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.440000e+03	2.450000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.450000e+03	2.460000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.460000e+03	2.470000e+03	5.367508e-01	2.683754e-01	2.683754e-01
2.470000e+03	2.480000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.510000e+03	2.520000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.520000e+03	2.530000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.530000e+03	2.540000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.540000e+03	2.550000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.550000e+03	2.560000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.560000e+03	2.570000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.570000e+03	2.580000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.580000e+03	2.590000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.610000e+03	2.620000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.620000e+03	2.630000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.630000e+03	2.640000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.640000e+03	2.650000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.670000e+03	2.680000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.680000e+03	2.690000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.710000e+03	2.720000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.720000e+03	2.730000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.810000e+03	2.820000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.890000e+03	2.900000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.900000e+03	2.910000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.950000e+03	2.960000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.960000e+03	2.970000e+03	2.683754e-01	1.897701e-01	1.897701e-01
2.970000e+03	2.980000e+03	4.025631e-01	2.324199e-01	2.324199e-01
2.980000e+03	2.990000e+03	1.341877e-01	1.341877e-01	1.341877e-01
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	2.683754e-01	1.897701e-01	1.897701e-01
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.110000e+03	3.120000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	2.683754e-01	1.897701e-01	1.897701e-01
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	2.683754e-01	1.897701e-01	1.897701e-01
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	1.341877e-01	1.341877e-01	1.341877e-01
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	1.341877e-01	1.341877e-01	1.341877e-01
4.480000e+03	4.490000e+03	1.341877e-01	1.341877e-01	1.341877e-01
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	1.341877e-01	1.341877e-01	1.341877e-01
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	1.341877e-01	1.341877e-01	1.341877e-01
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_EL_plots/TP_mrat5.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=Reconstructed $M_{\textrm{VLT}}$ [GeV]
YLabel=d\sigma/d M$
Rebin=4
XMax=8000
LegendXPos=0.62
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.100000e+02	6.200000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.200000e+02	6.300000e+02	3.775547e-02	2.669715e-02	2.669715e-02
6.300000e+02	6.400000e+02	3.775547e-02	2.669715e-02	2.669715e-02
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	7.551095e-02	3.775548e-02	3.775548e-02
6.600000e+02	6.700000e+02	3.775547e-02	2.669715e-02	2.669715e-02
6.700000e+02	6.800000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.800000e+02	6.900000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.900000e+02	7.000000e+02	9.438868e-02	4.221191e-02	4.221191e-02
7.000000e+02	7.100000e+02	7.551095e-02	3.775548e-02	3.775548e-02
7.100000e+02	7.200000e+02	5.663321e-02	3.269720e-02	3.269720e-02
7.200000e+02	7.300000e+02	7.551095e-02	3.775548e-02	3.775548e-02
7.300000e+02	7.400000e+02	1.132664e-01	4.624083e-02	4.624083e-02
7.400000e+02	7.500000e+02	2.454106e-01	6.806465e-02	6.806465e-02
7.500000e+02	7.600000e+02	2.076551e-01	6.261037e-02	6.261037e-02
7.600000e+02	7.700000e+02	2.642883e-01	7.063402e-02	7.063402e-02
7.700000e+02	7.800000e+02	3.209215e-01	7.783490e-02	7.783490e-02
7.800000e+02	7.900000e+02	2.831661e-01	7.311316e-02	7.311316e-02
7.900000e+02	8.000000e+02	2.454106e-01	6.806465e-02	6.806465e-02
8.000000e+02	8.100000e+02	2.454106e-01	6.806465e-02	6.806465e-02
8.100000e+02	8.200000e+02	4.719434e-01	9.438869e-02	9.438869e-02
8.200000e+02	8.300000e+02	3.775547e-01	8.442381e-02	8.442381e-02
8.300000e+02	8.400000e+02	5.663321e-01	1.033976e-01	1.033976e-01
8.400000e+02	8.500000e+02	5.096989e-01	9.809160e-02	9.809160e-02
8.500000e+02	8.600000e+02	5.096989e-01	9.809160e-02	9.809160e-02
8.600000e+02	8.700000e+02	6.984763e-01	1.148288e-01	1.148288e-01
8.700000e+02	8.800000e+02	8.494982e-01	1.266357e-01	1.266357e-01
8.800000e+02	8.900000e+02	9.438868e-01	1.334858e-01	1.334858e-01
8.900000e+02	9.000000e+02	1.302564e+00	1.568103e-01	1.568103e-01
9.000000e+02	9.100000e+02	1.566852e+00	1.719844e-01	1.719844e-01
9.100000e+02	9.200000e+02	1.623485e+00	1.750649e-01	1.750649e-01
9.200000e+02	9.300000e+02	1.982162e+00	1.934392e-01	1.934392e-01
9.300000e+02	9.400000e+02	2.548494e+00	2.193395e-01	2.193395e-01
9.400000e+02	9.500000e+02	2.265328e+00	2.067952e-01	2.067952e-01
9.500000e+02	9.600000e+02	3.058193e+00	2.402744e-01	2.402744e-01
9.600000e+02	9.700000e+02	3.983202e+00	2.742150e-01	2.742150e-01
9.700000e+02	9.800000e+02	5.682199e+00	3.275166e-01	3.275166e-01
9.800000e+02	9.900000e+02	7.475584e+00	3.756622e-01	3.756622e-01
9.900000e+02	1.000000e+03	1.612159e+01	5.516694e-01	5.516694e-01
1.000000e+03	1.010000e+03	8.438348e+00	3.991202e-01	3.991202e-01
1.010000e+03	1.020000e+03	3.039316e+00	2.395316e-01	2.395316e-01
1.020000e+03	1.030000e+03	1.642363e+00	1.760798e-01	1.760798e-01
1.030000e+03	1.040000e+03	1.604608e+00	1.740441e-01	1.740441e-01
1.040000e+03	1.050000e+03	1.453586e+00	1.656515e-01	1.656515e-01
1.050000e+03	1.060000e+03	1.453586e+00	1.656515e-01	1.656515e-01
1.060000e+03	1.070000e+03	1.434708e+00	1.645723e-01	1.645723e-01
1.070000e+03	1.080000e+03	1.472463e+00	1.667237e-01	1.667237e-01
1.080000e+03	1.090000e+03	1.472463e+00	1.667237e-01	1.667237e-01
1.090000e+03	1.100000e+03	1.340319e+00	1.590667e-01	1.590667e-01
1.100000e+03	1.110000e+03	1.302564e+00	1.568103e-01	1.568103e-01
1.110000e+03	1.120000e+03	1.057153e+00	1.412680e-01	1.412680e-01
1.120000e+03	1.130000e+03	1.170420e+00	1.486435e-01	1.486435e-01
1.130000e+03	1.140000e+03	1.094909e+00	1.437686e-01	1.437686e-01
1.140000e+03	1.150000e+03	7.362317e-01	1.178914e-01	1.178914e-01
1.150000e+03	1.160000e+03	6.229653e-01	1.084444e-01	1.084444e-01
1.160000e+03	1.170000e+03	5.852098e-01	1.051068e-01	1.051068e-01
1.170000e+03	1.180000e+03	5.285766e-01	9.989160e-02	9.989160e-02
1.180000e+03	1.190000e+03	3.209215e-01	7.783490e-02	7.783490e-02
1.190000e+03	1.200000e+03	3.209215e-01	7.783490e-02	7.783490e-02
1.200000e+03	1.210000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.210000e+03	1.220000e+03	3.397993e-01	8.009145e-02	8.009145e-02
1.220000e+03	1.230000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.230000e+03	1.240000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.240000e+03	1.250000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.250000e+03	1.260000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.260000e+03	1.270000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.270000e+03	1.280000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.280000e+03	1.290000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.290000e+03	1.300000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.300000e+03	1.310000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.310000e+03	1.320000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.320000e+03	1.330000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.330000e+03	1.340000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.340000e+03	1.350000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.350000e+03	1.360000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.360000e+03	1.370000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.370000e+03	1.380000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.380000e+03	1.390000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.390000e+03	1.400000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.400000e+03	1.410000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.410000e+03	1.420000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.420000e+03	1.430000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.430000e+03	1.440000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.440000e+03	1.450000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.450000e+03	1.460000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.460000e+03	1.470000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.470000e+03	1.480000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.480000e+03	1.490000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.490000e+03	1.500000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.500000e+03	1.510000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.510000e+03	1.520000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.520000e+03	1.530000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.570000e+03	1.580000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.580000e+03	1.590000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.590000e+03	1.600000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.600000e+03	1.610000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.610000e+03	1.620000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.620000e+03	1.630000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.650000e+03	1.660000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.660000e+03	1.670000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.690000e+03	1.700000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.700000e+03	1.710000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.710000e+03	1.720000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.750000e+03	1.760000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.760000e+03	1.770000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.770000e+03	1.780000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.000000e+03	2.010000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.070000e+03	2.080000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.230000e+03	1.240000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.260000e+03	1.270000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.320000e+03	1.330000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.330000e+03	1.340000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.340000e+03	1.350000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.410000e+03	1.420000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.420000e+03	1.430000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.450000e+03	1.460000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.500000e+03	1.510000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.510000e+03	1.520000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.520000e+03	1.530000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.530000e+03	1.540000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.540000e+03	1.550000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.570000e+03	1.580000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.580000e+03	1.590000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.590000e+03	1.600000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.600000e+03	1.610000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.670000e+03	1.680000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.700000e+03	1.710000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.710000e+03	1.720000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.720000e+03	1.730000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.730000e+03	1.740000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.740000e+03	1.750000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.750000e+03	1.760000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.760000e+03	1.770000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.770000e+03	1.780000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.780000e+03	1.790000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.790000e+03	1.800000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.820000e+03	1.830000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.830000e+03	1.840000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.840000e+03	1.850000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.850000e+03	1.860000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.860000e+03	1.870000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.870000e+03	1.880000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.880000e+03	1.890000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.890000e+03	1.900000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.900000e+03	1.910000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.910000e+03	1.920000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.920000e+03	1.930000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.930000e+03	1.940000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.940000e+03	1.950000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.950000e+03	1.960000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.960000e+03	1.970000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.970000e+03	1.980000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.980000e+03	1.990000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.990000e+03	2.000000e+03	6.722447e-05	3.361223e-05	3.361223e-05
2.000000e+03	2.010000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.010000e+03	2.020000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.020000e+03	2.030000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.030000e+03	2.040000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.040000e+03	2.050000e+03	5.041835e-05	2.910905e-05	2.910905e-05
2.050000e+03	2.060000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.060000e+03	2.070000e+03	1.848673e-04	5.573958e-05	5.573958e-05
2.070000e+03	2.080000e+03	6.722447e-05	3.361223e-05	3.361223e-05
2.080000e+03	2.090000e+03	1.680612e-04	5.314561e-05	5.314561e-05
2.090000e+03	2.100000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.100000e+03	2.110000e+03	8.403059e-05	3.757962e-05	3.757962e-05
2.110000e+03	2.120000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.120000e+03	2.130000e+03	1.848673e-04	5.573958e-05	5.573958e-05
2.130000e+03	2.140000e+03	1.008367e-04	4.116642e-05	4.116642e-05
2.140000e+03	2.150000e+03	1.680612e-04	5.314561e-05	5.314561e-05
2.150000e+03	2.160000e+03	1.008367e-04	4.116642e-05	4.116642e-05
2.160000e+03	2.170000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.170000e+03	2.180000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.180000e+03	2.190000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.190000e+03	2.200000e+03	1.512551e-04	5.041835e-05	5.041835e-05
2.200000e+03	2.210000e+03	1.680612e-04	5.314561e-05	5.314561e-05
2.210000e+03	2.220000e+03	1.680612e-04	5.314561e-05	5.314561e-05
2.220000e+03	2.230000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.230000e+03	2.240000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.240000e+03	2.250000e+03	1.848673e-04	5.573958e-05	5.573958e-05
2.250000e+03	2.260000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.260000e+03	2.270000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.270000e+03	2.280000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.280000e+03	2.290000e+03	1.848673e-04	5.573958e-05	5.573958e-05
2.290000e+03	2.300000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.300000e+03	2.310000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.310000e+03	2.320000e+03	1.512551e-04	5.041835e-05	5.041835e-05
2.320000e+03	2.330000e+03	2.184795e-04	6.059532e-05	6.059532e-05
2.330000e+03	2.340000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.340000e+03	2.350000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.350000e+03	2.360000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.360000e+03	2.370000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.370000e+03	2.380000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.380000e+03	2.390000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.390000e+03	2.400000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.400000e+03	2.410000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.410000e+03	2.420000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.420000e+03	2.430000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.430000e+03	2.440000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.440000e+03	2.450000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.450000e+03	2.460000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.460000e+03	2.470000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.470000e+03	2.480000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.480000e+03	2.490000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.490000e+03	2.500000e+03	4.873774e-04	9.050371e-05	9.050371e-05
2.500000e+03	2.510000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.510000e+03	2.520000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.520000e+03	2.530000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.530000e+03	2.540000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.540000e+03	2.550000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.550000e+03	2.560000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.560000e+03	2.570000e+03	4.033468e-04	8.233282e-05	8.233282e-05
2.570000e+03	2.580000e+03	5.377958e-04	9.506976e-05	9.506976e-05
2.580000e+03	2.590000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.590000e+03	2.600000e+03	5.209896e-04	9.357250e-05	9.357250e-05
2.600000e+03	2.610000e+03	5.041835e-04	9.205090e-05	9.205090e-05
2.610000e+03	2.620000e+03	4.705713e-04	8.892961e-05	8.892961e-05
2.620000e+03	2.630000e+03	4.873774e-04	9.050371e-05	9.050371e-05
2.630000e+03	2.640000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.640000e+03	2.650000e+03	6.890508e-04	1.076117e-04	1.076117e-04
2.650000e+03	2.660000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.660000e+03	2.670000e+03	5.546019e-04	9.654379e-05	9.654379e-05
2.670000e+03	2.680000e+03	7.394692e-04	1.114792e-04	1.114792e-04
2.680000e+03	2.690000e+03	6.218263e-04	1.022276e-04	1.022276e-04
2.690000e+03	2.700000e+03	4.873774e-04	9.050371e-05	9.050371e-05
2.700000e+03	2.710000e+03	7.226631e-04	1.102051e-04	1.102051e-04
2.710000e+03	2.720000e+03	6.722447e-04	1.062912e-04	1.062912e-04
2.720000e+03	2.730000e+03	9.579487e-04	1.268834e-04	1.268834e-04
2.730000e+03	2.740000e+03	7.226631e-04	1.102051e-04	1.102051e-04
2.740000e+03	2.750000e+03	7.226631e-04	1.102051e-04	1.102051e-04
2.750000e+03	2.760000e+03	5.377958e-04	9.506976e-05	9.506976e-05
2.760000e+03	2.770000e+03	8.066936e-04	1.164362e-04	1.164362e-04
2.770000e+03	2.780000e+03	9.411426e-04	1.257655e-04	1.257655e-04
2.780000e+03	2.790000e+03	7.394692e-04	1.114792e-04	1.114792e-04
2.790000e+03	2.800000e+03	1.126010e-03	1.375640e-04	1.375640e-04
2.800000e+03	2.810000e+03	1.142816e-03	1.385868e-04	1.385868e-04
2.810000e+03	2.820000e+03	1.025173e-03	1.312600e-04	1.312600e-04
2.820000e+03	2.830000e+03	9.411426e-04	1.257655e-04	1.257655e-04
2.830000e+03	2.840000e+03	1.126010e-03	1.375640e-04	1.375640e-04
2.840000e+03	2.850000e+03	1.210040e-03	1.426046e-04	1.426046e-04
2.850000e+03	2.860000e+03	1.142816e-03	1.385868e-04	1.385868e-04
2.860000e+03	2.870000e+03	1.411714e-03	1.540306e-04	1.540306e-04
2.870000e+03	2.880000e+03	1.344489e-03	1.503185e-04	1.503185e-04
2.880000e+03	2.890000e+03	1.462132e-03	1.567570e-04	1.567570e-04
2.890000e+03	2.900000e+03	1.596581e-03	1.638058e-04	1.638058e-04
2.900000e+03	2.910000e+03	1.462132e-03	1.567570e-04	1.567570e-04
2.910000e+03	2.920000e+03	1.966316e-03	1.817859e-04	1.817859e-04
2.920000e+03	2.930000e+03	1.999928e-03	1.833331e-04	1.833331e-04
2.930000e+03	2.940000e+03	1.932704e-03	1.802255e-04	1.802255e-04
2.940000e+03	2.950000e+03	1.983122e-03	1.825612e-04	1.825612e-04
2.950000e+03	2.960000e+03	2.201601e-03	1.923548e-04	1.923548e-04
2.960000e+03	2.970000e+03	2.369663e-03	1.995616e-04	1.995616e-04
2.970000e+03	2.980000e+03	2.957877e-03	2.229583e-04	2.229583e-04
2.980000e+03	2.990000e+03	3.075520e-03	2.273489e-04	2.273489e-04
2.990000e+03	3.000000e+03	5.461988e-03	3.029766e-04	3.029766e-04
3.000000e+03	3.010000e+03	3.630121e-03	2.469985e-04	2.469985e-04
3.010000e+03	3.020000e+03	2.201601e-03	1.923548e-04	1.923548e-04
3.020000e+03	3.030000e+03	1.562969e-03	1.620723e-04	1.620723e-04
3.030000e+03	3.040000e+03	1.630193e-03	1.655211e-04	1.655211e-04
3.040000e+03	3.050000e+03	1.899091e-03	1.786515e-04	1.786515e-04
3.050000e+03	3.060000e+03	1.663806e-03	1.672187e-04	1.672187e-04
3.060000e+03	3.070000e+03	1.697418e-03	1.688994e-04	1.688994e-04
3.070000e+03	3.080000e+03	1.714224e-03	1.697335e-04	1.697335e-04
3.080000e+03	3.090000e+03	2.016734e-03	1.841018e-04	1.841018e-04
3.090000e+03	3.100000e+03	1.848673e-03	1.762640e-04	1.762640e-04
3.100000e+03	3.110000e+03	2.167989e-03	1.908808e-04	1.908808e-04
3.110000e+03	3.120000e+03	2.201601e-03	1.923548e-04	1.923548e-04
3.120000e+03	3.130000e+03	2.302438e-03	1.967106e-04	1.967106e-04
3.130000e+03	3.140000e+03	2.083959e-03	1.871450e-04	1.871450e-04
3.140000e+03	3.150000e+03	2.302438e-03	1.967106e-04	1.967106e-04
3.150000e+03	3.160000e+03	2.151183e-03	1.901395e-04	1.901395e-04
3.160000e+03	3.170000e+03	2.705785e-03	2.132457e-04	2.132457e-04
3.170000e+03	3.180000e+03	2.487305e-03	2.044553e-04	2.044553e-04
3.180000e+03	3.190000e+03	2.571336e-03	2.078802e-04	2.078802e-04
3.190000e+03	3.200000e+03	2.235214e-03	1.938176e-04	1.938176e-04
3.200000e+03	3.210000e+03	2.436887e-03	2.023725e-04	2.023725e-04
3.210000e+03	3.220000e+03	2.386469e-03	2.002680e-04	2.002680e-04
3.220000e+03	3.230000e+03	2.504112e-03	2.051448e-04	2.051448e-04
3.230000e+03	3.240000e+03	2.487305e-03	2.044553e-04	2.044553e-04
3.240000e+03	3.250000e+03	2.470499e-03	2.037633e-04	2.037633e-04
3.250000e+03	3.260000e+03	2.403275e-03	2.009719e-04	2.009719e-04
3.260000e+03	3.270000e+03	2.672173e-03	2.119171e-04	2.119171e-04
3.270000e+03	3.280000e+03	2.420081e-03	2.016734e-04	2.016734e-04
3.280000e+03	3.290000e+03	2.840234e-03	2.184795e-04	2.184795e-04
3.290000e+03	3.300000e+03	2.369663e-03	1.995616e-04	1.995616e-04
3.300000e+03	3.310000e+03	2.722591e-03	2.139069e-04	2.139069e-04
3.310000e+03	3.320000e+03	2.403275e-03	2.009719e-04	2.009719e-04
3.320000e+03	3.330000e+03	2.352856e-03	1.988527e-04	1.988527e-04
3.330000e+03	3.340000e+03	2.134377e-03	1.893953e-04	1.893953e-04
3.340000e+03	3.350000e+03	2.201601e-03	1.923548e-04	1.923548e-04
3.350000e+03	3.360000e+03	2.386469e-03	2.002680e-04	2.002680e-04
3.360000e+03	3.370000e+03	2.268826e-03	1.952694e-04	1.952694e-04
3.370000e+03	3.380000e+03	2.537724e-03	2.065170e-04	2.065170e-04
3.380000e+03	3.390000e+03	2.268826e-03	1.952694e-04	1.952694e-04
3.390000e+03	3.400000e+03	2.050346e-03	1.856296e-04	1.856296e-04
3.400000e+03	3.410000e+03	1.915897e-03	1.794402e-04	1.794402e-04
3.410000e+03	3.420000e+03	2.436887e-03	2.023725e-04	2.023725e-04
3.420000e+03	3.430000e+03	1.949510e-03	1.810074e-04	1.810074e-04
3.430000e+03	3.440000e+03	2.050346e-03	1.856296e-04	1.856296e-04
3.440000e+03	3.450000e+03	1.647000e-03	1.663721e-04	1.663721e-04
3.450000e+03	3.460000e+03	2.033540e-03	1.848673e-04	1.848673e-04
3.460000e+03	3.470000e+03	1.915897e-03	1.794402e-04	1.794402e-04
3.470000e+03	3.480000e+03	1.899091e-03	1.786515e-04	1.786515e-04
3.480000e+03	3.490000e+03	1.562969e-03	1.620723e-04	1.620723e-04
3.490000e+03	3.500000e+03	1.630193e-03	1.655211e-04	1.655211e-04
3.500000e+03	3.510000e+03	1.445326e-03	1.558535e-04	1.558535e-04
3.510000e+03	3.520000e+03	1.428520e-03	1.549447e-04	1.549447e-04
3.520000e+03	3.530000e+03	1.663806e-03	1.672187e-04	1.672187e-04
3.530000e+03	3.540000e+03	1.680612e-03	1.680612e-04	1.680612e-04
3.540000e+03	3.550000e+03	1.562969e-03	1.620723e-04	1.620723e-04
3.550000e+03	3.560000e+03	1.210040e-03	1.426046e-04	1.426046e-04
3.560000e+03	3.570000e+03	1.294071e-03	1.474731e-04	1.474731e-04
3.570000e+03	3.580000e+03	1.260459e-03	1.455453e-04	1.455453e-04
3.580000e+03	3.590000e+03	1.058785e-03	1.333944e-04	1.333944e-04
3.590000e+03	3.600000e+03	1.092398e-03	1.354952e-04	1.354952e-04
3.600000e+03	3.610000e+03	1.260459e-03	1.455453e-04	1.455453e-04
3.610000e+03	3.620000e+03	1.260459e-03	1.455453e-04	1.455453e-04
3.620000e+03	3.630000e+03	1.025173e-03	1.312600e-04	1.312600e-04
3.630000e+03	3.640000e+03	1.058785e-03	1.333944e-04	1.333944e-04
3.640000e+03	3.650000e+03	9.579487e-04	1.268834e-04	1.268834e-04
3.650000e+03	3.660000e+03	8.234998e-04	1.176428e-04	1.176428e-04
3.660000e+03	3.670000e+03	9.243365e-04	1.246375e-04	1.246375e-04
3.670000e+03	3.680000e+03	8.907242e-04	1.223504e-04	1.223504e-04
3.680000e+03	3.690000e+03	1.008367e-03	1.301796e-04	1.301796e-04
3.690000e+03	3.700000e+03	7.562753e-04	1.127389e-04	1.127389e-04
3.700000e+03	3.710000e+03	7.898875e-04	1.152169e-04	1.152169e-04
3.710000e+03	3.720000e+03	7.898875e-04	1.152169e-04	1.152169e-04
3.720000e+03	3.730000e+03	7.562753e-04	1.127389e-04	1.127389e-04
3.730000e+03	3.740000e+03	9.579487e-04	1.268834e-04	1.268834e-04
3.740000e+03	3.750000e+03	6.722447e-04	1.062912e-04	1.062912e-04
3.750000e+03	3.760000e+03	5.377958e-04	9.506976e-05	9.506976e-05
3.760000e+03	3.770000e+03	5.377958e-04	9.506976e-05	9.506976e-05
3.770000e+03	3.780000e+03	4.873774e-04	9.050371e-05	9.050371e-05
3.780000e+03	3.790000e+03	6.722447e-04	1.062912e-04	1.062912e-04
3.790000e+03	3.800000e+03	5.882141e-04	9.942633e-05	9.942633e-05
3.800000e+03	3.810000e+03	5.041835e-04	9.205090e-05	9.205090e-05
3.810000e+03	3.820000e+03	3.865407e-04	8.059931e-05	8.059931e-05
3.820000e+03	3.830000e+03	4.537652e-04	8.732715e-05	8.732715e-05
3.830000e+03	3.840000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.840000e+03	3.850000e+03	3.529285e-04	7.701530e-05	7.701530e-05
3.850000e+03	3.860000e+03	3.193162e-04	7.325617e-05	7.325617e-05
3.860000e+03	3.870000e+03	2.520918e-04	6.508981e-05	6.508981e-05
3.870000e+03	3.880000e+03	2.857040e-04	6.929340e-05	6.929340e-05
3.880000e+03	3.890000e+03	2.352856e-04	6.288273e-05	6.288273e-05
3.890000e+03	3.900000e+03	2.184795e-04	6.059532e-05	6.059532e-05
3.900000e+03	3.910000e+03	3.193162e-04	7.325617e-05	7.325617e-05
3.910000e+03	3.920000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.920000e+03	3.930000e+03	1.680612e-04	5.314561e-05	5.314561e-05
3.930000e+03	3.940000e+03	1.680612e-04	5.314561e-05	5.314561e-05
3.940000e+03	3.950000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.950000e+03	3.960000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.960000e+03	3.970000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.970000e+03	3.980000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.980000e+03	3.990000e+03	1.512551e-04	5.041835e-05	5.041835e-05
3.990000e+03	4.000000e+03	6.722447e-05	3.361223e-05	3.361223e-05
4.000000e+03	4.010000e+03	8.403059e-05	3.757962e-05	3.757962e-05
4.010000e+03	4.020000e+03	6.722447e-05	3.361223e-05	3.361223e-05
4.020000e+03	4.030000e+03	1.344489e-04	4.753488e-05	4.753488e-05
4.030000e+03	4.040000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.040000e+03	4.050000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.050000e+03	4.060000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.080000e+03	4.090000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.090000e+03	4.100000e+03	6.722447e-05	3.361223e-05	3.361223e-05
4.100000e+03	4.110000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.960000e+03	4.970000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=5.29201877934972435e+04
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.460000e+03	1.470000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.490000e+03	1.500000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.500000e+03	1.510000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.770000e+03	1.780000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.780000e+03	1.790000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.820000e+03	1.830000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.830000e+03	1.840000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	5.749274e-07	4.065350e-07	4.065350e-07
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	2.874637e-07	2.874637e-07	2.874637e-07
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.020000e+03	2.030000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.030000e+03	2.040000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.040000e+03	2.050000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.050000e+03	2.060000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.060000e+03	2.070000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.110000e+03	2.120000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.120000e+03	2.130000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.150000e+03	2.160000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.160000e+03	2.170000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.170000e+03	2.180000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.180000e+03	2.190000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.190000e+03	2.200000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.220000e+03	2.230000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.230000e+03	2.240000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.240000e+03	2.250000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.250000e+03	2.260000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.310000e+03	2.320000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.340000e+03	2.350000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.350000e+03	2.360000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.360000e+03	2.370000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.370000e+03	2.380000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.380000e+03	2.390000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.390000e+03	2.400000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.400000e+03	2.410000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.470000e+03	2.480000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.480000e+03	2.490000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.490000e+03	2.500000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.500000e+03	2.510000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.510000e+03	2.520000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.520000e+03	2.530000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.530000e+03	2.540000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.540000e+03	2.550000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.550000e+03	2.560000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.560000e+03	2.570000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.600000e+03	2.610000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.610000e+03	2.620000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.620000e+03	2.630000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.650000e+03	2.660000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.660000e+03	2.670000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.670000e+03	2.680000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.680000e+03	2.690000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.690000e+03	2.700000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.700000e+03	2.710000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.710000e+03	2.720000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.740000e+03	2.750000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.750000e+03	2.760000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.760000e+03	2.770000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.770000e+03	2.780000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.780000e+03	2.790000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.790000e+03	2.800000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.800000e+03	2.810000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.810000e+03	2.820000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.820000e+03	2.830000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.830000e+03	2.840000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.840000e+03	2.850000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.850000e+03	2.860000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.860000e+03	2.870000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.870000e+03	2.880000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.880000e+03	2.890000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.890000e+03	2.900000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.900000e+03	2.910000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.910000e+03	2.920000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.920000e+03	2.930000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.930000e+03	2.940000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.940000e+03	2.950000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.950000e+03	2.960000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.960000e+03	2.970000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.970000e+03	2.980000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.980000e+03	2.990000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.990000e+03	3.000000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.000000e+03	3.010000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.010000e+03	3.020000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.020000e+03	3.030000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.030000e+03	3.040000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.040000e+03	3.050000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.050000e+03	3.060000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.060000e+03	3.070000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.070000e+03	3.080000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.080000e+03	3.090000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.090000e+03	3.100000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.100000e+03	3.110000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.110000e+03	3.120000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.120000e+03	3.130000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.130000e+03	3.140000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.140000e+03	3.150000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.150000e+03	3.160000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.160000e+03	3.170000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.170000e+03	3.180000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.180000e+03	3.190000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.190000e+03	3.200000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.200000e+03	3.210000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.210000e+03	3.220000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.220000e+03	3.230000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.230000e+03	3.240000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.240000e+03	3.250000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.250000e+03	3.260000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.280000e+03	3.290000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.290000e+03	3.300000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.300000e+03	3.310000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.310000e+03	3.320000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.320000e+03	3.330000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.330000e+03	3.340000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.340000e+03	3.350000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.350000e+03	3.360000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.360000e+03	3.370000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.370000e+03	3.380000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.380000e+03	3.390000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.390000e+03	3.400000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.400000e+03	3.410000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.410000e+03	3.420000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.420000e+03	3.430000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.430000e+03	3.440000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.440000e+03	3.450000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.450000e+03	3.460000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.460000e+03	3.470000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.470000e+03	3.480000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.480000e+03	3.490000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.490000e+03	3.500000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.500000e+03	3.510000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.510000e+03	3.520000e+03	2.874637e-07	2.874637e-07	2.874637e-07
3.520000e+03	3.530000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.530000e+03	3.540000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.540000e+03	3.550000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.550000e+03	3.560000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.560000e+03	3.570000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.570000e+03	3.580000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.580000e+03	3.590000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.590000e+03	3.600000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.600000e+03	3.610000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.610000e+03	3.620000e+03	5.749274e-07	4.065350e-07	4.065350e-07
3.620000e+03	3.630000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.630000e+03	3.640000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.640000e+03	3.650000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.650000e+03	3.660000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.660000e+03	3.670000e+03	1.437318e-06	6.427884e-07	6.427884e-07
3.670000e+03	3.680000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.680000e+03	3.690000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.690000e+03	3.700000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.700000e+03	3.710000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.710000e+03	3.720000e+03	3.449564e-06	9.958034e-07	9.958034e-07
3.720000e+03	3.730000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.730000e+03	3.740000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.740000e+03	3.750000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.750000e+03	3.760000e+03	8.623911e-07	4.979017e-07	4.979017e-07
3.760000e+03	3.770000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.770000e+03	3.780000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.780000e+03	3.790000e+03	1.149855e-06	5.749274e-07	5.749274e-07
3.790000e+03	3.800000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.800000e+03	3.810000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.810000e+03	3.820000e+03	1.724782e-06	7.041393e-07	7.041393e-07
3.820000e+03	3.830000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.830000e+03	3.840000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.840000e+03	3.850000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.850000e+03	3.860000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.860000e+03	3.870000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.870000e+03	3.880000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.880000e+03	3.890000e+03	2.012246e-06	7.605574e-07	7.605574e-07
3.890000e+03	3.900000e+03	2.874637e-06	9.090400e-07	9.090400e-07
3.900000e+03	3.910000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.910000e+03	3.920000e+03	3.162101e-06	9.534092e-07	9.534092e-07
3.920000e+03	3.930000e+03	2.299710e-06	8.130701e-07	8.130701e-07
3.930000e+03	3.940000e+03	3.737028e-06	1.036465e-06	1.036465e-06
3.940000e+03	3.950000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.950000e+03	3.960000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.960000e+03	3.970000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.970000e+03	3.980000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.980000e+03	3.990000e+03	2.587173e-06	8.623911e-07	8.623911e-07
3.990000e+03	4.000000e+03	2.874637e-06	9.090400e-07	9.090400e-07
4.000000e+03	4.010000e+03	1.149855e-06	5.749274e-07	5.749274e-07
4.010000e+03	4.020000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.020000e+03	4.030000e+03	2.587173e-06	8.623911e-07	8.623911e-07
4.030000e+03	4.040000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.040000e+03	4.050000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.050000e+03	4.060000e+03	2.012246e-06	7.605574e-07	7.605574e-07
4.060000e+03	4.070000e+03	2.299710e-06	8.130701e-07	8.130701e-07
4.070000e+03	4.080000e+03	1.724782e-06	7.041393e-07	7.041393e-07
4.080000e+03	4.090000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.090000e+03	4.100000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.100000e+03	4.110000e+03	2.587173e-06	8.623911e-07	8.623911e-07
4.110000e+03	4.120000e+03	1.724782e-06	7.041393e-07	7.041393e-07
4.120000e+03	4.130000e+03	3.162101e-06	9.534092e-07	9.534092e-07
4.130000e+03	4.140000e+03	4.599419e-06	1.149855e-06	1.149855e-06
4.140000e+03	4.150000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.150000e+03	4.160000e+03	3.162101e-06	9.534092e-07	9.534092e-07
4.160000e+03	4.170000e+03	2.587173e-06	8.623911e-07	8.623911e-07
4.170000e+03	4.180000e+03	4.311955e-06	1.113342e-06	1.113342e-06
4.180000e+03	4.190000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.190000e+03	4.200000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.200000e+03	4.210000e+03	4.024492e-06	1.075591e-06	1.075591e-06
4.210000e+03	4.220000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.220000e+03	4.230000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.230000e+03	4.240000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.240000e+03	4.250000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.250000e+03	4.260000e+03	4.599419e-06	1.149855e-06	1.149855e-06
4.260000e+03	4.270000e+03	4.599419e-06	1.149855e-06	1.149855e-06
4.270000e+03	4.280000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.280000e+03	4.290000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.290000e+03	4.300000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.300000e+03	4.310000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.310000e+03	4.320000e+03	2.874637e-06	9.090400e-07	9.090400e-07
4.320000e+03	4.330000e+03	5.749274e-06	1.285577e-06	1.285577e-06
4.330000e+03	4.340000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.340000e+03	4.350000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.350000e+03	4.360000e+03	7.186592e-06	1.437318e-06	1.437318e-06
4.360000e+03	4.370000e+03	5.461810e-06	1.253025e-06	1.253025e-06
4.370000e+03	4.380000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.380000e+03	4.390000e+03	3.737028e-06	1.036465e-06	1.036465e-06
4.390000e+03	4.400000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.400000e+03	4.410000e+03	4.024492e-06	1.075591e-06	1.075591e-06
4.410000e+03	4.420000e+03	7.474056e-06	1.465783e-06	1.465783e-06
4.420000e+03	4.430000e+03	4.886883e-06	1.185243e-06	1.185243e-06
4.430000e+03	4.440000e+03	6.324201e-06	1.348324e-06	1.348324e-06
4.440000e+03	4.450000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.450000e+03	4.460000e+03	6.611665e-06	1.378628e-06	1.378628e-06
4.460000e+03	4.470000e+03	5.461810e-06	1.253025e-06	1.253025e-06
4.470000e+03	4.480000e+03	6.611665e-06	1.378628e-06	1.378628e-06
4.480000e+03	4.490000e+03	5.174346e-06	1.219605e-06	1.219605e-06
4.490000e+03	4.500000e+03	7.186592e-06	1.437318e-06	1.437318e-06
4.500000e+03	4.510000e+03	4.599419e-06	1.149855e-06	1.149855e-06
4.510000e+03	4.520000e+03	7.761520e-06	1.493705e-06	1.493705e-06
4.520000e+03	4.530000e+03	9.198838e-06	1.626140e-06	1.626140e-06
4.530000e+03	4.540000e+03	5.749274e-06	1.285577e-06	1.285577e-06
4.540000e+03	4.550000e+03	4.311955e-06	1.113342e-06	1.113342e-06
4.550000e+03	4.560000e+03	7.761520e-06	1.493705e-06	1.493705e-06
4.560000e+03	4.570000e+03	8.336447e-06	1.548039e-06	1.548039e-06
4.570000e+03	4.580000e+03	6.611665e-06	1.378628e-06	1.378628e-06
4.580000e+03	4.590000e+03	1.034869e-05	1.724782e-06	1.724782e-06
4.590000e+03	4.600000e+03	8.623911e-06	1.574503e-06	1.574503e-06
4.600000e+03	4.610000e+03	1.034869e-05	1.724782e-06	1.724782e-06
4.610000e+03	4.620000e+03	3.449564e-06	9.958034e-07	9.958034e-07
4.620000e+03	4.630000e+03	9.486302e-06	1.651353e-06	1.651353e-06
4.630000e+03	4.640000e+03	8.911374e-06	1.600530e-06	1.600530e-06
4.640000e+03	4.650000e+03	9.486302e-06	1.651353e-06	1.651353e-06
4.650000e+03	4.660000e+03	9.198838e-06	1.626140e-06	1.626140e-06
4.660000e+03	4.670000e+03	1.063616e-05	1.748573e-06	1.748573e-06
4.670000e+03	4.680000e+03	9.198838e-06	1.626140e-06	1.626140e-06
4.680000e+03	4.690000e+03	8.336447e-06	1.548039e-06	1.548039e-06
4.690000e+03	4.700000e+03	8.336447e-06	1.548039e-06	1.548039e-06
4.700000e+03	4.710000e+03	1.006123e-05	1.700658e-06	1.700658e-06
4.710000e+03	4.720000e+03	1.121108e-05	1.795210e-06	1.795210e-06
4.720000e+03	4.730000e+03	8.336447e-06	1.548039e-06	1.548039e-06
4.730000e+03	4.740000e+03	1.322333e-05	1.949674e-06	1.949674e-06
4.740000e+03	4.750000e+03	1.437318e-05	2.032675e-06	2.032675e-06
4.750000e+03	4.760000e+03	1.034869e-05	1.724782e-06	1.724782e-06
4.760000e+03	4.770000e+03	1.092362e-05	1.772045e-06	1.772045e-06
4.770000e+03	4.780000e+03	1.379826e-05	1.991607e-06	1.991607e-06
4.780000e+03	4.790000e+03	1.293587e-05	1.928365e-06	1.928365e-06
4.790000e+03	4.800000e+03	1.207348e-05	1.862978e-06	1.862978e-06
4.800000e+03	4.810000e+03	1.638543e-05	2.170303e-06	2.170303e-06
4.810000e+03	4.820000e+03	1.437318e-05	2.032675e-06	2.032675e-06
4.820000e+03	4.830000e+03	1.121108e-05	1.795210e-06	1.795210e-06
4.830000e+03	4.840000e+03	1.494811e-05	2.072930e-06	2.072930e-06
4.840000e+03	4.850000e+03	2.299710e-05	2.571153e-06	2.571153e-06
4.850000e+03	4.860000e+03	1.379826e-05	1.991607e-06	1.991607e-06
4.860000e+03	4.870000e+03	1.868514e-05	2.317606e-06	2.317606e-06
4.870000e+03	4.880000e+03	2.040992e-05	2.422212e-06	2.422212e-06
4.880000e+03	4.890000e+03	1.523558e-05	2.092767e-06	2.092767e-06
4.890000e+03	4.900000e+03	2.155978e-05	2.489509e-06	2.489509e-06
4.900000e+03	4.910000e+03	1.609797e-05	2.151181e-06	2.151181e-06
4.910000e+03	4.920000e+03	2.558427e-05	2.711927e-06	2.711927e-06
4.920000e+03	4.930000e+03	2.270963e-05	2.555033e-06	2.555033e-06
4.930000e+03	4.940000e+03	2.500934e-05	2.681283e-06	2.681283e-06
4.940000e+03	4.950000e+03	2.270963e-05	2.555033e-06	2.555033e-06
4.950000e+03	4.960000e+03	2.500934e-05	2.681283e-06	2.681283e-06
4.960000e+03	4.970000e+03	2.213470e-05	2.522484e-06	2.522484e-06
4.970000e+03	4.980000e+03	2.845891e-05	2.860228e-06	2.860228e-06
4.980000e+03	4.990000e+03	3.104608e-05	2.987410e-06	2.987410e-06
4.990000e+03	5.000000e+03	4.254463e-05	3.497147e-06	3.497147e-06
5.000000e+03	5.010000e+03	3.765774e-05	3.290172e-06	3.290172e-06
5.010000e+03	5.020000e+03	2.989622e-05	2.931566e-06	2.931566e-06
5.020000e+03	5.030000e+03	2.673412e-05	2.772199e-06	2.772199e-06
5.030000e+03	5.040000e+03	2.960876e-05	2.917438e-06	2.917438e-06
5.040000e+03	5.050000e+03	2.989622e-05	2.931566e-06	2.931566e-06
5.050000e+03	5.060000e+03	2.989622e-05	2.931566e-06	2.931566e-06
5.060000e+03	5.070000e+03	3.535803e-05	3.188126e-06	3.188126e-06
5.070000e+03	5.080000e+03	3.305832e-05	3.082705e-06	3.082705e-06
5.080000e+03	5.090000e+03	4.139477e-05	3.449564e-06	3.449564e-06
5.090000e+03	5.100000e+03	4.139477e-05	3.449564e-06	3.449564e-06
5.100000e+03	5.110000e+03	4.340702e-05	3.532413e-06	3.532413e-06
5.110000e+03	5.120000e+03	3.392072e-05	3.122655e-06	3.122655e-06
5.120000e+03	5.130000e+03	3.995745e-05	3.389147e-06	3.389147e-06
5.130000e+03	5.140000e+03	4.053238e-05	3.413443e-06	3.413443e-06
5.140000e+03	5.150000e+03	3.650789e-05	3.239551e-06	3.239551e-06
5.150000e+03	5.160000e+03	3.449564e-05	3.149007e-06	3.149007e-06
5.160000e+03	5.170000e+03	3.190847e-05	3.028618e-06	3.028618e-06
5.170000e+03	5.180000e+03	3.593296e-05	3.213942e-06	3.213942e-06
5.180000e+03	5.190000e+03	4.196970e-05	3.473436e-06	3.473436e-06
5.190000e+03	5.200000e+03	4.139477e-05	3.449564e-06	3.449564e-06
5.200000e+03	5.210000e+03	4.398195e-05	3.555729e-06	3.555729e-06
5.210000e+03	5.220000e+03	3.507057e-05	3.175141e-06	3.175141e-06
5.220000e+03	5.230000e+03	4.340702e-05	3.532413e-06	3.532413e-06
5.230000e+03	5.240000e+03	3.823267e-05	3.315192e-06	3.315192e-06
5.240000e+03	5.250000e+03	4.081984e-05	3.425525e-06	3.425525e-06
5.250000e+03	5.260000e+03	4.426941e-05	3.567331e-06	3.567331e-06
5.260000e+03	5.270000e+03	4.340702e-05	3.532413e-06	3.532413e-06
5.270000e+03	5.280000e+03	4.311955e-05	3.520697e-06	3.520697e-06
5.280000e+03	5.290000e+03	3.564550e-05	3.201061e-06	3.201061e-06
5.290000e+03	5.300000e+03	3.852013e-05	3.327633e-06	3.327633e-06
5.300000e+03	5.310000e+03	3.478311e-05	3.162101e-06	3.162101e-06
5.310000e+03	5.320000e+03	3.765774e-05	3.290172e-06	3.290172e-06
5.320000e+03	5.330000e+03	3.133354e-05	3.001209e-06	3.001209e-06
5.330000e+03	5.340000e+03	3.679535e-05	3.252281e-06	3.252281e-06
5.340000e+03	5.350000e+03	4.513180e-05	3.601909e-06	3.601909e-06
5.350000e+03	5.360000e+03	3.995745e-05	3.389147e-06	3.389147e-06
5.360000e+03	5.370000e+03	3.823267e-05	3.315192e-06	3.315192e-06
5.370000e+03	5.380000e+03	3.363325e-05	3.109395e-06	3.109395e-06
5.380000e+03	5.390000e+03	3.765774e-05	3.290172e-06	3.290172e-06
5.390000e+03	5.400000e+03	4.024492e-05	3.401316e-06	3.401316e-06
5.400000e+03	5.410000e+03	3.909506e-05	3.352374e-06	3.352374e-06
5.410000e+03	5.420000e+03	3.392072e-05	3.122655e-06	3.122655e-06
5.420000e+03	5.430000e+03	3.334579e-05	3.096079e-06	3.096079e-06
5.430000e+03	5.440000e+03	3.593296e-05	3.213942e-06	3.213942e-06
5.440000e+03	5.450000e+03	3.823267e-05	3.315192e-06	3.315192e-06
5.450000e+03	5.460000e+03	3.708282e-05	3.264959e-06	3.264959e-06
5.460000e+03	5.470000e+03	3.737028e-05	3.277591e-06	3.277591e-06
5.470000e+03	5.480000e+03	3.104608e-05	2.987410e-06	2.987410e-06
5.480000e+03	5.490000e+03	4.311955e-05	3.520697e-06	3.520697e-06
5.490000e+03	5.500000e+03	3.708282e-05	3.264959e-06	3.264959e-06
5.500000e+03	5.510000e+03	3.535803e-05	3.188126e-06	3.188126e-06
5.510000e+03	5.520000e+03	3.535803e-05	3.188126e-06	3.188126e-06
5.520000e+03	5.530000e+03	3.794521e-05	3.302706e-06	3.302706e-06
5.530000e+03	5.540000e+03	3.679535e-05	3.252281e-06	3.252281e-06
5.540000e+03	5.550000e+03	3.248340e-05	3.055781e-06	3.055781e-06
5.550000e+03	5.560000e+03	2.932130e-05	2.903241e-06	2.903241e-06
5.560000e+03	5.570000e+03	3.564550e-05	3.201061e-06	3.201061e-06
5.570000e+03	5.580000e+03	3.535803e-05	3.188126e-06	3.188126e-06
5.580000e+03	5.590000e+03	3.679535e-05	3.252281e-06	3.252281e-06
5.590000e+03	5.600000e+03	3.449564e-05	3.149007e-06	3.149007e-06
5.600000e+03	5.610000e+03	3.277086e-05	3.069272e-06	3.069272e-06
5.610000e+03	5.620000e+03	3.737028e-05	3.277591e-06	3.277591e-06
5.620000e+03	5.630000e+03	3.219593e-05	3.042230e-06	3.042230e-06
5.630000e+03	5.640000e+03	3.075862e-05	2.973548e-06	2.973548e-06
5.640000e+03	5.650000e+03	3.018369e-05	2.945626e-06	2.945626e-06
5.650000e+03	5.660000e+03	3.162101e-05	3.014945e-06	3.014945e-06
5.660000e+03	5.670000e+03	3.305832e-05	3.082705e-06	3.082705e-06
5.670000e+03	5.680000e+03	2.529680e-05	2.696648e-06	2.696648e-06
5.680000e+03	5.690000e+03	2.443441e-05	2.650284e-06	2.650284e-06
5.690000e+03	5.700000e+03	2.845891e-05	2.860228e-06	2.860228e-06
5.700000e+03	5.710000e+03	2.558427e-05	2.711927e-06	2.711927e-06
5.710000e+03	5.720000e+03	2.788398e-05	2.831189e-06	2.831189e-06
5.720000e+03	5.730000e+03	2.098485e-05	2.456091e-06	2.456091e-06
5.730000e+03	5.740000e+03	2.730905e-05	2.801850e-06	2.801850e-06
5.740000e+03	5.750000e+03	2.788398e-05	2.831189e-06	2.831189e-06
5.750000e+03	5.760000e+03	2.845891e-05	2.860228e-06	2.860228e-06
5.760000e+03	5.770000e+03	2.587173e-05	2.727120e-06	2.727120e-06
5.770000e+03	5.780000e+03	2.788398e-05	2.831189e-06	2.831189e-06
5.780000e+03	5.790000e+03	2.472188e-05	2.665829e-06	2.665829e-06
5.790000e+03	5.800000e+03	2.328456e-05	2.587173e-06	2.587173e-06
5.800000e+03	5.810000e+03	2.529680e-05	2.696648e-06	2.696648e-06
5.810000e+03	5.820000e+03	2.414695e-05	2.634648e-06	2.634648e-06
5.820000e+03	5.830000e+03	2.127231e-05	2.472856e-06	2.472856e-06
5.830000e+03	5.840000e+03	2.500934e-05	2.681283e-06	2.681283e-06
5.840000e+03	5.850000e+03	2.385949e-05	2.618919e-06	2.618919e-06
5.850000e+03	5.860000e+03	2.759651e-05	2.816557e-06	2.816557e-06
5.860000e+03	5.870000e+03	2.213470e-05	2.522484e-06	2.522484e-06
5.870000e+03	5.880000e+03	1.954753e-05	2.370486e-06	2.370486e-06
5.880000e+03	5.890000e+03	2.328456e-05	2.587173e-06	2.587173e-06
5.890000e+03	5.900000e+03	2.385949e-05	2.618919e-06	2.618919e-06
5.900000e+03	5.910000e+03	2.328456e-05	2.587173e-06	2.587173e-06
5.910000e+03	5.920000e+03	1.782275e-05	2.263491e-06	2.263491e-06
5.920000e+03	5.930000e+03	2.069739e-05	2.439210e-06	2.439210e-06
5.930000e+03	5.940000e+03	1.724782e-05	2.226684e-06	2.226684e-06
5.940000e+03	5.950000e+03	2.270963e-05	2.555033e-06	2.555033e-06
5.950000e+03	5.960000e+03	2.155978e-05	2.489509e-06	2.489509e-06
5.960000e+03	5.970000e+03	2.357202e-05	2.603095e-06	2.603095e-06
5.970000e+03	5.980000e+03	1.954753e-05	2.370486e-06	2.370486e-06
5.980000e+03	5.990000e+03	1.552304e-05	2.112418e-06	2.112418e-06
5.990000e+03	6.000000e+03	1.782275e-05	2.263491e-06	2.263491e-06
6.000000e+03	6.010000e+03	1.724782e-05	2.226684e-06	2.226684e-06
6.010000e+03	6.020000e+03	1.926007e-05	2.352992e-06	2.352992e-06
6.020000e+03	6.030000e+03	1.811021e-05	2.281672e-06	2.281672e-06
6.030000e+03	6.040000e+03	1.437318e-05	2.032675e-06	2.032675e-06
6.040000e+03	6.050000e+03	1.638543e-05	2.170303e-06	2.170303e-06
6.050000e+03	6.060000e+03	1.667289e-05	2.189258e-06	2.189258e-06
6.060000e+03	6.070000e+03	1.408572e-05	2.012246e-06	2.012246e-06
6.070000e+03	6.080000e+03	1.437318e-05	2.032675e-06	2.032675e-06
6.080000e+03	6.090000e+03	1.494811e-05	2.072930e-06	2.072930e-06
6.090000e+03	6.100000e+03	1.236094e-05	1.885025e-06	1.885025e-06
6.100000e+03	6.110000e+03	1.236094e-05	1.885025e-06	1.885025e-06
6.110000e+03	6.120000e+03	1.178601e-05	1.840666e-06	1.840666e-06
6.120000e+03	6.130000e+03	1.236094e-05	1.885025e-06	1.885025e-06
6.130000e+03	6.140000e+03	1.006123e-05	1.700658e-06	1.700658e-06
6.140000e+03	6.150000e+03	1.437318e-05	2.032675e-06	2.032675e-06
6.150000e+03	6.160000e+03	8.911374e-06	1.600530e-06	1.600530e-06
6.160000e+03	6.170000e+03	1.178601e-05	1.840666e-06	1.840666e-06
6.170000e+03	6.180000e+03	1.063616e-05	1.748573e-06	1.748573e-06
6.180000e+03	6.190000e+03	1.063616e-05	1.748573e-06	1.748573e-06
6.190000e+03	6.200000e+03	1.121108e-05	1.795210e-06	1.795210e-06
6.200000e+03	6.210000e+03	5.461810e-06	1.253025e-06	1.253025e-06
6.210000e+03	6.220000e+03	1.236094e-05	1.885025e-06	1.885025e-06
6.220000e+03	6.230000e+03	1.034869e-05	1.724782e-06	1.724782e-06
6.230000e+03	6.240000e+03	1.149855e-05	1.818080e-06	1.818080e-06
6.240000e+03	6.250000e+03	1.178601e-05	1.840666e-06	1.840666e-06
6.250000e+03	6.260000e+03	1.207348e-05	1.862978e-06	1.862978e-06
6.260000e+03	6.270000e+03	9.486302e-06	1.651353e-06	1.651353e-06
6.270000e+03	6.280000e+03	9.486302e-06	1.651353e-06	1.651353e-06
6.280000e+03	6.290000e+03	8.336447e-06	1.548039e-06	1.548039e-06
6.290000e+03	6.300000e+03	8.048983e-06	1.521115e-06	1.521115e-06
6.300000e+03	6.310000e+03	7.186592e-06	1.437318e-06	1.437318e-06
6.310000e+03	6.320000e+03	8.336447e-06	1.548039e-06	1.548039e-06
6.320000e+03	6.330000e+03	9.486302e-06	1.651353e-06	1.651353e-06
6.330000e+03	6.340000e+03	6.036738e-06	1.317324e-06	1.317324e-06
6.340000e+03	6.350000e+03	6.611665e-06	1.378628e-06	1.378628e-06
6.350000e+03	6.360000e+03	8.911374e-06	1.600530e-06	1.600530e-06
6.360000e+03	6.370000e+03	4.311955e-06	1.113342e-06	1.113342e-06
6.370000e+03	6.380000e+03	7.474056e-06	1.465783e-06	1.465783e-06
6.380000e+03	6.390000e+03	8.911374e-06	1.600530e-06	1.600530e-06
6.390000e+03	6.400000e+03	6.324201e-06	1.348324e-06	1.348324e-06
6.400000e+03	6.410000e+03	4.599419e-06	1.149855e-06	1.149855e-06
6.410000e+03	6.420000e+03	5.174346e-06	1.219605e-06	1.219605e-06
6.420000e+03	6.430000e+03	6.324201e-06	1.348324e-06	1.348324e-06
6.430000e+03	6.440000e+03	4.599419e-06	1.149855e-06	1.149855e-06
6.440000e+03	6.450000e+03	6.611665e-06	1.378628e-06	1.378628e-06
6.450000e+03	6.460000e+03	4.024492e-06	1.075591e-06	1.075591e-06
6.460000e+03	6.470000e+03	6.036738e-06	1.317324e-06	1.317324e-06
6.470000e+03	6.480000e+03	1.724782e-06	7.041393e-07	7.041393e-07
6.480000e+03	6.490000e+03	4.311955e-06	1.113342e-06	1.113342e-06
6.490000e+03	6.500000e+03	3.162101e-06	9.534092e-07	9.534092e-07
6.500000e+03	6.510000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.510000e+03	6.520000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.520000e+03	6.530000e+03	5.174346e-06	1.219605e-06	1.219605e-06
6.530000e+03	6.540000e+03	2.874637e-06	9.090400e-07	9.090400e-07
6.540000e+03	6.550000e+03	2.012246e-06	7.605574e-07	7.605574e-07
6.550000e+03	6.560000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.560000e+03	6.570000e+03	2.874637e-06	9.090400e-07	9.090400e-07
6.570000e+03	6.580000e+03	2.874637e-06	9.090400e-07	9.090400e-07
6.580000e+03	6.590000e+03	3.449564e-06	9.958034e-07	9.958034e-07
6.590000e+03	6.600000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.600000e+03	6.610000e+03	3.162101e-06	9.534092e-07	9.534092e-07
6.610000e+03	6.620000e+03	2.012246e-06	7.605574e-07	7.605574e-07
6.620000e+03	6.630000e+03	2.299710e-06	8.130701e-07	8.130701e-07
6.630000e+03	6.640000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.640000e+03	6.650000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.650000e+03	6.660000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.660000e+03	6.670000e+03	2.299710e-06	8.130701e-07	8.130701e-07
6.670000e+03	6.680000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.680000e+03	6.690000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.690000e+03	6.700000e+03	1.724782e-06	7.041393e-07	7.041393e-07
6.700000e+03	6.710000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.710000e+03	6.720000e+03	1.437318e-06	6.427884e-07	6.427884e-07
6.720000e+03	6.730000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.730000e+03	6.740000e+03	8.623911e-07	4.979017e-07	4.979017e-07
6.740000e+03	6.750000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.750000e+03	6.760000e+03	8.623911e-07	4.979017e-07	4.979017e-07
6.760000e+03	6.770000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.770000e+03	6.780000e+03	1.149855e-06	5.749274e-07	5.749274e-07
6.780000e+03	6.790000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.790000e+03	6.800000e+03	8.623911e-07	4.979017e-07	4.979017e-07
6.800000e+03	6.810000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.810000e+03	6.820000e+03	8.623911e-07	4.979017e-07	4.979017e-07
6.820000e+03	6.830000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.830000e+03	6.840000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.840000e+03	6.850000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.850000e+03	6.860000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.860000e+03	6.870000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.870000e+03	6.880000e+03	5.749274e-07	4.065350e-07	4.065350e-07
6.880000e+03	6.890000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.920000e+03	6.930000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.930000e+03	6.940000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.940000e+03	6.950000e+03	2.874637e-07	2.874637e-07	2.874637e-07
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	2.874637e-07	2.874637e-07	2.874637e-07
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=1.11998781900000011e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	3.359963e-01	1.939876e-01	1.939876e-01
4.500000e+02	4.600000e+02	2.239976e-01	1.583902e-01	1.583902e-01
4.600000e+02	4.700000e+02	6.719927e-01	2.743399e-01	2.743399e-01
4.700000e+02	4.800000e+02	7.839915e-01	2.963209e-01	2.963209e-01
4.800000e+02	4.900000e+02	1.567983e+00	4.190611e-01	4.190611e-01
4.900000e+02	5.000000e+02	2.687971e+00	5.486798e-01	5.486798e-01
5.000000e+02	5.100000e+02	2.799970e+00	5.599939e-01	5.599939e-01
5.100000e+02	5.200000e+02	2.911968e+00	5.710840e-01	5.710840e-01
5.200000e+02	5.300000e+02	2.575972e+00	5.371273e-01	5.371273e-01
5.300000e+02	5.400000e+02	4.815948e+00	7.344251e-01	7.344251e-01
5.400000e+02	5.500000e+02	3.583961e+00	6.335608e-01	6.335608e-01
5.500000e+02	5.600000e+02	3.135966e+00	5.926419e-01	5.926419e-01
5.600000e+02	5.700000e+02	3.471962e+00	6.235828e-01	6.235828e-01
5.700000e+02	5.800000e+02	3.695960e+00	6.433840e-01	6.433840e-01
5.800000e+02	5.900000e+02	3.471962e+00	6.235828e-01	6.235828e-01
5.900000e+02	6.000000e+02	3.247965e+00	6.031319e-01	6.031319e-01
6.000000e+02	6.100000e+02	3.247965e+00	6.031319e-01	6.031319e-01
6.100000e+02	6.200000e+02	3.023967e+00	5.819627e-01	5.819627e-01
6.200000e+02	6.300000e+02	3.807959e+00	6.530595e-01	6.530595e-01
6.300000e+02	6.400000e+02	4.255954e+00	6.904068e-01	6.904068e-01
6.400000e+02	6.500000e+02	3.247965e+00	6.031319e-01	6.031319e-01
6.500000e+02	6.600000e+02	2.911968e+00	5.710840e-01	5.710840e-01
6.600000e+02	6.700000e+02	3.583961e+00	6.335608e-01	6.335608e-01
6.700000e+02	6.800000e+02	2.575972e+00	5.371273e-01	5.371273e-01
6.800000e+02	6.900000e+02	4.143955e+00	6.812620e-01	6.812620e-01
6.900000e+02	7.000000e+02	2.911968e+00	5.710840e-01	5.710840e-01
7.000000e+02	7.100000e+02	2.351974e+00	5.132429e-01	5.132429e-01
7.100000e+02	7.200000e+02	2.351974e+00	5.132429e-01	5.132429e-01
7.200000e+02	7.300000e+02	2.911968e+00	5.710840e-01	5.710840e-01
7.300000e+02	7.400000e+02	2.463973e+00	5.253209e-01	5.253209e-01
7.400000e+02	7.500000e+02	3.247965e+00	6.031319e-01	6.031319e-01
7.500000e+02	7.600000e+02	3.023967e+00	5.819627e-01	5.819627e-01
7.600000e+02	7.700000e+02	2.239976e+00	5.008737e-01	5.008737e-01
7.700000e+02	7.800000e+02	2.015978e+00	4.751706e-01	4.751706e-01
7.800000e+02	7.900000e+02	2.239976e+00	5.008737e-01	5.008737e-01
7.900000e+02	8.000000e+02	2.127977e+00	4.881914e-01	4.881914e-01
8.000000e+02	8.100000e+02	1.791981e+00	4.479951e-01	4.479951e-01
8.100000e+02	8.200000e+02	1.679982e+00	4.337694e-01	4.337694e-01
8.200000e+02	8.300000e+02	1.231987e+00	3.714579e-01	3.714579e-01
8.300000e+02	8.400000e+02	1.567983e+00	4.190611e-01	4.190611e-01
8.400000e+02	8.500000e+02	1.343985e+00	3.879751e-01	3.879751e-01
8.500000e+02	8.600000e+02	1.567983e+00	4.190611e-01	4.190611e-01
8.600000e+02	8.700000e+02	1.231987e+00	3.714579e-01	3.714579e-01
8.700000e+02	8.800000e+02	8.959903e-01	3.167804e-01	3.167804e-01
8.800000e+02	8.900000e+02	1.231987e+00	3.714579e-01	3.714579e-01
8.900000e+02	9.000000e+02	1.007989e+00	3.359963e-01	3.359963e-01
9.000000e+02	9.100000e+02	1.007989e+00	3.359963e-01	3.359963e-01
9.100000e+02	9.200000e+02	1.679982e+00	4.337694e-01	4.337694e-01
9.200000e+02	9.300000e+02	1.343985e+00	3.879751e-01	3.879751e-01
9.300000e+02	9.400000e+02	1.007989e+00	3.359963e-01	3.359963e-01
9.400000e+02	9.500000e+02	1.119988e+00	3.541713e-01	3.541713e-01
9.500000e+02	9.600000e+02	8.959903e-01	3.167804e-01	3.167804e-01
9.600000e+02	9.700000e+02	2.239976e-01	1.583902e-01	1.583902e-01
9.700000e+02	9.800000e+02	3.359963e-01	1.939876e-01	1.939876e-01
9.800000e+02	9.900000e+02	5.599939e-01	2.504369e-01	2.504369e-01
9.900000e+02	1.000000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.000000e+03	1.010000e+03	6.719927e-01	2.743399e-01	2.743399e-01
1.010000e+03	1.020000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.020000e+03	1.030000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.030000e+03	1.040000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.040000e+03	1.050000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.050000e+03	1.060000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.060000e+03	1.070000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.070000e+03	1.080000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.080000e+03	1.090000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.090000e+03	1.100000e+03	6.719927e-01	2.743399e-01	2.743399e-01
1.100000e+03	1.110000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.110000e+03	1.120000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.120000e+03	1.130000e+03	8.959903e-01	3.167804e-01	3.167804e-01
1.130000e+03	1.140000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.140000e+03	1.150000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.150000e+03	1.160000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.160000e+03	1.170000e+03	4.479951e-01	2.239976e-01	2.239976e-01
1.170000e+03	1.180000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.200000e+03	1.210000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.210000e+03	1.220000e+03	5.599939e-01	2.504369e-01	2.504369e-01
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.240000e+03	1.250000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.250000e+03	1.260000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.260000e+03	1.270000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.290000e+03	1.300000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.300000e+03	1.310000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.330000e+03	1.340000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.340000e+03	1.350000e+03	3.359963e-01	1.939876e-01	1.939876e-01
1.350000e+03	1.360000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.360000e+03	1.370000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.390000e+03	1.400000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.400000e+03	1.410000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.410000e+03	1.420000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.420000e+03	1.430000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.430000e+03	1.440000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.460000e+03	1.470000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.490000e+03	1.500000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.530000e+03	1.540000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.540000e+03	1.550000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.630000e+03	1.640000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	2.239976e-01	1.583902e-01	1.583902e-01
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.840000e+03	1.850000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.250000e+03	2.260000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.260000e+03	2.270000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	1.119988e-01	1.119988e-01	1.119988e-01
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=1.34187702905210848e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	1.341877e-01	1.341877e-01	1.341877e-01
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_EL_plots/dPhi_ydtop.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
RatioPlot=0
XLabel=$\Delta \phi$
YLabel=d\sigma/d$\Delta \phi$
LegendXPos=0.24
LegendYPos=0.95
YMax=1000000000
YMin=0.00001
LogY=1
Legend=1
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	1.348410e+01	6.030272e+00	6.030272e+00
7.000000e-02	1.400000e-01	1.887774e+01	7.135114e+00	7.135114e+00
1.400000e-01	2.100000e-01	1.618091e+01	6.605832e+00	6.605832e+00
2.100000e-01	2.800000e-01	1.887774e+01	7.135114e+00	7.135114e+00
2.800000e-01	3.500000e-01	2.696820e+01	8.528093e+00	8.528093e+00
3.500000e-01	4.200000e-01	3.775547e+01	1.009057e+01	1.009057e+01
4.200000e-01	4.900000e-01	1.078728e+01	5.393639e+00	5.393639e+00
4.900000e-01	5.600000e-01	3.505866e+01	9.723521e+00	9.723521e+00
5.600000e-01	6.300000e-01	2.966501e+01	8.944338e+00	8.944338e+00
6.300000e-01	7.000000e-01	2.427137e+01	8.090459e+00	8.090459e+00
7.000000e-01	7.700000e-01	4.314911e+01	1.078728e+01	1.078728e+01
7.700000e-01	8.400000e-01	2.696820e+01	8.528093e+00	8.528093e+00
8.400000e-01	9.100000e-01	1.618091e+01	6.605832e+00	6.605832e+00
9.100000e-01	9.800000e-01	2.427137e+01	8.090459e+00	8.090459e+00
9.800000e-01	1.050000e+00	1.887774e+01	7.135114e+00	7.135114e+00
1.050000e+00	1.120000e+00	2.427137e+01	8.090459e+00	8.090459e+00
1.120000e+00	1.190000e+00	3.775547e+01	1.009057e+01	1.009057e+01
1.190000e+00	1.260000e+00	2.696820e+01	8.528093e+00	8.528093e+00
1.260000e+00	1.330000e+00	3.775547e+01	1.009057e+01	1.009057e+01
1.330000e+00	1.400000e+00	4.854276e+01	1.144164e+01	1.144164e+01
1.400000e+00	1.470000e+00	5.393639e+01	1.206054e+01	1.206054e+01
1.470000e+00	1.540000e+00	5.933003e+01	1.264921e+01	1.264921e+01
1.540000e+00	1.610000e+00	4.314911e+01	1.078728e+01	1.078728e+01
1.610000e+00	1.680000e+00	5.933003e+01	1.264921e+01	1.264921e+01
1.680000e+00	1.750000e+00	4.045230e+01	1.044474e+01	1.044474e+01
1.750000e+00	1.820000e+00	8.899504e+01	1.549205e+01	1.549205e+01
1.820000e+00	1.890000e+00	1.078728e+02	1.705619e+01	1.705619e+01
1.890000e+00	1.960000e+00	1.267505e+02	1.848846e+01	1.848846e+01
1.960000e+00	2.030000e+00	1.186601e+02	1.788868e+01	1.788868e+01
2.030000e+00	2.100000e+00	1.833837e+02	2.223854e+01	2.223854e+01
2.100000e+00	2.170000e+00	2.022614e+02	2.335514e+01	2.335514e+01
2.170000e+00	2.240000e+00	2.508043e+02	2.600719e+01	2.600719e+01
2.240000e+00	2.310000e+00	3.047406e+02	2.866758e+01	2.866758e+01
2.310000e+00	2.380000e+00	3.910389e+02	3.247401e+01	3.247401e+01
2.380000e+00	2.450000e+00	5.285766e+02	3.775547e+01	3.775547e+01
2.450000e+00	2.520000e+00	6.795986e+02	4.281068e+01	4.281068e+01
2.520000e+00	2.590000e+00	9.142219e+02	4.965372e+01	4.965372e+01
2.590000e+00	2.660000e+00	1.302564e+03	5.926871e+01	5.926871e+01
2.660000e+00	2.730000e+00	1.688209e+03	6.747441e+01	6.747441e+01
2.730000e+00	2.800000e+00	2.413653e+03	8.067954e+01	8.067954e+01
2.800000e+00	2.870000e+00	3.535530e+03	9.764573e+01	9.764573e+01
2.870000e+00	2.940000e+00	5.256101e+03	1.190578e+02	1.190578e+02
2.940000e+00	3.010000e+00	8.023039e+03	1.470942e+02	1.470942e+02
3.010000e+00	3.080000e+00	1.137249e+04	1.751272e+02	1.751272e+02
3.080000e+00	3.150000e+00	1.239728e+04	1.828475e+02	1.828475e+02
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	1.200437e-02	5.368517e-03	5.368517e-03
7.000000e-02	1.400000e-01	2.881049e-02	8.316871e-03	8.316871e-03
1.400000e-01	2.100000e-01	1.680611e-02	6.352115e-03	6.352115e-03
2.100000e-01	2.800000e-01	3.841399e-02	9.603495e-03	9.603495e-03
2.800000e-01	3.500000e-01	2.400874e-02	7.592230e-03	7.592230e-03
3.500000e-01	4.200000e-01	3.121136e-02	8.656475e-03	8.656475e-03
4.200000e-01	4.900000e-01	2.160787e-02	7.202621e-03	7.202621e-03
4.900000e-01	5.600000e-01	2.881049e-02	8.316871e-03	8.316871e-03
5.600000e-01	6.300000e-01	2.160787e-02	7.202621e-03	7.202621e-03
6.300000e-01	7.000000e-01	2.160787e-02	7.202621e-03	7.202621e-03
7.000000e-01	7.700000e-01	1.920699e-02	6.790697e-03	6.790697e-03
7.700000e-01	8.400000e-01	2.160787e-02	7.202621e-03	7.202621e-03
8.400000e-01	9.100000e-01	1.680611e-02	6.352115e-03	6.352115e-03
9.100000e-01	9.800000e-01	2.160787e-02	7.202621e-03	7.202621e-03
9.800000e-01	1.050000e+00	1.920699e-02	6.790697e-03	6.790697e-03
1.050000e+00	1.120000e+00	3.121136e-02	8.656475e-03	8.656475e-03
1.120000e+00	1.190000e+00	1.440524e-02	5.880917e-03	5.880917e-03
1.190000e+00	1.260000e+00	1.680611e-02	6.352115e-03	6.352115e-03
1.260000e+00	1.330000e+00	2.400874e-02	7.592230e-03	7.592230e-03
1.330000e+00	1.400000e+00	2.640961e-02	7.962797e-03	7.962797e-03
1.400000e+00	1.470000e+00	3.361223e-02	8.983247e-03	8.983247e-03
1.470000e+00	1.540000e+00	2.400874e-02	7.592230e-03	7.592230e-03
1.540000e+00	1.610000e+00	2.400874e-02	7.592230e-03	7.592230e-03
1.610000e+00	1.680000e+00	4.081486e-02	9.899057e-03	9.899057e-03
1.680000e+00	1.750000e+00	3.841399e-02	9.603495e-03	9.603495e-03
1.750000e+00	1.820000e+00	3.601311e-02	9.298545e-03	9.298545e-03
1.820000e+00	1.890000e+00	4.801749e-02	1.073703e-02	1.073703e-02
1.890000e+00	1.960000e+00	5.522010e-02	1.151419e-02	1.151419e-02
1.960000e+00	2.030000e+00	6.242273e-02	1.224210e-02	1.224210e-02
2.030000e+00	2.100000e+00	8.162971e-02	1.399938e-02	1.399938e-02
2.100000e+00	2.170000e+00	6.962534e-02	1.292910e-02	1.292910e-02
2.170000e+00	2.240000e+00	1.128411e-01	1.645956e-02	1.645956e-02
2.240000e+00	2.310000e+00	1.032376e-01	1.574358e-02	1.574358e-02
2.310000e+00	2.380000e+00	1.584577e-01	1.950479e-02	1.950479e-02
2.380000e+00	2.450000e+00	2.184796e-01	2.290288e-02	2.290288e-02
2.450000e+00	2.520000e+00	3.289197e-01	2.810151e-02	2.810151e-02
2.520000e+00	2.590000e+00	3.913424e-01	3.065231e-02	3.065231e-02
2.590000e+00	2.660000e+00	5.546019e-01	3.649012e-02	3.649012e-02
2.660000e+00	2.730000e+00	8.090946e-01	4.407419e-02	4.407419e-02
2.730000e+00	2.800000e+00	1.260459e+00	5.501093e-02	5.501093e-02
2.800000e+00	2.870000e+00	2.047946e+00	7.012032e-02	7.012032e-02
2.870000e+00	2.940000e+00	3.507677e+00	9.176868e-02	9.176868e-02
2.940000e+00	3.010000e+00	6.931323e+00	1.290009e-01	1.290009e-01
3.010000e+00	3.080000e+00	1.675330e+01	2.005556e-01	2.005556e-01
3.080000e+00	3.150000e+00	3.366986e+01	2.843186e-01	2.843186e-01
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=5.29201877934972435e+04
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	3.285300e-04	1.161529e-04	1.161529e-04
7.000000e-02	1.400000e-01	1.642650e-04	8.213248e-05	8.213248e-05
1.400000e-01	2.100000e-01	2.053311e-04	9.182691e-05	9.182691e-05
2.100000e-01	2.800000e-01	3.285300e-04	1.161529e-04	1.161529e-04
2.800000e-01	3.500000e-01	3.695961e-04	1.231987e-04	1.231987e-04
3.500000e-01	4.200000e-01	2.874637e-04	1.086511e-04	1.086511e-04
4.200000e-01	4.900000e-01	3.695961e-04	1.231987e-04	1.231987e-04
4.900000e-01	5.600000e-01	7.391923e-04	1.742293e-04	1.742293e-04
5.600000e-01	6.300000e-01	4.106624e-04	1.298629e-04	1.298629e-04
6.300000e-01	7.000000e-01	4.106624e-04	1.298629e-04	1.298629e-04
7.000000e-01	7.700000e-01	2.463974e-04	1.005913e-04	1.005913e-04
7.700000e-01	8.400000e-01	4.106624e-04	1.298629e-04	1.298629e-04
8.400000e-01	9.100000e-01	3.695961e-04	1.231987e-04	1.231987e-04
9.100000e-01	9.800000e-01	4.106624e-04	1.298629e-04	1.298629e-04
9.800000e-01	1.050000e+00	5.338611e-04	1.480664e-04	1.480664e-04
1.050000e+00	1.120000e+00	2.463974e-04	1.005913e-04	1.005913e-04
1.120000e+00	1.190000e+00	4.927949e-04	1.422576e-04	1.422576e-04
1.190000e+00	1.260000e+00	3.695961e-04	1.231987e-04	1.231987e-04
1.260000e+00	1.330000e+00	4.927949e-04	1.422576e-04	1.422576e-04
1.330000e+00	1.400000e+00	6.159936e-04	1.590489e-04	1.590489e-04
1.400000e+00	1.470000e+00	2.463974e-04	1.005913e-04	1.005913e-04
1.470000e+00	1.540000e+00	3.285300e-04	1.161529e-04	1.161529e-04
1.540000e+00	1.610000e+00	1.026656e-03	2.053312e-04	2.053312e-04
1.610000e+00	1.680000e+00	5.338611e-04	1.480664e-04	1.480664e-04
1.680000e+00	1.750000e+00	7.391923e-04	1.742293e-04	1.742293e-04
1.750000e+00	1.820000e+00	8.213249e-04	1.836538e-04	1.836538e-04
1.820000e+00	1.890000e+00	8.213249e-04	1.836538e-04	1.836538e-04
1.890000e+00	1.960000e+00	1.026656e-03	2.053312e-04	2.053312e-04
1.960000e+00	2.030000e+00	9.855899e-04	2.011827e-04	2.011827e-04
2.030000e+00	2.100000e+00	1.108789e-03	2.133864e-04	2.133864e-04
2.100000e+00	2.170000e+00	1.560517e-03	2.531493e-04	2.531493e-04
2.170000e+00	2.240000e+00	1.601583e-03	2.564586e-04	2.564586e-04
2.240000e+00	2.310000e+00	1.765849e-03	2.692894e-04	2.692894e-04
2.310000e+00	2.380000e+00	2.463974e-03	3.180977e-04	3.180977e-04
2.380000e+00	2.450000e+00	2.874637e-03	3.435848e-04	3.435848e-04
2.450000e+00	2.520000e+00	3.860227e-03	3.981520e-04	3.981520e-04
2.520000e+00	2.590000e+00	4.558353e-03	4.326597e-04	4.326597e-04
2.590000e+00	2.660000e+00	6.775930e-03	5.275055e-04	5.275055e-04
2.660000e+00	2.730000e+00	9.116706e-03	6.118732e-04	6.118732e-04
2.730000e+00	2.800000e+00	1.404465e-02	7.594480e-04	7.594480e-04
2.800000e+00	2.870000e+00	2.139551e-02	9.373544e-04	9.373544e-04
2.870000e+00	2.940000e+00	3.979319e-02	1.278341e-03	1.278341e-03
2.940000e+00	3.010000e+00	7.814906e-02	1.791449e-03	1.791449e-03
3.010000e+00	3.080000e+00	2.109163e-01	2.943049e-03	2.943049e-03
3.080000e+00	3.150000e+00	7.489661e-01	5.545920e-03	5.545920e-03
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=1.11998781900000011e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	5.948736e+04	9.755959e+02	9.755959e+02
7.000000e-02	1.400000e-01	5.766337e+04	9.605227e+02	9.605227e+02
1.400000e-01	2.100000e-01	5.903936e+04	9.719153e+02	9.719153e+02
2.100000e-01	2.800000e-01	5.979134e+04	9.780855e+02	9.780855e+02
2.800000e-01	3.500000e-01	6.099134e+04	9.878516e+02	9.878516e+02
3.500000e-01	4.200000e-01	6.231933e+04	9.985481e+02	9.985481e+02
4.200000e-01	4.900000e-01	6.311931e+04	1.004937e+03	1.004937e+03
4.900000e-01	5.600000e-01	6.387130e+04	1.010905e+03	1.010905e+03
5.600000e-01	6.300000e-01	6.575929e+04	1.025737e+03	1.025737e+03
6.300000e-01	7.000000e-01	6.766326e+04	1.040481e+03	1.040481e+03
7.000000e-01	7.700000e-01	6.887926e+04	1.049789e+03	1.049789e+03
7.700000e-01	8.400000e-01	6.995124e+04	1.057926e+03	1.057926e+03
8.400000e-01	9.100000e-01	7.113523e+04	1.066842e+03	1.066842e+03
9.100000e-01	9.800000e-01	7.497519e+04	1.095258e+03	1.095258e+03
9.800000e-01	1.050000e+00	7.804716e+04	1.117471e+03	1.117471e+03
1.050000e+00	1.120000e+00	7.833514e+04	1.119531e+03	1.119531e+03
1.120000e+00	1.190000e+00	8.035113e+04	1.133845e+03	1.133845e+03
1.190000e+00	1.260000e+00	8.295910e+04	1.152099e+03	1.152099e+03
1.260000e+00	1.330000e+00	8.737504e+04	1.182364e+03	1.182364e+03
1.330000e+00	1.400000e+00	9.014301e+04	1.200947e+03	1.200947e+03
1.400000e+00	1.470000e+00	9.609496e+04	1.239961e+03	1.239961e+03
1.470000e+00	1.540000e+00	9.865493e+04	1.256368e+03	1.256368e+03
1.540000e+00	1.610000e+00	1.032629e+05	1.285375e+03	1.285375e+03
1.610000e+00	1.680000e+00	1.105748e+05	1.330104e+03	1.330104e+03
1.680000e+00	1.750000e+00	1.173427e+05	1.370205e+03	1.370205e+03
1.750000e+00	1.820000e+00	1.219347e+05	1.396758e+03	1.396758e+03
1.820000e+00	1.890000e+00	1.311826e+05	1.448757e+03	1.448757e+03
1.890000e+00	1.960000e+00	1.387505e+05	1.489961e+03	1.489961e+03
1.960000e+00	2.030000e+00	1.538863e+05	1.569126e+03	1.569126e+03
2.030000e+00	2.100000e+00	1.682061e+05	1.640509e+03	1.640509e+03
2.100000e+00	2.170000e+00	1.768621e+05	1.682190e+03	1.682190e+03
2.170000e+00	2.240000e+00	1.967339e+05	1.774178e+03	1.774178e+03
2.240000e+00	2.310000e+00	2.190536e+05	1.872117e+03	1.872117e+03
2.310000e+00	2.380000e+00	2.427974e+05	1.970968e+03	1.970968e+03
2.380000e+00	2.450000e+00	2.649251e+05	2.058824e+03	2.058824e+03
2.450000e+00	2.520000e+00	2.994207e+05	2.188762e+03	2.188762e+03
2.520000e+00	2.590000e+00	3.349244e+05	2.314893e+03	2.314893e+03
2.590000e+00	2.660000e+00	3.716760e+05	2.438596e+03	2.438596e+03
2.660000e+00	2.730000e+00	4.121076e+05	2.567810e+03	2.567810e+03
2.730000e+00	2.800000e+00	4.545070e+05	2.696671e+03	2.696671e+03
2.800000e+00	2.870000e+00	5.058024e+05	2.844776e+03	2.844776e+03
2.870000e+00	2.940000e+00	5.382021e+05	2.934475e+03	2.934475e+03
2.940000e+00	3.010000e+00	5.671619e+05	3.012389e+03	3.012389e+03
3.010000e+00	3.080000e+00	5.895296e+05	3.071217e+03	3.071217e+03
3.080000e+00	3.150000e+00	5.298343e+05	2.911573e+03	2.911573e+03
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=1.34187702905210848e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	7.826977e+04	1.224910e+03	1.224910e+03
7.000000e-02	1.400000e-01	7.631446e+04	1.209514e+03	1.209514e+03
1.400000e-01	2.100000e-01	7.857649e+04	1.227308e+03	1.227308e+03
2.100000e-01	2.800000e-01	7.924743e+04	1.232537e+03	1.232537e+03
2.800000e-01	3.500000e-01	7.905573e+04	1.231045e+03	1.231045e+03
3.500000e-01	4.200000e-01	8.139443e+04	1.249121e+03	1.249121e+03
4.200000e-01	4.900000e-01	8.298551e+04	1.261271e+03	1.261271e+03
4.900000e-01	5.600000e-01	8.488330e+04	1.275612e+03	1.275612e+03
5.600000e-01	6.300000e-01	8.551590e+04	1.280356e+03	1.280356e+03
6.300000e-01	7.000000e-01	8.977157e+04	1.311828e+03	1.311828e+03
7.000000e-01	7.700000e-01	9.119013e+04	1.322152e+03	1.322152e+03
7.700000e-01	8.400000e-01	9.494739e+04	1.349115e+03	1.349115e+03
8.400000e-01	9.100000e-01	1.001424e+05	1.385531e+03	1.385531e+03
9.100000e-01	9.800000e-01	1.043214e+05	1.414145e+03	1.414145e+03
9.800000e-01	1.050000e+00	1.060850e+05	1.426048e+03	1.426048e+03
1.050000e+00	1.120000e+00	1.120467e+05	1.465572e+03	1.465572e+03
1.120000e+00	1.190000e+00	1.161490e+05	1.492159e+03	1.492159e+03
1.190000e+00	1.260000e+00	1.244112e+05	1.544319e+03	1.544319e+03
1.260000e+00	1.330000e+00	1.287435e+05	1.570978e+03	1.570978e+03
1.330000e+00	1.400000e+00	1.340343e+05	1.602933e+03	1.602933e+03
1.400000e+00	1.470000e+00	1.466480e+05	1.676662e+03	1.676662e+03
1.470000e+00	1.540000e+00	1.531081e+05	1.713194e+03	1.713194e+03
1.540000e+00	1.610000e+00	1.645524e+05	1.776068e+03	1.776068e+03
1.610000e+00	1.680000e+00	1.803674e+05	1.859458e+03	1.859458e+03
1.680000e+00	1.750000e+00	1.936711e+05	1.926814e+03	1.926814e+03
1.750000e+00	1.820000e+00	2.055756e+05	1.985149e+03	1.985149e+03
1.820000e+00	1.890000e+00	2.237676e+05	2.071123e+03	2.071123e+03
1.890000e+00	1.960000e+00	2.388350e+05	2.139717e+03	2.139717e+03
1.960000e+00	2.030000e+00	2.631804e+05	2.246126e+03	2.246126e+03
2.030000e+00	2.100000e+00	2.851489e+05	2.337993e+03	2.337993e+03
2.100000e+00	2.170000e+00	3.152644e+05	2.458356e+03	2.458356e+03
2.170000e+00	2.240000e+00	3.388623e+05	2.548702e+03	2.548702e+03
2.240000e+00	2.310000e+00	3.681727e+05	2.656643e+03	2.656643e+03
2.310000e+00	2.380000e+00	4.062629e+05	2.790686e+03	2.790686e+03
2.380000e+00	2.450000e+00	4.389089e+05	2.900645e+03	2.900645e+03
2.450000e+00	2.520000e+00	4.809863e+05	3.036503e+03	3.036503e+03
2.520000e+00	2.590000e+00	5.231787e+05	3.166885e+03	3.166885e+03
2.590000e+00	2.660000e+00	5.734033e+05	3.315411e+03	3.315411e+03
2.660000e+00	2.730000e+00	6.228993e+05	3.455543e+03	3.455543e+03
2.730000e+00	2.800000e+00	6.685423e+05	3.579907e+03	3.579907e+03
2.800000e+00	2.870000e+00	7.175017e+05	3.708675e+03	3.708675e+03
2.870000e+00	2.940000e+00	7.581797e+05	3.812356e+03	3.812356e+03
2.940000e+00	3.010000e+00	7.982060e+05	3.911694e+03	3.911694e+03
3.010000e+00	3.080000e+00	8.326156e+05	3.995118e+03	3.995118e+03
3.080000e+00	3.150000e+00	7.420389e+05	3.771557e+03	3.771557e+03
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_EL_plots/yd_pT.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XMax=3000
XLabel=$p_T$ [GeV]
YLabel=d\sigma/d p_T$
YMin=0.000000001
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/analysis/esig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	2.454106e-01	6.806465e-02	6.806465e-02
3.000000e+01	4.000000e+01	3.397993e-01	8.009145e-02	8.009145e-02
4.000000e+01	5.000000e+01	2.076551e-01	6.261037e-02	6.261037e-02
5.000000e+01	6.000000e+01	2.831661e-01	7.311316e-02	7.311316e-02
6.000000e+01	7.000000e+01	1.698996e-01	5.663321e-02	5.663321e-02
7.000000e+01	8.000000e+01	2.076551e-01	6.261037e-02	6.261037e-02
8.000000e+01	9.000000e+01	1.510219e-01	5.339431e-02	5.339431e-02
9.000000e+01	1.000000e+02	3.775547e-01	8.442381e-02	8.442381e-02
1.000000e+02	1.100000e+02	4.153102e-01	8.854444e-02	8.854444e-02
1.100000e+02	1.200000e+02	6.418431e-01	1.100752e-01	1.100752e-01
1.200000e+02	1.300000e+02	6.795985e-01	1.132664e-01	1.132664e-01
1.300000e+02	1.400000e+02	7.173540e-01	1.163702e-01	1.163702e-01
1.400000e+02	1.500000e+02	7.551095e-01	1.193933e-01	1.193933e-01
1.500000e+02	1.600000e+02	1.245931e+00	1.533635e-01	1.533635e-01
1.600000e+02	1.700000e+02	1.698996e+00	1.790899e-01	1.790899e-01
1.700000e+02	1.800000e+02	1.661241e+00	1.770889e-01	1.770889e-01
1.800000e+02	1.900000e+02	1.698996e+00	1.790899e-01	1.790899e-01
1.900000e+02	2.000000e+02	2.718394e+00	2.265328e-01	2.265328e-01
2.000000e+02	2.100000e+02	2.076551e+00	1.979914e-01	1.979914e-01
2.100000e+02	2.200000e+02	2.472984e+00	2.160656e-01	2.160656e-01
2.200000e+02	2.300000e+02	2.586250e+00	2.209583e-01	2.209583e-01
2.300000e+02	2.400000e+02	3.379115e+00	2.525669e-01	2.525669e-01
2.400000e+02	2.500000e+02	4.115347e+00	2.787264e-01	2.787264e-01
2.500000e+02	2.600000e+02	3.473504e+00	2.560701e-01	2.560701e-01
2.600000e+02	2.700000e+02	4.039836e+00	2.761575e-01	2.761575e-01
2.700000e+02	2.800000e+02	4.568412e+00	2.936687e-01	2.936687e-01
2.800000e+02	2.900000e+02	4.757190e+00	2.996748e-01	2.996748e-01
2.900000e+02	3.000000e+02	5.606688e+00	3.253331e-01	3.253331e-01
3.000000e+02	3.100000e+02	6.097509e+00	3.392745e-01	3.392745e-01
3.100000e+02	3.200000e+02	6.059754e+00	3.382224e-01	3.382224e-01
3.200000e+02	3.300000e+02	6.833741e+00	3.591735e-01	3.591735e-01
3.300000e+02	3.400000e+02	7.418951e+00	3.742366e-01	3.742366e-01
3.400000e+02	3.500000e+02	8.041916e+00	3.896321e-01	3.896321e-01
3.500000e+02	3.600000e+02	8.476104e+00	4.000121e-01	4.000121e-01
3.600000e+02	3.700000e+02	9.608768e+00	4.259012e-01	4.259012e-01
3.700000e+02	3.800000e+02	1.070368e+01	4.495122e-01	4.495122e-01
3.800000e+02	3.900000e+02	1.196849e+01	4.753293e-01	4.753293e-01
3.900000e+02	4.000000e+02	1.228941e+01	4.816598e-01	4.816598e-01
4.000000e+02	4.100000e+02	1.285574e+01	4.926330e-01	4.926330e-01
4.100000e+02	4.200000e+02	1.361085e+01	5.068945e-01	5.068945e-01
4.200000e+02	4.300000e+02	1.491341e+01	5.305954e-01	5.305954e-01
4.300000e+02	4.400000e+02	1.593281e+01	5.484299e-01	5.484299e-01
4.400000e+02	4.500000e+02	1.759405e+01	5.763123e-01	5.763123e-01
4.500000e+02	4.600000e+02	1.859457e+01	5.924723e-01	5.924723e-01
4.600000e+02	4.700000e+02	1.933080e+01	6.040876e-01	6.040876e-01
4.700000e+02	4.800000e+02	1.749966e+01	5.747643e-01	5.747643e-01
4.800000e+02	4.900000e+02	1.700884e+01	5.666466e-01	5.666466e-01
4.900000e+02	5.000000e+02	1.453586e+01	5.238359e-01	5.238359e-01
5.000000e+02	5.100000e+02	1.070368e+01	4.495122e-01	4.495122e-01
5.100000e+02	5.200000e+02	8.192938e+00	3.932736e-01	3.932736e-01
5.200000e+02	5.300000e+02	6.154142e+00	3.408464e-01	3.408464e-01
5.300000e+02	5.400000e+02	4.643923e+00	2.960857e-01	2.960857e-01
5.400000e+02	5.500000e+02	3.945447e+00	2.729123e-01	2.729123e-01
5.500000e+02	5.600000e+02	3.246971e+00	2.475792e-01	2.475792e-01
5.600000e+02	5.700000e+02	2.340839e+00	2.102136e-01	2.102136e-01
5.700000e+02	5.800000e+02	2.076551e+00	1.979914e-01	1.979914e-01
5.800000e+02	5.900000e+02	1.642363e+00	1.760798e-01	1.760798e-01
5.900000e+02	6.000000e+02	1.793385e+00	1.839974e-01	1.839974e-01
6.000000e+02	6.100000e+02	1.170420e+00	1.486435e-01	1.486435e-01
6.100000e+02	6.200000e+02	1.359197e+00	1.601829e-01	1.601829e-01
6.200000e+02	6.300000e+02	1.019398e+00	1.387225e-01	1.387225e-01
6.300000e+02	6.400000e+02	8.117427e-01	1.237896e-01	1.237896e-01
6.400000e+02	6.500000e+02	5.852098e-01	1.051068e-01	1.051068e-01
6.500000e+02	6.600000e+02	6.040876e-01	1.067886e-01	1.067886e-01
6.600000e+02	6.700000e+02	4.341879e-01	9.053445e-02	9.053445e-02
6.700000e+02	6.800000e+02	4.153102e-01	8.854444e-02	8.854444e-02
6.800000e+02	6.900000e+02	2.642883e-01	7.063402e-02	7.063402e-02
6.900000e+02	7.000000e+02	3.020438e-01	7.551095e-02	7.551095e-02
7.000000e+02	7.100000e+02	2.642883e-01	7.063402e-02	7.063402e-02
7.100000e+02	7.200000e+02	2.265328e-01	6.539440e-02	6.539440e-02
7.200000e+02	7.300000e+02	1.887774e-01	5.969665e-02	5.969665e-02
7.300000e+02	7.400000e+02	2.265328e-01	6.539440e-02	6.539440e-02
7.400000e+02	7.500000e+02	1.510219e-01	5.339431e-02	5.339431e-02
7.500000e+02	7.600000e+02	1.321442e-01	4.994580e-02	4.994580e-02
7.600000e+02	7.700000e+02	1.698996e-01	5.663321e-02	5.663321e-02
7.700000e+02	7.800000e+02	9.438868e-02	4.221191e-02	4.221191e-02
7.800000e+02	7.900000e+02	1.321442e-01	4.994580e-02	4.994580e-02
7.900000e+02	8.000000e+02	1.321442e-01	4.994580e-02	4.994580e-02
8.000000e+02	8.100000e+02	1.887774e-02	1.887774e-02	1.887774e-02
8.100000e+02	8.200000e+02	1.321442e-01	4.994580e-02	4.994580e-02
8.200000e+02	8.300000e+02	5.663321e-02	3.269720e-02	3.269720e-02
8.300000e+02	8.400000e+02	7.551095e-02	3.775548e-02	3.775548e-02
8.400000e+02	8.500000e+02	7.551095e-02	3.775548e-02	3.775548e-02
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	1.887774e-02	1.887774e-02	1.887774e-02
8.800000e+02	8.900000e+02	7.551095e-02	3.775548e-02	3.775548e-02
8.900000e+02	9.000000e+02	5.663321e-02	3.269720e-02	3.269720e-02
9.000000e+02	9.100000e+02	3.775547e-02	2.669715e-02	2.669715e-02
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	3.775547e-02	2.669715e-02	2.669715e-02
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	1.887774e-02	1.887774e-02	1.887774e-02
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	1.887774e-02	1.887774e-02	1.887774e-02
9.700000e+02	9.800000e+02	1.887774e-02	1.887774e-02	1.887774e-02
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/analysis/esig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	2.016734e-04	5.821810e-05	5.821810e-05
3.000000e+01	4.000000e+01	5.377958e-04	9.506976e-05	9.506976e-05
4.000000e+01	5.000000e+01	2.857040e-04	6.929340e-05	6.929340e-05
5.000000e+01	6.000000e+01	2.184795e-04	6.059532e-05	6.059532e-05
6.000000e+01	7.000000e+01	1.512551e-04	5.041835e-05	5.041835e-05
7.000000e+01	8.000000e+01	2.016734e-04	5.821810e-05	5.821810e-05
8.000000e+01	9.000000e+01	1.176428e-04	4.446481e-05	4.446481e-05
9.000000e+01	1.000000e+02	8.403059e-05	3.757962e-05	3.757962e-05
1.000000e+02	1.100000e+02	1.008367e-04	4.116642e-05	4.116642e-05
1.100000e+02	1.200000e+02	6.722447e-05	3.361223e-05	3.361223e-05
1.200000e+02	1.300000e+02	8.403059e-05	3.757962e-05	3.757962e-05
1.300000e+02	1.400000e+02	3.361224e-05	2.376744e-05	2.376744e-05
1.400000e+02	1.500000e+02	6.722447e-05	3.361223e-05	3.361223e-05
1.500000e+02	1.600000e+02	8.403059e-05	3.757962e-05	3.757962e-05
1.600000e+02	1.700000e+02	3.361224e-05	2.376744e-05	2.376744e-05
1.700000e+02	1.800000e+02	1.008367e-04	4.116642e-05	4.116642e-05
1.800000e+02	1.900000e+02	6.722447e-05	3.361223e-05	3.361223e-05
1.900000e+02	2.000000e+02	8.403059e-05	3.757962e-05	3.757962e-05
2.000000e+02	2.100000e+02	5.041835e-05	2.910905e-05	2.910905e-05
2.100000e+02	2.200000e+02	5.041835e-05	2.910905e-05	2.910905e-05
2.200000e+02	2.300000e+02	1.008367e-04	4.116642e-05	4.116642e-05
2.300000e+02	2.400000e+02	1.680612e-05	1.680612e-05	1.680612e-05
2.400000e+02	2.500000e+02	1.008367e-04	4.116642e-05	4.116642e-05
2.500000e+02	2.600000e+02	1.680612e-04	5.314561e-05	5.314561e-05
2.600000e+02	2.700000e+02	1.176428e-04	4.446481e-05	4.446481e-05
2.700000e+02	2.800000e+02	1.848673e-04	5.573958e-05	5.573958e-05
2.800000e+02	2.900000e+02	1.848673e-04	5.573958e-05	5.573958e-05
2.900000e+02	3.000000e+02	1.680612e-04	5.314561e-05	5.314561e-05
3.000000e+02	3.100000e+02	1.848673e-04	5.573958e-05	5.573958e-05
3.100000e+02	3.200000e+02	4.201529e-04	8.403059e-05	8.403059e-05
3.200000e+02	3.300000e+02	2.688979e-04	6.722447e-05	6.722447e-05
3.300000e+02	3.400000e+02	4.033468e-04	8.233282e-05	8.233282e-05
3.400000e+02	3.500000e+02	4.537652e-04	8.732715e-05	8.732715e-05
3.500000e+02	3.600000e+02	4.873774e-04	9.050371e-05	9.050371e-05
3.600000e+02	3.700000e+02	5.714080e-04	9.799566e-05	9.799566e-05
3.700000e+02	3.800000e+02	4.369591e-04	8.569472e-05	8.569472e-05
3.800000e+02	3.900000e+02	5.882141e-04	9.942633e-05	9.942633e-05
3.900000e+02	4.000000e+02	4.873774e-04	9.050371e-05	9.050371e-05
4.000000e+02	4.100000e+02	7.730814e-04	1.139846e-04	1.139846e-04
4.100000e+02	4.200000e+02	4.705713e-04	8.892961e-05	8.892961e-05
4.200000e+02	4.300000e+02	7.394692e-04	1.114792e-04	1.114792e-04
4.300000e+02	4.400000e+02	4.369591e-04	8.569472e-05	8.569472e-05
4.400000e+02	4.500000e+02	6.890508e-04	1.076117e-04	1.076117e-04
4.500000e+02	4.600000e+02	9.747548e-04	1.279916e-04	1.279916e-04
4.600000e+02	4.700000e+02	7.562753e-04	1.127389e-04	1.127389e-04
4.700000e+02	4.800000e+02	8.066936e-04	1.164362e-04	1.164362e-04
4.800000e+02	4.900000e+02	7.058569e-04	1.089161e-04	1.089161e-04
4.900000e+02	5.000000e+02	6.218263e-04	1.022276e-04	1.022276e-04
5.000000e+02	5.100000e+02	7.898875e-04	1.152169e-04	1.152169e-04
5.100000e+02	5.200000e+02	9.747548e-04	1.279916e-04	1.279916e-04
5.200000e+02	5.300000e+02	1.008367e-03	1.301796e-04	1.301796e-04
5.300000e+02	5.400000e+02	9.579487e-04	1.268834e-04	1.268834e-04
5.400000e+02	5.500000e+02	1.075592e-03	1.344489e-04	1.344489e-04
5.500000e+02	5.600000e+02	9.915609e-04	1.290902e-04	1.290902e-04
5.600000e+02	5.700000e+02	1.310877e-03	1.484276e-04	1.484276e-04
5.700000e+02	5.800000e+02	1.378102e-03	1.521859e-04	1.521859e-04
5.800000e+02	5.900000e+02	1.327683e-03	1.493760e-04	1.493760e-04
5.900000e+02	6.000000e+02	1.428520e-03	1.549447e-04	1.549447e-04
6.000000e+02	6.100000e+02	1.462132e-03	1.567570e-04	1.567570e-04
6.100000e+02	6.200000e+02	1.277265e-03	1.465123e-04	1.465123e-04
6.200000e+02	6.300000e+02	1.142816e-03	1.385868e-04	1.385868e-04
6.300000e+02	6.400000e+02	1.243653e-03	1.445717e-04	1.445717e-04
6.400000e+02	6.500000e+02	1.344489e-03	1.503185e-04	1.503185e-04
6.500000e+02	6.600000e+02	1.361296e-03	1.512550e-04	1.512550e-04
6.600000e+02	6.700000e+02	1.579775e-03	1.629414e-04	1.629414e-04
6.700000e+02	6.800000e+02	1.294071e-03	1.474731e-04	1.474731e-04
6.800000e+02	6.900000e+02	1.579775e-03	1.629414e-04	1.629414e-04
6.900000e+02	7.000000e+02	1.680612e-03	1.680612e-04	1.680612e-04
7.000000e+02	7.100000e+02	1.445326e-03	1.558535e-04	1.558535e-04
7.100000e+02	7.200000e+02	1.680612e-03	1.680612e-04	1.680612e-04
7.200000e+02	7.300000e+02	1.731030e-03	1.705635e-04	1.705635e-04
7.300000e+02	7.400000e+02	1.815061e-03	1.746543e-04	1.746543e-04
7.400000e+02	7.500000e+02	1.949510e-03	1.810074e-04	1.810074e-04
7.500000e+02	7.600000e+02	2.067152e-03	1.863889e-04	1.863889e-04
7.600000e+02	7.700000e+02	2.083959e-03	1.871450e-04	1.871450e-04
7.700000e+02	7.800000e+02	1.882285e-03	1.778592e-04	1.778592e-04
7.800000e+02	7.900000e+02	1.815061e-03	1.746543e-04	1.746543e-04
7.900000e+02	8.000000e+02	1.899091e-03	1.786515e-04	1.786515e-04
8.000000e+02	8.100000e+02	1.949510e-03	1.810074e-04	1.810074e-04
8.100000e+02	8.200000e+02	1.949510e-03	1.810074e-04	1.810074e-04
8.200000e+02	8.300000e+02	2.184795e-03	1.916192e-04	1.916192e-04
8.300000e+02	8.400000e+02	1.915897e-03	1.794402e-04	1.794402e-04
8.400000e+02	8.500000e+02	2.151183e-03	1.901395e-04	1.901395e-04
8.500000e+02	8.600000e+02	2.201601e-03	1.923548e-04	1.923548e-04
8.600000e+02	8.700000e+02	2.151183e-03	1.901395e-04	1.901395e-04
8.700000e+02	8.800000e+02	2.302438e-03	1.967106e-04	1.967106e-04
8.800000e+02	8.900000e+02	2.621754e-03	2.099083e-04	2.099083e-04
8.900000e+02	9.000000e+02	2.167989e-03	1.908808e-04	1.908808e-04
9.000000e+02	9.100000e+02	2.924264e-03	2.216879e-04	2.216879e-04
9.100000e+02	9.200000e+02	2.722591e-03	2.139069e-04	2.139069e-04
9.200000e+02	9.300000e+02	2.705785e-03	2.132457e-04	2.132457e-04
9.300000e+02	9.400000e+02	3.008295e-03	2.248505e-04	2.248505e-04
9.400000e+02	9.500000e+02	2.621754e-03	2.099083e-04	2.099083e-04
9.500000e+02	9.600000e+02	2.369663e-03	1.995616e-04	1.995616e-04
9.600000e+02	9.700000e+02	2.789816e-03	2.165317e-04	2.165317e-04
9.700000e+02	9.800000e+02	2.957877e-03	2.229583e-04	2.229583e-04
9.800000e+02	9.900000e+02	2.907458e-03	2.210500e-04	2.210500e-04
9.900000e+02	1.000000e+03	3.008295e-03	2.248505e-04	2.248505e-04
1.000000e+03	1.010000e+03	3.092326e-03	2.279693e-04	2.279693e-04
1.010000e+03	1.020000e+03	3.092326e-03	2.279693e-04	2.279693e-04
1.020000e+03	1.030000e+03	2.890652e-03	2.204102e-04	2.204102e-04
1.030000e+03	1.040000e+03	3.125938e-03	2.292049e-04	2.292049e-04
1.040000e+03	1.050000e+03	3.310805e-03	2.358851e-04	2.358851e-04
1.050000e+03	1.060000e+03	2.924264e-03	2.216879e-04	2.216879e-04
1.060000e+03	1.070000e+03	3.193162e-03	2.316563e-04	2.316563e-04
1.070000e+03	1.080000e+03	3.243581e-03	2.334781e-04	2.334781e-04
1.080000e+03	1.090000e+03	3.764570e-03	2.515309e-04	2.515309e-04
1.090000e+03	1.100000e+03	3.209968e-03	2.322652e-04	2.322652e-04
1.100000e+03	1.110000e+03	4.033468e-03	2.603593e-04	2.603593e-04
1.110000e+03	1.120000e+03	4.016662e-03	2.598163e-04	2.598163e-04
1.120000e+03	1.130000e+03	4.083887e-03	2.619814e-04	2.619814e-04
1.130000e+03	1.140000e+03	3.983050e-03	2.587269e-04	2.587269e-04
1.140000e+03	1.150000e+03	4.588070e-03	2.776826e-04	2.776826e-04
1.150000e+03	1.160000e+03	4.235142e-03	2.667888e-04	2.667888e-04
1.160000e+03	1.170000e+03	4.840162e-03	2.852093e-04	2.852093e-04
1.170000e+03	1.180000e+03	4.134305e-03	2.635936e-04	2.635936e-04
1.180000e+03	1.190000e+03	4.554458e-03	2.766636e-04	2.766636e-04
1.190000e+03	1.200000e+03	4.403203e-03	2.720308e-04	2.720308e-04
1.200000e+03	1.210000e+03	4.873774e-03	2.861979e-04	2.861979e-04
1.210000e+03	1.220000e+03	5.058641e-03	2.915752e-04	2.915752e-04
1.220000e+03	1.230000e+03	4.890580e-03	2.866909e-04	2.866909e-04
1.230000e+03	1.240000e+03	5.075447e-03	2.920592e-04	2.920592e-04
1.240000e+03	1.250000e+03	5.764498e-03	3.112537e-04	3.112537e-04
1.250000e+03	1.260000e+03	5.932559e-03	3.157583e-04	3.157583e-04
1.260000e+03	1.270000e+03	5.579631e-03	3.062220e-04	3.062220e-04
1.270000e+03	1.280000e+03	6.100621e-03	3.201995e-04	3.201995e-04
1.280000e+03	1.290000e+03	6.352712e-03	3.267482e-04	3.267482e-04
1.290000e+03	1.300000e+03	6.100621e-03	3.201995e-04	3.201995e-04
1.300000e+03	1.310000e+03	6.083815e-03	3.197582e-04	3.197582e-04
1.310000e+03	1.320000e+03	6.705641e-03	3.357020e-04	3.357020e-04
1.320000e+03	1.330000e+03	6.453549e-03	3.293313e-04	3.293313e-04
1.330000e+03	1.340000e+03	7.798039e-03	3.620149e-04	3.620149e-04
1.340000e+03	1.350000e+03	6.638416e-03	3.340150e-04	3.340150e-04
1.350000e+03	1.360000e+03	7.730814e-03	3.604511e-04	3.604511e-04
1.360000e+03	1.370000e+03	7.814845e-03	3.624047e-04	3.624047e-04
1.370000e+03	1.380000e+03	8.369447e-03	3.750439e-04	3.750439e-04
1.380000e+03	1.390000e+03	8.974467e-03	3.883631e-04	3.883631e-04
1.390000e+03	1.400000e+03	9.041691e-03	3.898150e-04	3.898150e-04
1.400000e+03	1.410000e+03	1.058785e-02	4.218302e-04	4.218302e-04
1.410000e+03	1.420000e+03	9.966028e-03	4.092557e-04	4.092557e-04
1.420000e+03	1.430000e+03	1.085675e-02	4.271531e-04	4.271531e-04
1.430000e+03	1.440000e+03	1.174748e-02	4.443304e-04	4.443304e-04
1.440000e+03	1.450000e+03	1.265501e-02	4.611740e-04	4.611740e-04
1.450000e+03	1.460000e+03	1.179789e-02	4.452828e-04	4.452828e-04
1.460000e+03	1.470000e+03	1.204999e-02	4.500150e-04	4.500150e-04
1.470000e+03	1.480000e+03	1.248695e-02	4.581016e-04	4.581016e-04
1.480000e+03	1.490000e+03	1.201637e-02	4.493869e-04	4.493869e-04
1.490000e+03	1.500000e+03	1.041979e-02	4.184690e-04	4.184690e-04
1.500000e+03	1.510000e+03	9.293783e-03	3.952118e-04	3.952118e-04
1.510000e+03	1.520000e+03	7.176212e-03	3.472813e-04	3.472813e-04
1.520000e+03	1.530000e+03	5.025029e-03	2.906049e-04	2.906049e-04
1.530000e+03	1.540000e+03	4.268754e-03	2.678454e-04	2.678454e-04
1.540000e+03	1.550000e+03	2.974683e-03	2.235909e-04	2.235909e-04
1.550000e+03	1.560000e+03	2.453693e-03	2.030691e-04	2.030691e-04
1.560000e+03	1.570000e+03	2.201601e-03	1.923548e-04	1.923548e-04
1.570000e+03	1.580000e+03	1.596581e-03	1.638058e-04	1.638058e-04
1.580000e+03	1.590000e+03	1.495744e-03	1.585486e-04	1.585486e-04
1.590000e+03	1.600000e+03	1.243653e-03	1.445717e-04	1.445717e-04
1.600000e+03	1.610000e+03	7.562753e-04	1.127389e-04	1.127389e-04
1.610000e+03	1.620000e+03	7.226631e-04	1.102051e-04	1.102051e-04
1.620000e+03	1.630000e+03	9.075303e-04	1.234992e-04	1.234992e-04
1.630000e+03	1.640000e+03	5.377958e-04	9.506976e-05	9.506976e-05
1.640000e+03	1.650000e+03	3.865407e-04	8.059931e-05	8.059931e-05
1.650000e+03	1.660000e+03	4.873774e-04	9.050371e-05	9.050371e-05
1.660000e+03	1.670000e+03	4.201529e-04	8.403059e-05	8.403059e-05
1.670000e+03	1.680000e+03	3.865407e-04	8.059931e-05	8.059931e-05
1.680000e+03	1.690000e+03	2.184795e-04	6.059532e-05	6.059532e-05
1.690000e+03	1.700000e+03	3.697346e-04	7.882768e-05	7.882768e-05
1.700000e+03	1.710000e+03	2.688979e-04	6.722447e-05	6.722447e-05
1.710000e+03	1.720000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.720000e+03	1.730000e+03	2.352856e-04	6.288273e-05	6.288273e-05
1.730000e+03	1.740000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.740000e+03	1.750000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.750000e+03	1.760000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.760000e+03	1.770000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.770000e+03	1.780000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.780000e+03	1.790000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.790000e+03	1.800000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.800000e+03	1.810000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.810000e+03	1.820000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.820000e+03	1.830000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.830000e+03	1.840000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.840000e+03	1.850000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.850000e+03	1.860000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.860000e+03	1.870000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.870000e+03	1.880000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.880000e+03	1.890000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.890000e+03	1.900000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.900000e+03	1.910000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.910000e+03	1.920000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.920000e+03	1.930000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.930000e+03	1.940000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.940000e+03	1.950000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.950000e+03	1.960000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.960000e+03	1.970000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.970000e+03	1.980000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.980000e+03	1.990000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.990000e+03	2.000000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.000000e+03	2.010000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.010000e+03	2.020000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.040000e+03	2.050000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.050000e+03	2.060000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.060000e+03	2.070000e+03	6.722447e-05	3.361223e-05	3.361223e-05
2.070000e+03	2.080000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.100000e+03	2.110000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.110000e+03	2.120000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/analysis/esig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=5.29201877934972435e+04
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	2.587173e-06	8.623911e-07	8.623911e-07
3.000000e+01	4.000000e+01	6.899129e-06	1.408279e-06	1.408279e-06
4.000000e+01	5.000000e+01	3.449564e-06	9.958034e-07	9.958034e-07
5.000000e+01	6.000000e+01	2.874637e-06	9.090400e-07	9.090400e-07
6.000000e+01	7.000000e+01	3.162101e-06	9.534092e-07	9.534092e-07
7.000000e+01	8.000000e+01	2.874637e-06	9.090400e-07	9.090400e-07
8.000000e+01	9.000000e+01	5.749274e-07	4.065350e-07	4.065350e-07
9.000000e+01	1.000000e+02	2.874637e-07	2.874637e-07	2.874637e-07
1.000000e+02	1.100000e+02	8.623911e-07	4.979017e-07	4.979017e-07
1.100000e+02	1.200000e+02	1.149855e-06	5.749274e-07	5.749274e-07
1.200000e+02	1.300000e+02	8.623911e-07	4.979017e-07	4.979017e-07
1.300000e+02	1.400000e+02	2.874637e-07	2.874637e-07	2.874637e-07
1.400000e+02	1.500000e+02	2.874637e-07	2.874637e-07	2.874637e-07
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	1.724782e-06	7.041393e-07	7.041393e-07
1.700000e+02	1.800000e+02	5.749274e-07	4.065350e-07	4.065350e-07
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	8.623911e-07	4.979017e-07	4.979017e-07
2.100000e+02	2.200000e+02	2.874637e-07	2.874637e-07	2.874637e-07
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	2.874637e-07	2.874637e-07	2.874637e-07
2.400000e+02	2.500000e+02	2.874637e-07	2.874637e-07	2.874637e-07
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	2.874637e-07	2.874637e-07	2.874637e-07
2.700000e+02	2.800000e+02	2.874637e-07	2.874637e-07	2.874637e-07
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	2.874637e-07	2.874637e-07	2.874637e-07
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	8.623911e-07	4.979017e-07	4.979017e-07
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	5.749274e-07	4.065350e-07	4.065350e-07
3.700000e+02	3.800000e+02	8.623911e-07	4.979017e-07	4.979017e-07
3.800000e+02	3.900000e+02	1.149855e-06	5.749274e-07	5.749274e-07
3.900000e+02	4.000000e+02	2.874637e-07	2.874637e-07	2.874637e-07
4.000000e+02	4.100000e+02	5.749274e-07	4.065350e-07	4.065350e-07
4.100000e+02	4.200000e+02	5.749274e-07	4.065350e-07	4.065350e-07
4.200000e+02	4.300000e+02	8.623911e-07	4.979017e-07	4.979017e-07
4.300000e+02	4.400000e+02	2.012246e-06	7.605574e-07	7.605574e-07
4.400000e+02	4.500000e+02	5.749274e-07	4.065350e-07	4.065350e-07
4.500000e+02	4.600000e+02	2.587173e-06	8.623911e-07	8.623911e-07
4.600000e+02	4.700000e+02	2.012246e-06	7.605574e-07	7.605574e-07
4.700000e+02	4.800000e+02	2.299710e-06	8.130701e-07	8.130701e-07
4.800000e+02	4.900000e+02	2.299710e-06	8.130701e-07	8.130701e-07
4.900000e+02	5.000000e+02	2.587173e-06	8.623911e-07	8.623911e-07
5.000000e+02	5.100000e+02	2.587173e-06	8.623911e-07	8.623911e-07
5.100000e+02	5.200000e+02	4.311955e-06	1.113342e-06	1.113342e-06
5.200000e+02	5.300000e+02	4.024492e-06	1.075591e-06	1.075591e-06
5.300000e+02	5.400000e+02	4.599419e-06	1.149855e-06	1.149855e-06
5.400000e+02	5.500000e+02	6.036738e-06	1.317324e-06	1.317324e-06
5.500000e+02	5.600000e+02	4.024492e-06	1.075591e-06	1.075591e-06
5.600000e+02	5.700000e+02	5.749274e-06	1.285577e-06	1.285577e-06
5.700000e+02	5.800000e+02	5.749274e-06	1.285577e-06	1.285577e-06
5.800000e+02	5.900000e+02	5.461810e-06	1.253025e-06	1.253025e-06
5.900000e+02	6.000000e+02	7.761520e-06	1.493705e-06	1.493705e-06
6.000000e+02	6.100000e+02	4.024492e-06	1.075591e-06	1.075591e-06
6.100000e+02	6.200000e+02	6.611665e-06	1.378628e-06	1.378628e-06
6.200000e+02	6.300000e+02	6.036738e-06	1.317324e-06	1.317324e-06
6.300000e+02	6.400000e+02	6.036738e-06	1.317324e-06	1.317324e-06
6.400000e+02	6.500000e+02	5.749274e-06	1.285577e-06	1.285577e-06
6.500000e+02	6.600000e+02	4.024492e-06	1.075591e-06	1.075591e-06
6.600000e+02	6.700000e+02	8.911374e-06	1.600530e-06	1.600530e-06
6.700000e+02	6.800000e+02	5.174346e-06	1.219605e-06	1.219605e-06
6.800000e+02	6.900000e+02	1.034869e-05	1.724782e-06	1.724782e-06
6.900000e+02	7.000000e+02	6.899129e-06	1.408279e-06	1.408279e-06
7.000000e+02	7.100000e+02	6.036738e-06	1.317324e-06	1.317324e-06
7.100000e+02	7.200000e+02	6.611665e-06	1.378628e-06	1.378628e-06
7.200000e+02	7.300000e+02	1.121108e-05	1.795210e-06	1.795210e-06
7.300000e+02	7.400000e+02	7.474056e-06	1.465783e-06	1.465783e-06
7.400000e+02	7.500000e+02	1.178601e-05	1.840666e-06	1.840666e-06
7.500000e+02	7.600000e+02	9.486302e-06	1.651353e-06	1.651353e-06
7.600000e+02	7.700000e+02	9.486302e-06	1.651353e-06	1.651353e-06
7.700000e+02	7.800000e+02	7.186592e-06	1.437318e-06	1.437318e-06
7.800000e+02	7.900000e+02	8.911374e-06	1.600530e-06	1.600530e-06
7.900000e+02	8.000000e+02	1.121108e-05	1.795210e-06	1.795210e-06
8.000000e+02	8.100000e+02	1.207348e-05	1.862978e-06	1.862978e-06
8.100000e+02	8.200000e+02	7.186592e-06	1.437318e-06	1.437318e-06
8.200000e+02	8.300000e+02	8.911374e-06	1.600530e-06	1.600530e-06
8.300000e+02	8.400000e+02	1.006123e-05	1.700658e-06	1.700658e-06
8.400000e+02	8.500000e+02	1.264840e-05	1.906818e-06	1.906818e-06
8.500000e+02	8.600000e+02	9.198838e-06	1.626140e-06	1.626140e-06
8.600000e+02	8.700000e+02	1.149855e-05	1.818080e-06	1.818080e-06
8.700000e+02	8.800000e+02	1.609797e-05	2.151181e-06	2.151181e-06
8.800000e+02	8.900000e+02	1.379826e-05	1.991607e-06	1.991607e-06
8.900000e+02	9.000000e+02	1.178601e-05	1.840666e-06	1.840666e-06
9.000000e+02	9.100000e+02	1.552304e-05	2.112418e-06	2.112418e-06
9.100000e+02	9.200000e+02	1.006123e-05	1.700658e-06	1.700658e-06
9.200000e+02	9.300000e+02	1.092362e-05	1.772045e-06	1.772045e-06
9.300000e+02	9.400000e+02	1.523558e-05	2.092767e-06	2.092767e-06
9.400000e+02	9.500000e+02	1.466065e-05	2.052901e-06	2.052901e-06
9.500000e+02	9.600000e+02	8.623911e-06	1.574503e-06	1.574503e-06
9.600000e+02	9.700000e+02	1.408572e-05	2.012246e-06	2.012246e-06
9.700000e+02	9.800000e+02	1.236094e-05	1.885025e-06	1.885025e-06
9.800000e+02	9.900000e+02	1.149855e-05	1.818080e-06	1.818080e-06
9.900000e+02	1.000000e+03	1.236094e-05	1.885025e-06	1.885025e-06
1.000000e+03	1.010000e+03	1.523558e-05	2.092767e-06	2.092767e-06
1.010000e+03	1.020000e+03	1.408572e-05	2.012246e-06	2.012246e-06
1.020000e+03	1.030000e+03	1.638543e-05	2.170303e-06	2.170303e-06
1.030000e+03	1.040000e+03	1.264840e-05	1.906818e-06	1.906818e-06
1.040000e+03	1.050000e+03	1.236094e-05	1.885025e-06	1.885025e-06
1.050000e+03	1.060000e+03	1.293587e-05	1.928365e-06	1.928365e-06
1.060000e+03	1.070000e+03	1.494811e-05	2.072930e-06	2.072930e-06
1.070000e+03	1.080000e+03	1.408572e-05	2.012246e-06	2.012246e-06
1.080000e+03	1.090000e+03	1.868514e-05	2.317606e-06	2.317606e-06
1.090000e+03	1.100000e+03	1.351079e-05	1.970752e-06	1.970752e-06
1.100000e+03	1.110000e+03	2.040992e-05	2.422212e-06	2.422212e-06
1.110000e+03	1.120000e+03	1.264840e-05	1.906818e-06	1.906818e-06
1.120000e+03	1.130000e+03	1.638543e-05	2.170303e-06	2.170303e-06
1.130000e+03	1.140000e+03	1.839768e-05	2.299710e-06	2.299710e-06
1.140000e+03	1.150000e+03	1.954753e-05	2.370486e-06	2.370486e-06
1.150000e+03	1.160000e+03	1.811021e-05	2.281672e-06	2.281672e-06
1.160000e+03	1.170000e+03	1.638543e-05	2.170303e-06	2.170303e-06
1.170000e+03	1.180000e+03	1.926007e-05	2.352992e-06	2.352992e-06
1.180000e+03	1.190000e+03	2.155978e-05	2.489509e-06	2.489509e-06
1.190000e+03	1.200000e+03	1.983499e-05	2.387853e-06	2.387853e-06
1.200000e+03	1.210000e+03	1.753529e-05	2.245163e-06	2.245163e-06
1.210000e+03	1.220000e+03	2.098485e-05	2.456091e-06	2.456091e-06
1.220000e+03	1.230000e+03	1.552304e-05	2.112418e-06	2.112418e-06
1.230000e+03	1.240000e+03	1.839768e-05	2.299710e-06	2.299710e-06
1.240000e+03	1.250000e+03	1.638543e-05	2.170303e-06	2.170303e-06
1.250000e+03	1.260000e+03	1.696036e-05	2.208050e-06	2.208050e-06
1.260000e+03	1.270000e+03	2.127231e-05	2.472856e-06	2.472856e-06
1.270000e+03	1.280000e+03	2.155978e-05	2.489509e-06	2.489509e-06
1.280000e+03	1.290000e+03	1.926007e-05	2.352992e-06	2.352992e-06
1.290000e+03	1.300000e+03	1.696036e-05	2.208050e-06	2.208050e-06
1.300000e+03	1.310000e+03	2.184724e-05	2.506050e-06	2.506050e-06
1.310000e+03	1.320000e+03	2.328456e-05	2.587173e-06	2.587173e-06
1.320000e+03	1.330000e+03	2.127231e-05	2.472856e-06	2.472856e-06
1.330000e+03	1.340000e+03	1.839768e-05	2.299710e-06	2.299710e-06
1.340000e+03	1.350000e+03	2.299710e-05	2.571153e-06	2.571153e-06
1.350000e+03	1.360000e+03	2.012246e-05	2.405094e-06	2.405094e-06
1.360000e+03	1.370000e+03	2.299710e-05	2.571153e-06	2.571153e-06
1.370000e+03	1.380000e+03	2.155978e-05	2.489509e-06	2.489509e-06
1.380000e+03	1.390000e+03	2.443441e-05	2.650284e-06	2.650284e-06
1.390000e+03	1.400000e+03	1.983499e-05	2.387853e-06	2.387853e-06
1.400000e+03	1.410000e+03	2.127231e-05	2.472856e-06	2.472856e-06
1.410000e+03	1.420000e+03	2.357202e-05	2.603095e-06	2.603095e-06
1.420000e+03	1.430000e+03	2.242217e-05	2.538811e-06	2.538811e-06
1.430000e+03	1.440000e+03	2.414695e-05	2.634648e-06	2.634648e-06
1.440000e+03	1.450000e+03	2.989622e-05	2.931566e-06	2.931566e-06
1.450000e+03	1.460000e+03	2.155978e-05	2.489509e-06	2.489509e-06
1.460000e+03	1.470000e+03	2.817144e-05	2.845745e-06	2.845745e-06
1.470000e+03	1.480000e+03	2.472188e-05	2.665829e-06	2.665829e-06
1.480000e+03	1.490000e+03	2.127231e-05	2.472856e-06	2.472856e-06
1.490000e+03	1.500000e+03	3.133354e-05	3.001209e-06	3.001209e-06
1.500000e+03	1.510000e+03	2.874637e-05	2.874637e-06	2.874637e-06
1.510000e+03	1.520000e+03	2.874637e-05	2.874637e-06	2.874637e-06
1.520000e+03	1.530000e+03	3.018369e-05	2.945626e-06	2.945626e-06
1.530000e+03	1.540000e+03	2.184724e-05	2.506050e-06	2.506050e-06
1.540000e+03	1.550000e+03	2.989622e-05	2.931566e-06	2.931566e-06
1.550000e+03	1.560000e+03	2.443441e-05	2.650284e-06	2.650284e-06
1.560000e+03	1.570000e+03	2.558427e-05	2.711927e-06	2.711927e-06
1.570000e+03	1.580000e+03	3.133354e-05	3.001209e-06	3.001209e-06
1.580000e+03	1.590000e+03	2.817144e-05	2.845745e-06	2.845745e-06
1.590000e+03	1.600000e+03	2.472188e-05	2.665829e-06	2.665829e-06
1.600000e+03	1.610000e+03	2.817144e-05	2.845745e-06	2.845745e-06
1.610000e+03	1.620000e+03	3.018369e-05	2.945626e-06	2.945626e-06
1.620000e+03	1.630000e+03	2.759651e-05	2.816557e-06	2.816557e-06
1.630000e+03	1.640000e+03	2.989622e-05	2.931566e-06	2.931566e-06
1.640000e+03	1.650000e+03	3.392072e-05	3.122655e-06	3.122655e-06
1.650000e+03	1.660000e+03	2.673412e-05	2.772199e-06	2.772199e-06
1.660000e+03	1.670000e+03	2.328456e-05	2.587173e-06	2.587173e-06
1.670000e+03	1.680000e+03	3.018369e-05	2.945626e-06	2.945626e-06
1.680000e+03	1.690000e+03	3.248340e-05	3.055781e-06	3.055781e-06
1.690000e+03	1.700000e+03	3.104608e-05	2.987410e-06	2.987410e-06
1.700000e+03	1.710000e+03	2.615920e-05	2.742229e-06	2.742229e-06
1.710000e+03	1.720000e+03	3.018369e-05	2.945626e-06	2.945626e-06
1.720000e+03	1.730000e+03	3.478311e-05	3.162101e-06	3.162101e-06
1.730000e+03	1.740000e+03	3.277086e-05	3.069272e-06	3.069272e-06
1.740000e+03	1.750000e+03	3.075862e-05	2.973548e-06	2.973548e-06
1.750000e+03	1.760000e+03	3.593296e-05	3.213942e-06	3.213942e-06
1.760000e+03	1.770000e+03	3.650789e-05	3.239551e-06	3.239551e-06
1.770000e+03	1.780000e+03	3.420818e-05	3.135859e-06	3.135859e-06
1.780000e+03	1.790000e+03	3.277086e-05	3.069272e-06	3.069272e-06
1.790000e+03	1.800000e+03	3.018369e-05	2.945626e-06	2.945626e-06
1.800000e+03	1.810000e+03	3.737028e-05	3.277591e-06	3.277591e-06
1.810000e+03	1.820000e+03	3.852013e-05	3.327633e-06	3.327633e-06
1.820000e+03	1.830000e+03	3.650789e-05	3.239551e-06	3.239551e-06
1.830000e+03	1.840000e+03	4.196970e-05	3.473436e-06	3.473436e-06
1.840000e+03	1.850000e+03	3.794521e-05	3.302706e-06	3.302706e-06
1.850000e+03	1.860000e+03	4.168224e-05	3.461521e-06	3.461521e-06
1.860000e+03	1.870000e+03	4.398195e-05	3.555729e-06	3.555729e-06
1.870000e+03	1.880000e+03	4.081984e-05	3.425525e-06	3.425525e-06
1.880000e+03	1.890000e+03	4.225716e-05	3.485312e-06	3.485312e-06
1.890000e+03	1.900000e+03	3.794521e-05	3.302706e-06	3.302706e-06
1.900000e+03	1.910000e+03	3.966999e-05	3.376934e-06	3.376934e-06
1.910000e+03	1.920000e+03	4.225716e-05	3.485312e-06	3.485312e-06
1.920000e+03	1.930000e+03	4.398195e-05	3.555729e-06	3.555729e-06
1.930000e+03	1.940000e+03	4.628165e-05	3.647506e-06	3.647506e-06
1.940000e+03	1.950000e+03	4.455687e-05	3.578894e-06	3.578894e-06
1.950000e+03	1.960000e+03	5.001868e-05	3.791907e-06	3.791907e-06
1.960000e+03	1.970000e+03	4.398195e-05	3.555729e-06	3.555729e-06
1.970000e+03	1.980000e+03	4.570673e-05	3.624779e-06	3.624779e-06
1.980000e+03	1.990000e+03	4.398195e-05	3.555729e-06	3.555729e-06
1.990000e+03	2.000000e+03	4.455687e-05	3.578894e-06	3.578894e-06
2.000000e+03	2.010000e+03	4.599419e-05	3.636160e-06	3.636160e-06
2.010000e+03	2.020000e+03	4.656912e-05	3.658815e-06	3.658815e-06
2.020000e+03	2.030000e+03	4.484434e-05	3.590421e-06	3.590421e-06
2.030000e+03	2.040000e+03	5.116854e-05	3.835244e-06	3.835244e-06
2.040000e+03	2.050000e+03	5.145600e-05	3.846002e-06	3.846002e-06
2.050000e+03	2.060000e+03	5.346825e-05	3.920482e-06	3.920482e-06
2.060000e+03	2.070000e+03	5.318078e-05	3.909928e-06	3.909928e-06
2.070000e+03	2.080000e+03	5.088107e-05	3.824456e-06	3.824456e-06
2.080000e+03	2.090000e+03	5.116854e-05	3.835244e-06	3.835244e-06
2.090000e+03	2.100000e+03	5.203093e-05	3.867428e-06	3.867428e-06
2.100000e+03	2.110000e+03	5.950498e-05	4.135882e-06	4.135882e-06
2.110000e+03	2.120000e+03	5.921752e-05	4.125881e-06	4.125881e-06
2.120000e+03	2.130000e+03	5.921752e-05	4.125881e-06	4.125881e-06
2.130000e+03	2.140000e+03	6.554172e-05	4.340607e-06	4.340607e-06
2.140000e+03	2.150000e+03	5.864259e-05	4.105803e-06	4.105803e-06
2.150000e+03	2.160000e+03	6.467933e-05	4.311955e-06	4.311955e-06
2.160000e+03	2.170000e+03	6.582919e-05	4.350115e-06	4.350115e-06
2.170000e+03	2.180000e+03	6.640411e-05	4.369070e-06	4.369070e-06
2.180000e+03	2.190000e+03	6.094230e-05	4.185535e-06	4.185535e-06
2.190000e+03	2.200000e+03	7.416563e-05	4.617351e-06	4.617351e-06
2.200000e+03	2.210000e+03	7.157846e-05	4.536101e-06	4.536101e-06
2.210000e+03	2.220000e+03	7.215339e-05	4.554282e-06	4.554282e-06
2.220000e+03	2.230000e+03	6.410440e-05	4.292749e-06	4.292749e-06
2.230000e+03	2.240000e+03	7.215339e-05	4.554282e-06	4.554282e-06
2.240000e+03	2.250000e+03	6.812890e-05	4.425447e-06	4.425447e-06
2.250000e+03	2.260000e+03	7.445310e-05	4.626290e-06	4.626290e-06
2.260000e+03	2.270000e+03	7.359071e-05	4.599420e-06	4.599420e-06
2.270000e+03	2.280000e+03	8.106476e-05	4.827337e-06	4.827337e-06
2.280000e+03	2.290000e+03	7.905252e-05	4.767046e-06	4.767046e-06
2.290000e+03	2.300000e+03	8.336447e-05	4.895330e-06	4.895330e-06
2.300000e+03	2.310000e+03	9.026360e-05	5.093870e-06	5.093870e-06
2.310000e+03	2.320000e+03	8.911374e-05	5.061321e-06	5.061321e-06
2.320000e+03	2.330000e+03	9.371316e-05	5.190292e-06	5.190292e-06
2.330000e+03	2.340000e+03	9.716273e-05	5.284956e-06	5.284956e-06
2.340000e+03	2.350000e+03	9.515048e-05	5.229944e-06	5.229944e-06
2.350000e+03	2.360000e+03	1.037744e-04	5.461810e-06	5.461810e-06
2.360000e+03	2.370000e+03	1.129732e-04	5.698745e-06	5.698745e-06
2.370000e+03	2.380000e+03	9.515048e-05	5.229944e-06	5.229944e-06
2.380000e+03	2.390000e+03	1.178601e-04	5.820696e-06	5.820696e-06
2.390000e+03	2.400000e+03	1.250467e-04	5.995531e-06	5.995531e-06
2.400000e+03	2.410000e+03	1.233219e-04	5.954039e-06	5.954039e-06
2.410000e+03	2.420000e+03	1.316584e-04	6.151992e-06	6.151992e-06
2.420000e+03	2.430000e+03	1.376951e-04	6.291450e-06	6.291450e-06
2.430000e+03	2.440000e+03	1.543680e-04	6.661471e-06	6.661471e-06
2.440000e+03	2.450000e+03	1.592549e-04	6.766092e-06	6.766092e-06
2.450000e+03	2.460000e+03	1.744905e-04	7.082349e-06	7.082349e-06
2.460000e+03	2.470000e+03	1.589674e-04	6.759982e-06	6.759982e-06
2.470000e+03	2.480000e+03	1.684537e-04	6.958759e-06	6.958759e-06
2.480000e+03	2.490000e+03	1.532181e-04	6.636614e-06	6.636614e-06
2.490000e+03	2.500000e+03	1.391324e-04	6.324201e-06	6.324201e-06
2.500000e+03	2.510000e+03	1.106735e-04	5.640445e-06	5.640445e-06
2.510000e+03	2.520000e+03	8.911374e-05	5.061321e-06	5.061321e-06
2.520000e+03	2.530000e+03	5.979245e-05	4.145861e-06	4.145861e-06
2.530000e+03	2.540000e+03	4.944376e-05	3.770050e-06	3.770050e-06
2.540000e+03	2.550000e+03	3.650789e-05	3.239551e-06	3.239551e-06
2.550000e+03	2.560000e+03	3.075862e-05	2.973548e-06	2.973548e-06
2.560000e+03	2.570000e+03	2.242217e-05	2.538811e-06	2.538811e-06
2.570000e+03	2.580000e+03	2.270963e-05	2.555033e-06	2.555033e-06
2.580000e+03	2.590000e+03	1.667289e-05	2.189258e-06	2.189258e-06
2.590000e+03	2.600000e+03	1.408572e-05	2.012246e-06	2.012246e-06
2.600000e+03	2.610000e+03	1.006123e-05	1.700658e-06	1.700658e-06
2.610000e+03	2.620000e+03	8.623911e-06	1.574503e-06	1.574503e-06
2.620000e+03	2.630000e+03	7.186592e-06	1.437318e-06	1.437318e-06
2.630000e+03	2.640000e+03	7.186592e-06	1.437318e-06	1.437318e-06
2.640000e+03	2.650000e+03	6.899129e-06	1.408279e-06	1.408279e-06
2.650000e+03	2.660000e+03	6.036738e-06	1.317324e-06	1.317324e-06
2.660000e+03	2.670000e+03	6.036738e-06	1.317324e-06	1.317324e-06
2.670000e+03	2.680000e+03	4.599419e-06	1.149855e-06	1.149855e-06
2.680000e+03	2.690000e+03	3.737028e-06	1.036465e-06	1.036465e-06
2.690000e+03	2.700000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.700000e+03	2.710000e+03	2.874637e-06	9.090400e-07	9.090400e-07
2.710000e+03	2.720000e+03	2.299710e-06	8.130701e-07	8.130701e-07
2.720000e+03	2.730000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.730000e+03	2.740000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.740000e+03	2.750000e+03	1.724782e-06	7.041393e-07	7.041393e-07
2.750000e+03	2.760000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.760000e+03	2.770000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.770000e+03	2.780000e+03	1.437318e-06	6.427884e-07	6.427884e-07
2.780000e+03	2.790000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.790000e+03	2.800000e+03	2.012246e-06	7.605574e-07	7.605574e-07
2.800000e+03	2.810000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.810000e+03	2.820000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.820000e+03	2.830000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.830000e+03	2.840000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.840000e+03	2.850000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.870000e+03	2.880000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.880000e+03	2.890000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.890000e+03	2.900000e+03	5.749274e-07	4.065350e-07	4.065350e-07
2.900000e+03	2.910000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	1.149855e-06	5.749274e-07	5.749274e-07
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.950000e+03	2.960000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.960000e+03	2.970000e+03	2.874637e-07	2.874637e-07	2.874637e-07
2.970000e+03	2.980000e+03	8.623911e-07	4.979017e-07	4.979017e-07
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	2.874637e-07	2.874637e-07	2.874637e-07
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/edilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=1.11998781900000011e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	4.308593e+02	6.946634e+00	6.946634e+00
3.000000e+01	4.000000e+01	2.548868e+03	1.689586e+01	1.689586e+01
4.000000e+01	5.000000e+01	4.387664e+03	2.216784e+01	2.216784e+01
5.000000e+01	6.000000e+01	5.552900e+03	2.493828e+01	2.493828e+01
6.000000e+01	7.000000e+01	6.046478e+03	2.602303e+01	2.602303e+01
7.000000e+01	8.000000e+01	6.027550e+03	2.598227e+01	2.598227e+01
8.000000e+01	9.000000e+01	5.668706e+03	2.519699e+01	2.519699e+01
9.000000e+01	1.000000e+02	5.111736e+03	2.392715e+01	2.392715e+01
1.000000e+02	1.100000e+02	4.368624e+03	2.211969e+01	2.211969e+01
1.100000e+02	1.200000e+02	3.701000e+03	2.035946e+01	2.035946e+01
1.200000e+02	1.300000e+02	3.039423e+03	1.845025e+01	1.845025e+01
1.300000e+02	1.400000e+02	2.410662e+03	1.643141e+01	1.643141e+01
1.400000e+02	1.500000e+02	1.899499e+03	1.458566e+01	1.458566e+01
1.500000e+02	1.600000e+02	1.492160e+03	1.292749e+01	1.292749e+01
1.600000e+02	1.700000e+02	1.160867e+03	1.140244e+01	1.140244e+01
1.700000e+02	1.800000e+02	9.198460e+02	1.014996e+01	1.014996e+01
1.800000e+02	1.900000e+02	7.029044e+02	8.872679e+00	8.872679e+00
1.900000e+02	2.000000e+02	5.702978e+02	7.992037e+00	7.992037e+00
2.000000e+02	2.100000e+02	4.416112e+02	7.032775e+00	7.032775e+00
2.100000e+02	2.200000e+02	3.540281e+02	6.296882e+00	6.296882e+00
2.200000e+02	2.300000e+02	2.872769e+02	5.672271e+00	5.672271e+00
2.300000e+02	2.400000e+02	2.254535e+02	5.024990e+00	5.024990e+00
2.400000e+02	2.500000e+02	1.878220e+02	4.586483e+00	4.586483e+00
2.500000e+02	2.600000e+02	1.478384e+02	4.069118e+00	4.069118e+00
2.600000e+02	2.700000e+02	1.180467e+02	3.636082e+00	3.636082e+00
2.700000e+02	2.800000e+02	9.844693e+01	3.320533e+00	3.320533e+00
2.800000e+02	2.900000e+02	8.119912e+01	3.015659e+00	3.015659e+00
2.900000e+02	3.000000e+02	6.966324e+01	2.793241e+00	2.793241e+00
3.000000e+02	3.100000e+02	5.801537e+01	2.549049e+00	2.549049e+00
3.100000e+02	3.200000e+02	4.771148e+01	2.311629e+00	2.311629e+00
3.200000e+02	3.300000e+02	3.751959e+01	2.049914e+00	2.049914e+00
3.300000e+02	3.400000e+02	2.967968e+01	1.823208e+00	1.823208e+00
3.400000e+02	3.500000e+02	2.777570e+01	1.763758e+00	1.763758e+00
3.500000e+02	3.600000e+02	2.531172e+01	1.683711e+00	1.683711e+00
3.600000e+02	3.700000e+02	1.836780e+01	1.434284e+00	1.434284e+00
3.700000e+02	3.800000e+02	1.534383e+01	1.310912e+00	1.310912e+00
3.800000e+02	3.900000e+02	1.556783e+01	1.320446e+00	1.320446e+00
3.900000e+02	4.000000e+02	1.063988e+01	1.091629e+00	1.091629e+00
4.000000e+02	4.100000e+02	1.063988e+01	1.091629e+00	1.091629e+00
4.100000e+02	4.200000e+02	8.175911e+00	9.569180e-01	9.569180e-01
4.200000e+02	4.300000e+02	6.383931e+00	8.455722e-01	8.455722e-01
4.300000e+02	4.400000e+02	7.055923e+00	8.889628e-01	8.889628e-01
4.400000e+02	4.500000e+02	5.375942e+00	7.759503e-01	7.759503e-01
4.500000e+02	4.600000e+02	5.151944e+00	7.596127e-01	7.596127e-01
4.600000e+02	4.700000e+02	4.031956e+00	6.719927e-01	6.719927e-01
4.700000e+02	4.800000e+02	2.911968e+00	5.710840e-01	5.710840e-01
4.800000e+02	4.900000e+02	3.695960e+00	6.433840e-01	6.433840e-01
4.900000e+02	5.000000e+02	3.247965e+00	6.031319e-01	6.031319e-01
5.000000e+02	5.100000e+02	2.799970e+00	5.599939e-01	5.599939e-01
5.100000e+02	5.200000e+02	2.015978e+00	4.751706e-01	4.751706e-01
5.200000e+02	5.300000e+02	2.127977e+00	4.881914e-01	4.881914e-01
5.300000e+02	5.400000e+02	2.239976e+00	5.008737e-01	5.008737e-01
5.400000e+02	5.500000e+02	1.791981e+00	4.479951e-01	4.479951e-01
5.500000e+02	5.600000e+02	1.231987e+00	3.714579e-01	3.714579e-01
5.600000e+02	5.700000e+02	6.719927e-01	2.743399e-01	2.743399e-01
5.700000e+02	5.800000e+02	7.839915e-01	2.963209e-01	2.963209e-01
5.800000e+02	5.900000e+02	8.959903e-01	3.167804e-01	3.167804e-01
5.900000e+02	6.000000e+02	7.839915e-01	2.963209e-01	2.963209e-01
6.000000e+02	6.100000e+02	5.599939e-01	2.504369e-01	2.504369e-01
6.100000e+02	6.200000e+02	2.239976e-01	1.583902e-01	1.583902e-01
6.200000e+02	6.300000e+02	8.959903e-01	3.167804e-01	3.167804e-01
6.300000e+02	6.400000e+02	5.599939e-01	2.504369e-01	2.504369e-01
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	2.239976e-01	1.583902e-01	1.583902e-01
6.600000e+02	6.700000e+02	7.839915e-01	2.963209e-01	2.963209e-01
6.700000e+02	6.800000e+02	4.479951e-01	2.239976e-01	2.239976e-01
6.800000e+02	6.900000e+02	3.359963e-01	1.939876e-01	1.939876e-01
6.900000e+02	7.000000e+02	5.599939e-01	2.504369e-01	2.504369e-01
7.000000e+02	7.100000e+02	3.359963e-01	1.939876e-01	1.939876e-01
7.100000e+02	7.200000e+02	1.119988e-01	1.119988e-01	1.119988e-01
7.200000e+02	7.300000e+02	2.239976e-01	1.583902e-01	1.583902e-01
7.300000e+02	7.400000e+02	1.119988e-01	1.119988e-01	1.119988e-01
7.400000e+02	7.500000e+02	3.359963e-01	1.939876e-01	1.939876e-01
7.500000e+02	7.600000e+02	1.119988e-01	1.119988e-01	1.119988e-01
7.600000e+02	7.700000e+02	1.119988e-01	1.119988e-01	1.119988e-01
7.700000e+02	7.800000e+02	2.239976e-01	1.583902e-01	1.583902e-01
7.800000e+02	7.900000e+02	3.359963e-01	1.939876e-01	1.939876e-01
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	1.119988e-01	1.119988e-01	1.119988e-01
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	1.119988e-01	1.119988e-01	1.119988e-01
9.000000e+02	9.100000e+02	1.119988e-01	1.119988e-01	1.119988e-01
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	1.119988e-01	1.119988e-01	1.119988e-01
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	1.119988e-01	1.119988e-01	1.119988e-01
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	1.119988e-01	1.119988e-01	1.119988e-01
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/analysis/esemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=1.34187702905210848e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	9.388979e+03	3.549487e+01	3.549487e+01
3.000000e+01	4.000000e+01	1.531672e+04	4.533559e+01	4.533559e+01
4.000000e+01	5.000000e+01	1.247154e+04	4.090876e+01	4.090876e+01
5.000000e+01	6.000000e+01	1.021061e+04	3.701538e+01	3.701538e+01
6.000000e+01	7.000000e+01	8.173776e+03	3.311827e+01	3.311827e+01
7.000000e+01	8.000000e+01	6.580565e+03	2.971584e+01	2.971584e+01
8.000000e+01	9.000000e+01	5.233991e+03	2.650165e+01	2.650165e+01
9.000000e+01	1.000000e+02	4.026705e+03	2.324509e+01	2.324509e+01
1.000000e+02	1.100000e+02	3.173942e+03	2.063744e+01	2.063744e+01
1.100000e+02	1.200000e+02	2.482607e+03	1.825199e+01	1.825199e+01
1.200000e+02	1.300000e+02	1.976316e+03	1.628488e+01	1.628488e+01
1.300000e+02	1.400000e+02	1.577376e+03	1.454869e+01	1.454869e+01
1.400000e+02	1.500000e+02	1.244859e+03	1.292458e+01	1.292458e+01
1.500000e+02	1.600000e+02	9.916471e+02	1.153546e+01	1.153546e+01
1.600000e+02	1.700000e+02	7.882186e+02	1.028442e+01	1.028442e+01
1.700000e+02	1.800000e+02	6.351104e+02	9.231685e+00	9.231685e+00
1.800000e+02	1.900000e+02	5.191722e+02	8.346648e+00	8.346648e+00
1.900000e+02	2.000000e+02	4.395989e+02	7.680415e+00	7.680415e+00
2.000000e+02	2.100000e+02	3.593547e+02	6.944133e+00	6.944133e+00
2.100000e+02	2.200000e+02	2.942736e+02	6.283940e+00	6.283940e+00
2.200000e+02	2.300000e+02	2.503943e+02	5.796536e+00	5.796536e+00
2.300000e+02	2.400000e+02	2.083935e+02	5.288086e+00	5.288086e+00
2.400000e+02	2.500000e+02	1.786038e+02	4.895553e+00	4.895553e+00
2.500000e+02	2.600000e+02	1.536449e+02	4.540623e+00	4.540623e+00
2.600000e+02	2.700000e+02	1.331142e+02	4.226380e+00	4.226380e+00
2.700000e+02	2.800000e+02	1.188903e+02	3.994198e+00	3.994198e+00
2.800000e+02	2.900000e+02	1.043980e+02	3.742851e+00	3.742851e+00
2.900000e+02	3.000000e+02	8.212287e+01	3.319620e+00	3.319620e+00
3.000000e+02	3.100000e+02	7.809724e+01	3.237235e+00	3.237235e+00
3.100000e+02	3.200000e+02	6.897248e+01	3.042246e+00	3.042246e+00
3.200000e+02	3.300000e+02	6.172634e+01	2.878006e+00	2.878006e+00
3.300000e+02	3.400000e+02	5.555371e+01	2.730316e+00	2.730316e+00
3.400000e+02	3.500000e+02	4.897851e+01	2.563652e+00	2.563652e+00
3.500000e+02	3.600000e+02	4.334263e+01	2.411648e+00	2.411648e+00
3.600000e+02	3.700000e+02	4.025631e+01	2.324199e+00	2.324199e+00
3.700000e+02	3.800000e+02	3.703581e+01	2.229294e+00	2.229294e+00
3.800000e+02	3.900000e+02	3.314436e+01	2.108925e+00	2.108925e+00
3.900000e+02	4.000000e+02	3.301017e+01	2.104652e+00	2.104652e+00
4.000000e+02	4.100000e+02	2.965548e+01	1.994844e+00	1.994844e+00
4.100000e+02	4.200000e+02	2.683754e+01	1.897701e+00	1.897701e+00
4.200000e+02	4.300000e+02	2.750848e+01	1.921276e+00	1.921276e+00
4.300000e+02	4.400000e+02	2.522729e+01	1.839889e+00	1.839889e+00
4.400000e+02	4.500000e+02	2.375122e+01	1.785251e+00	1.785251e+00
4.500000e+02	4.600000e+02	2.106747e+01	1.681367e+00	1.681367e+00
4.600000e+02	4.700000e+02	1.784696e+01	1.547528e+00	1.547528e+00
4.700000e+02	4.800000e+02	1.784696e+01	1.547528e+00	1.547528e+00
4.800000e+02	4.900000e+02	1.435808e+01	1.388048e+00	1.388048e+00
4.900000e+02	5.000000e+02	1.261364e+01	1.300998e+00	1.300998e+00
5.000000e+02	5.100000e+02	1.261364e+01	1.300998e+00	1.300998e+00
5.100000e+02	5.200000e+02	1.207689e+01	1.273016e+00	1.273016e+00
5.200000e+02	5.300000e+02	9.124764e+00	1.106540e+00	1.106540e+00
5.300000e+02	5.400000e+02	8.588013e+00	1.073502e+00	1.073502e+00
5.400000e+02	5.500000e+02	7.917074e+00	1.030715e+00	1.030715e+00
5.500000e+02	5.600000e+02	7.380324e+00	9.951627e-01	9.951627e-01
5.600000e+02	5.700000e+02	6.843573e+00	9.582919e-01	9.582919e-01
5.700000e+02	5.800000e+02	6.306822e+00	9.199446e-01	9.199446e-01
5.800000e+02	5.900000e+02	5.635884e+00	8.696357e-01	8.696357e-01
5.900000e+02	6.000000e+02	5.501696e+00	8.592205e-01	8.592205e-01
6.000000e+02	6.100000e+02	4.025631e+00	7.349763e-01	7.349763e-01
6.100000e+02	6.200000e+02	5.233320e+00	8.380019e-01	8.380019e-01
6.200000e+02	6.300000e+02	3.086317e+00	6.435416e-01	6.435416e-01
6.300000e+02	6.400000e+02	2.952129e+00	6.293961e-01	6.293961e-01
6.400000e+02	6.500000e+02	2.415379e+00	5.693102e-01	5.693102e-01
6.500000e+02	6.600000e+02	3.354693e+00	6.709385e-01	6.709385e-01
6.600000e+02	6.700000e+02	2.147003e+00	5.367508e-01	5.367508e-01
6.700000e+02	6.800000e+02	2.012816e+00	5.197067e-01	5.197067e-01
6.800000e+02	6.900000e+02	2.952129e+00	6.293961e-01	6.293961e-01
6.900000e+02	7.000000e+02	2.415379e+00	5.693102e-01	5.693102e-01
7.000000e+02	7.100000e+02	2.147003e+00	5.367508e-01	5.367508e-01
7.100000e+02	7.200000e+02	2.952129e+00	6.293961e-01	6.293961e-01
7.200000e+02	7.300000e+02	2.415379e+00	5.693102e-01	5.693102e-01
7.300000e+02	7.400000e+02	1.207689e+00	4.025632e-01	4.025632e-01
7.400000e+02	7.500000e+02	8.051262e-01	3.286913e-01	3.286913e-01
7.500000e+02	7.600000e+02	1.341877e+00	4.243388e-01	4.243388e-01
7.600000e+02	7.700000e+02	1.207689e+00	4.025632e-01	4.025632e-01
7.700000e+02	7.800000e+02	9.393139e-01	3.550273e-01	3.550273e-01
7.800000e+02	7.900000e+02	1.207689e+00	4.025632e-01	4.025632e-01
7.900000e+02	8.000000e+02	8.051262e-01	3.286913e-01	3.286913e-01
8.000000e+02	8.100000e+02	6.709385e-01	3.000528e-01	3.000528e-01
8.100000e+02	8.200000e+02	6.709385e-01	3.000528e-01	3.000528e-01
8.200000e+02	8.300000e+02	1.207689e+00	4.025632e-01	4.025632e-01
8.300000e+02	8.400000e+02	6.709385e-01	3.000528e-01	3.000528e-01
8.400000e+02	8.500000e+02	1.207689e+00	4.025632e-01	4.025632e-01
8.500000e+02	8.600000e+02	5.367508e-01	2.683754e-01	2.683754e-01
8.600000e+02	8.700000e+02	4.025631e-01	2.324199e-01	2.324199e-01
8.700000e+02	8.800000e+02	6.709385e-01	3.000528e-01	3.000528e-01
8.800000e+02	8.900000e+02	4.025631e-01	2.324199e-01	2.324199e-01
8.900000e+02	9.000000e+02	2.683754e-01	1.897701e-01	1.897701e-01
9.000000e+02	9.100000e+02	5.367508e-01	2.683754e-01	2.683754e-01
9.100000e+02	9.200000e+02	9.393139e-01	3.550273e-01	3.550273e-01
9.200000e+02	9.300000e+02	2.683754e-01	1.897701e-01	1.897701e-01
9.300000e+02	9.400000e+02	2.683754e-01	1.897701e-01	1.897701e-01
9.400000e+02	9.500000e+02	5.367508e-01	2.683754e-01	2.683754e-01
9.500000e+02	9.600000e+02	1.341877e-01	1.341877e-01	1.341877e-01
9.600000e+02	9.700000e+02	1.073502e+00	3.795401e-01	3.795401e-01
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	4.025631e-01	2.324199e-01	2.324199e-01
9.900000e+02	1.000000e+03	5.367508e-01	2.683754e-01	2.683754e-01
1.000000e+03	1.010000e+03	5.367508e-01	2.683754e-01	2.683754e-01
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.030000e+03	1.040000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.040000e+03	1.050000e+03	2.683754e-01	1.897701e-01	1.897701e-01
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	6.709385e-01	3.000528e-01	3.000528e-01
1.070000e+03	1.080000e+03	2.683754e-01	1.897701e-01	1.897701e-01
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	4.025631e-01	2.324199e-01	2.324199e-01
1.100000e+03	1.110000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	2.683754e-01	1.897701e-01	1.897701e-01
1.150000e+03	1.160000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	2.683754e-01	1.897701e-01	1.897701e-01
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.240000e+03	1.250000e+03	2.683754e-01	1.897701e-01	1.897701e-01
1.250000e+03	1.260000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.260000e+03	1.270000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.370000e+03	1.380000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	1.341877e-01	1.341877e-01	1.341877e-01
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_MU_plots/LepTop_pT.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
RatioPlot=0
XLabel=$p_T$ [GeV]
YLabel=d\sigma/d p_T$
LogY=1
XMax=5000
RatioPlotYLabel=Ratio
Legend=1
YMin=0.000000001
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.250000e+01	9.061312e-02	3.699266e-02	3.699266e-02
1.250000e+01	2.500000e+01	1.208175e-01	4.271545e-02	4.271545e-02
2.500000e+01	3.750000e+01	3.322482e-01	7.083555e-02	7.083555e-02
3.750000e+01	5.000000e+01	4.983722e-01	8.675549e-02	8.675549e-02
5.000000e+01	6.250000e+01	6.191898e-01	9.670121e-02	9.670121e-02
6.250000e+01	7.500000e+01	8.306208e-01	1.120008e-01	1.120008e-01
7.500000e+01	8.750000e+01	1.208175e+00	1.350781e-01	1.350781e-01
8.750000e+01	1.000000e+02	1.328993e+00	1.416711e-01	1.416711e-01
1.000000e+02	1.125000e+02	1.102460e+00	1.290332e-01	1.290332e-01
1.125000e+02	1.250000e+02	1.676343e+00	1.591114e-01	1.591114e-01
1.250000e+02	1.375000e+02	2.008591e+00	1.741669e-01	1.741669e-01
1.375000e+02	1.500000e+02	2.310635e+00	1.868038e-01	1.868038e-01
1.500000e+02	1.625000e+02	2.657986e+00	2.003532e-01	2.003532e-01
1.625000e+02	1.750000e+02	3.216766e+00	2.204092e-01	2.204092e-01
1.750000e+02	1.875000e+02	3.337584e+00	2.245102e-01	2.245102e-01
1.875000e+02	2.000000e+02	3.730241e+00	2.373495e-01	2.373495e-01
2.000000e+02	2.125000e+02	4.273920e+00	2.540581e-01	2.540581e-01
2.125000e+02	2.250000e+02	4.726986e+00	2.671850e-01	2.671850e-01
2.250000e+02	2.375000e+02	4.923314e+00	2.726772e-01	2.726772e-01
2.375000e+02	2.500000e+02	5.180051e+00	2.796965e-01	2.796965e-01
2.500000e+02	2.625000e+02	6.207000e+00	3.061687e-01	3.061687e-01
2.625000e+02	2.750000e+02	7.143336e+00	3.284509e-01	3.284509e-01
2.750000e+02	2.875000e+02	6.826190e+00	3.210770e-01	3.210770e-01
2.875000e+02	3.000000e+02	7.943752e+00	3.463641e-01	3.463641e-01
3.000000e+02	3.125000e+02	8.970704e+00	3.680723e-01	3.680723e-01
3.125000e+02	3.250000e+02	9.469072e+00	3.781583e-01	3.781583e-01
3.250000e+02	3.375000e+02	9.922136e+00	3.870995e-01	3.870995e-01
3.375000e+02	3.500000e+02	1.026949e+01	3.938169e-01	3.938169e-01
3.500000e+02	3.625000e+02	1.125113e+01	4.122096e-01	4.122096e-01
3.625000e+02	3.750000e+02	1.247441e+01	4.340402e-01	4.340402e-01
3.750000e+02	3.875000e+02	1.276135e+01	4.390038e-01	4.390038e-01
3.875000e+02	4.000000e+02	1.377320e+01	4.560761e-01	4.560761e-01
4.000000e+02	4.125000e+02	1.472463e+01	4.715657e-01	4.715657e-01
4.125000e+02	4.250000e+02	1.540423e+01	4.823252e-01	4.823252e-01
4.250000e+02	4.375000e+02	1.768466e+01	5.167950e-01	5.167950e-01
4.375000e+02	4.500000e+02	1.797161e+01	5.209708e-01	5.209708e-01
4.500000e+02	4.625000e+02	1.698996e+01	5.065429e-01	5.065429e-01
4.625000e+02	4.750000e+02	1.711078e+01	5.083407e-01	5.083407e-01
4.750000e+02	4.875000e+02	1.519280e+01	4.790038e-01	4.790038e-01
4.875000e+02	5.000000e+02	1.184012e+01	4.228613e-01	4.228613e-01
5.000000e+02	5.125000e+02	9.665400e+00	3.820585e-01	3.820585e-01
5.125000e+02	5.250000e+02	6.342920e+00	3.095028e-01	3.095028e-01
5.250000e+02	5.375000e+02	5.119642e+00	2.780608e-01	2.780608e-01
5.375000e+02	5.500000e+02	3.684934e+00	2.359037e-01	2.359037e-01
5.500000e+02	5.625000e+02	2.748598e+00	2.037397e-01	2.037397e-01
5.625000e+02	5.750000e+02	2.522066e+00	1.951633e-01	1.951633e-01
5.750000e+02	5.875000e+02	1.525321e+00	1.517751e-01	1.517751e-01
5.875000e+02	6.000000e+02	1.540423e+00	1.525246e-01	1.525246e-01
6.000000e+02	6.125000e+02	1.147766e+00	1.316578e-01	1.316578e-01
6.125000e+02	6.250000e+02	1.011846e+00	1.236167e-01	1.236167e-01
6.250000e+02	6.375000e+02	7.098029e-01	1.035354e-01	1.035354e-01
6.375000e+02	6.500000e+02	4.832701e-01	8.543090e-02	8.543090e-02
6.500000e+02	6.625000e+02	5.134745e-01	8.806012e-02	8.806012e-02
6.625000e+02	6.750000e+02	4.681678e-01	8.408544e-02	8.408544e-02
6.750000e+02	6.875000e+02	4.832701e-01	8.543090e-02	8.543090e-02
6.875000e+02	7.000000e+02	3.775547e-01	7.551095e-02	7.551095e-02
7.000000e+02	7.125000e+02	2.567372e-01	6.226792e-02	6.226792e-02
7.125000e+02	7.250000e+02	2.567372e-01	6.226792e-02	6.226792e-02
7.250000e+02	7.375000e+02	1.359197e-01	4.530657e-02	4.530657e-02
7.375000e+02	7.500000e+02	1.963285e-01	5.445172e-02	5.445172e-02
7.500000e+02	7.625000e+02	1.661241e-01	5.008829e-02	5.008829e-02
7.625000e+02	7.750000e+02	1.057154e-01	3.995664e-02	3.995664e-02
7.750000e+02	7.875000e+02	1.208175e-01	4.271545e-02	4.271545e-02
7.875000e+02	8.000000e+02	7.551094e-02	3.376952e-02	3.376952e-02
8.000000e+02	8.125000e+02	1.208175e-01	4.271545e-02	4.271545e-02
8.125000e+02	8.250000e+02	9.061312e-02	3.699266e-02	3.699266e-02
8.250000e+02	8.375000e+02	9.061312e-02	3.699266e-02	3.699266e-02
8.375000e+02	8.500000e+02	3.020438e-02	2.135772e-02	2.135772e-02
8.500000e+02	8.625000e+02	4.530657e-02	2.615776e-02	2.615776e-02
8.625000e+02	8.750000e+02	3.020438e-02	2.135772e-02	2.135772e-02
8.750000e+02	8.875000e+02	6.040876e-02	3.020438e-02	3.020438e-02
8.875000e+02	9.000000e+02	4.530657e-02	2.615776e-02	2.615776e-02
9.000000e+02	9.125000e+02	1.510219e-02	1.510219e-02	1.510219e-02
9.125000e+02	9.250000e+02	1.510219e-02	1.510219e-02	1.510219e-02
9.250000e+02	9.375000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.375000e+02	9.500000e+02	3.020438e-02	2.135772e-02	2.135772e-02
9.500000e+02	9.625000e+02	3.020438e-02	2.135772e-02	2.135772e-02
9.625000e+02	9.750000e+02	1.510219e-02	1.510219e-02	1.510219e-02
9.750000e+02	9.875000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.875000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.012500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.012500e+03	1.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+03	1.037500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.037500e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.062500e+03	6.040876e-02	3.020438e-02	3.020438e-02
1.062500e+03	1.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+03	1.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.087500e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.112500e+03	1.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+03	1.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.137500e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162500e+03	1.175000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.175000e+03	1.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.187500e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212500e+03	1.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+03	1.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.237500e+03	1.250000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.250000e+03	1.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262500e+03	1.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+03	1.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.287500e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.312500e+03	1.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+03	1.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.337500e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362500e+03	1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	1.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.387500e+03	1.400000e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.400000e+03	1.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412500e+03	1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	1.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.437500e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462500e+03	1.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+03	1.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.487500e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.512500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512500e+03	1.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+03	1.537500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.537500e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.562500e+03	1.510219e-02	1.510219e-02	1.510219e-02
1.562500e+03	1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	1.587500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.587500e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.612500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612500e+03	1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	1.637500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.637500e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.662500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662500e+03	1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	1.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.687500e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712500e+03	1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	1.737500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.737500e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.762500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762500e+03	1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	1.787500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.787500e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.812500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812500e+03	1.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+03	1.837500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837500e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.862500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862500e+03	1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	1.887500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.887500e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.912500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912500e+03	1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	1.937500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.937500e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.962500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962500e+03	1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	1.987500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.987500e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.012500e+03	2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	2.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.037500e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.062500e+03	2.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+03	2.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.087500e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.112500e+03	2.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+03	2.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.137500e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.162500e+03	2.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+03	2.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.187500e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.212500e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.237500e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.262500e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.287500e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.312500e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.337500e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.362500e+03	2.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.375000e+03	2.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.387500e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.412500e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.437500e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462500e+03	2.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.475000e+03	2.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.487500e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+01	7.032712e-06	7.032713e-06	7.032713e-06
2.500000e+01	5.000000e+01	4.922900e-05	1.860681e-05	1.860681e-05
5.000000e+01	7.500000e+01	9.142528e-05	2.535681e-05	2.535681e-05
7.500000e+01	1.000000e+02	1.476870e-04	3.222794e-05	3.222794e-05
1.000000e+02	1.250000e+02	2.039487e-04	3.787232e-05	3.787232e-05
1.250000e+02	1.500000e+02	2.391123e-04	4.100741e-05	4.100741e-05
1.500000e+02	1.750000e+02	2.742758e-04	4.391929e-05	4.391929e-05
1.750000e+02	2.000000e+02	3.727338e-04	5.119892e-05	5.119892e-05
2.000000e+02	2.250000e+02	3.797666e-04	5.167967e-05	5.167967e-05
2.250000e+02	2.500000e+02	4.641592e-04	5.713403e-05	5.713403e-05
2.500000e+02	2.750000e+02	4.641592e-04	5.713403e-05	5.713403e-05
2.750000e+02	3.000000e+02	5.837152e-04	6.407107e-05	6.407107e-05
3.000000e+02	3.250000e+02	7.243696e-04	7.137425e-05	7.137425e-05
3.250000e+02	3.500000e+02	8.087620e-04	7.541745e-05	7.541745e-05
3.500000e+02	3.750000e+02	9.634816e-04	8.231580e-05	8.231580e-05
3.750000e+02	4.000000e+02	1.005678e-03	8.409903e-05	8.409903e-05
4.000000e+02	4.250000e+02	1.286987e-03	9.513679e-05	9.513679e-05
4.250000e+02	4.500000e+02	1.209627e-03	9.223317e-05	9.223317e-05
4.500000e+02	4.750000e+02	1.350281e-03	9.744814e-05	9.744814e-05
4.750000e+02	5.000000e+02	1.617524e-03	1.066564e-04	1.066564e-04
5.000000e+02	5.250000e+02	1.427641e-03	1.002008e-04	1.002008e-04
5.250000e+02	5.500000e+02	1.673786e-03	1.084954e-04	1.084954e-04
5.500000e+02	5.750000e+02	1.807408e-03	1.127430e-04	1.127430e-04
5.750000e+02	6.000000e+02	1.870702e-03	1.147001e-04	1.147001e-04
6.000000e+02	6.250000e+02	2.180141e-03	1.238237e-04	1.238237e-04
6.250000e+02	6.500000e+02	1.807408e-03	1.127430e-04	1.127430e-04
6.500000e+02	6.750000e+02	2.166076e-03	1.234236e-04	1.234236e-04
6.750000e+02	7.000000e+02	2.355959e-03	1.287198e-04	1.287198e-04
7.000000e+02	7.250000e+02	2.475515e-03	1.319454e-04	1.319454e-04
7.250000e+02	7.500000e+02	2.454417e-03	1.313819e-04	1.313819e-04
7.500000e+02	7.750000e+02	2.693529e-03	1.376329e-04	1.376329e-04
7.750000e+02	8.000000e+02	2.693529e-03	1.376329e-04	1.376329e-04
8.000000e+02	8.250000e+02	2.763856e-03	1.394181e-04	1.394181e-04
8.250000e+02	8.500000e+02	2.932642e-03	1.436121e-04	1.436121e-04
8.500000e+02	8.750000e+02	3.192852e-03	1.498480e-04	1.498480e-04
8.750000e+02	9.000000e+02	3.192852e-03	1.498480e-04	1.498480e-04
9.000000e+02	9.250000e+02	3.396801e-03	1.545598e-04	1.545598e-04
9.250000e+02	9.500000e+02	3.516357e-03	1.572563e-04	1.572563e-04
9.500000e+02	9.750000e+02	3.523390e-03	1.574134e-04	1.574134e-04
9.750000e+02	1.000000e+03	3.481193e-03	1.564680e-04	1.564680e-04
1.000000e+03	1.025000e+03	3.713273e-03	1.615995e-04	1.615995e-04
1.025000e+03	1.050000e+03	4.121172e-03	1.702440e-04	1.702440e-04
1.050000e+03	1.075000e+03	4.479840e-03	1.774977e-04	1.774977e-04
1.075000e+03	1.100000e+03	4.423576e-03	1.763795e-04	1.763795e-04
1.100000e+03	1.125000e+03	4.430608e-03	1.765197e-04	1.765197e-04
1.125000e+03	1.150000e+03	4.676756e-03	1.813568e-04	1.813568e-04
1.150000e+03	1.175000e+03	4.704884e-03	1.819014e-04	1.819014e-04
1.175000e+03	1.200000e+03	4.972128e-03	1.869961e-04	1.869961e-04
1.200000e+03	1.225000e+03	5.091684e-03	1.892310e-04	1.892310e-04
1.225000e+03	1.250000e+03	5.619140e-03	1.987908e-04	1.987908e-04
1.250000e+03	1.275000e+03	6.069232e-03	2.065991e-04	2.065991e-04
1.275000e+03	1.300000e+03	6.252084e-03	2.096881e-04	2.096881e-04
1.300000e+03	1.325000e+03	7.124140e-03	2.238348e-04	2.238348e-04
1.325000e+03	1.350000e+03	6.751404e-03	2.179007e-04	2.179007e-04
1.350000e+03	1.375000e+03	7.848508e-03	2.349390e-04	2.349390e-04
1.375000e+03	1.400000e+03	8.214208e-03	2.403501e-04	2.403501e-04
1.400000e+03	1.425000e+03	8.692436e-03	2.472477e-04	2.472477e-04
1.425000e+03	1.450000e+03	9.135496e-03	2.534706e-04	2.534706e-04
1.450000e+03	1.475000e+03	9.093300e-03	2.528845e-04	2.528845e-04
1.475000e+03	1.500000e+03	8.326732e-03	2.419908e-04	2.419908e-04
1.500000e+03	1.525000e+03	5.169044e-03	1.906631e-04	1.906631e-04
1.525000e+03	1.550000e+03	2.925609e-03	1.434398e-04	1.434398e-04
1.550000e+03	1.575000e+03	1.582361e-03	1.054907e-04	1.054907e-04
1.575000e+03	1.600000e+03	1.146332e-03	8.978768e-05	8.978768e-05
1.600000e+03	1.625000e+03	7.735984e-04	7.375973e-05	7.375973e-05
1.625000e+03	1.650000e+03	5.485516e-04	6.211124e-05	6.211124e-05
1.650000e+03	1.675000e+03	3.516357e-04	4.972880e-05	4.972880e-05
1.675000e+03	1.700000e+03	2.883413e-04	4.503133e-05	4.503133e-05
1.700000e+03	1.725000e+03	2.391123e-04	4.100741e-05	4.100741e-05
1.725000e+03	1.750000e+03	1.336216e-04	3.065489e-05	3.065489e-05
1.750000e+03	1.775000e+03	1.336216e-04	3.065489e-05	3.065489e-05
1.775000e+03	1.800000e+03	1.265888e-04	2.983728e-05	2.983728e-05
1.800000e+03	1.825000e+03	1.687851e-04	3.445312e-05	3.445312e-05
1.825000e+03	1.850000e+03	8.439256e-05	2.436204e-05	2.436204e-05
1.850000e+03	1.875000e+03	5.626172e-05	1.989152e-05	1.989152e-05
1.875000e+03	1.900000e+03	4.219628e-05	1.722656e-05	1.722656e-05
1.900000e+03	1.925000e+03	4.219628e-05	1.722656e-05	1.722656e-05
1.925000e+03	1.950000e+03	1.406543e-05	9.945759e-06	9.945759e-06
1.950000e+03	1.975000e+03	4.219628e-05	1.722656e-05	1.722656e-05
1.975000e+03	2.000000e+03	3.516357e-05	1.572563e-05	1.572563e-05
2.000000e+03	2.025000e+03	2.813086e-05	1.406543e-05	1.406543e-05
2.025000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.075000e+03	3.516357e-05	1.572563e-05	1.572563e-05
2.075000e+03	2.100000e+03	2.109814e-05	1.218102e-05	1.218102e-05
2.100000e+03	2.125000e+03	2.109814e-05	1.218102e-05	1.218102e-05
2.125000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.175000e+03	1.406543e-05	9.945759e-06	9.945759e-06
2.175000e+03	2.200000e+03	7.032712e-06	7.032713e-06	7.032713e-06
2.200000e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.250000e+03	7.032712e-06	7.032713e-06	7.032713e-06
2.250000e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.375000e+03	1.406543e-05	9.945759e-06	9.945759e-06
2.375000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.475000e+03	7.032712e-06	7.032713e-06	7.032713e-06
2.475000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.525000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.575000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.625000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.675000e+03	7.032712e-06	7.032713e-06	7.032713e-06
2.675000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.725000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.775000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.825000e+03	7.032712e-06	7.032713e-06	7.032713e-06
2.825000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.875000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.925000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.975000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.025000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.075000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.125000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.175000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.225000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.275000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.375000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.425000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.475000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.525000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.575000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.625000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.675000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.725000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.775000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.825000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.875000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.925000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.975000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.025000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.075000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.125000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.175000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.225000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.275000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.325000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.375000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.425000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.475000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.525000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.575000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.625000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.675000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.725000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.775000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.825000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.875000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.925000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.975000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=3.00012001440843334e+05
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	5.000000e+01	1.207734e-06	4.930555e-07	4.930555e-07
5.000000e+01	7.500000e+01	1.207734e-06	4.930555e-07	4.930555e-07
7.500000e+01	1.000000e+02	2.818047e-06	7.531546e-07	7.531546e-07
1.000000e+02	1.250000e+02	2.012890e-06	6.365319e-07	6.365319e-07
1.250000e+02	1.500000e+02	3.019336e-06	7.795891e-07	7.795891e-07
1.500000e+02	1.750000e+02	3.421914e-06	8.299360e-07	8.299360e-07
1.750000e+02	2.000000e+02	3.019336e-06	7.795891e-07	7.795891e-07
2.000000e+02	2.250000e+02	3.421914e-06	8.299360e-07	8.299360e-07
2.250000e+02	2.500000e+02	5.837384e-06	1.083975e-06	1.083975e-06
2.500000e+02	2.750000e+02	4.227072e-06	9.224224e-07	9.224224e-07
2.750000e+02	3.000000e+02	7.246404e-06	1.207734e-06	1.207734e-06
3.000000e+02	3.250000e+02	7.850272e-06	1.257050e-06	1.257050e-06
3.250000e+02	3.500000e+02	7.447696e-06	1.224394e-06	1.224394e-06
3.500000e+02	3.750000e+02	7.850272e-06	1.257050e-06	1.257050e-06
3.750000e+02	4.000000e+02	9.661876e-06	1.394572e-06	1.394572e-06
4.000000e+02	4.250000e+02	1.086961e-05	1.479166e-06	1.479166e-06
4.250000e+02	4.500000e+02	1.368766e-05	1.659872e-06	1.659872e-06
4.500000e+02	4.750000e+02	1.026574e-05	1.437491e-06	1.437491e-06
4.750000e+02	5.000000e+02	1.388894e-05	1.672033e-06	1.672033e-06
5.000000e+02	5.250000e+02	1.469410e-05	1.719814e-06	1.719814e-06
5.250000e+02	5.500000e+02	1.731086e-05	1.866678e-06	1.866678e-06
5.500000e+02	5.750000e+02	2.033020e-05	2.022930e-06	2.022930e-06
5.750000e+02	6.000000e+02	1.932375e-05	1.972222e-06	1.972222e-06
6.000000e+02	6.250000e+02	2.173922e-05	2.091857e-06	2.091857e-06
6.250000e+02	6.500000e+02	2.576500e-05	2.277326e-06	2.277326e-06
6.500000e+02	6.750000e+02	2.657016e-05	2.312635e-06	2.312635e-06
6.750000e+02	7.000000e+02	2.757660e-05	2.356028e-06	2.356028e-06
7.000000e+02	7.250000e+02	2.898562e-05	2.415469e-06	2.415469e-06
7.250000e+02	7.500000e+02	2.717402e-05	2.338768e-06	2.338768e-06
7.500000e+02	7.750000e+02	2.616758e-05	2.295048e-06	2.295048e-06
7.750000e+02	8.000000e+02	2.717402e-05	2.338768e-06	2.338768e-06
8.000000e+02	8.250000e+02	2.878434e-05	2.407067e-06	2.407067e-06
8.250000e+02	8.500000e+02	2.576500e-05	2.277326e-06	2.277326e-06
8.500000e+02	8.750000e+02	3.562816e-05	2.677977e-06	2.677977e-06
8.750000e+02	9.000000e+02	3.059594e-05	2.481658e-06	2.481658e-06
9.000000e+02	9.250000e+02	3.522558e-05	2.662804e-06	2.662804e-06
9.250000e+02	9.500000e+02	2.938820e-05	2.432185e-06	2.432185e-06
9.500000e+02	9.750000e+02	3.240754e-05	2.554072e-06	2.554072e-06
9.750000e+02	1.000000e+03	3.663461e-05	2.715538e-06	2.715538e-06
1.000000e+03	1.025000e+03	3.703719e-05	2.730418e-06	2.730418e-06
1.025000e+03	1.050000e+03	3.421914e-05	2.624488e-06	2.624488e-06
1.050000e+03	1.075000e+03	3.623203e-05	2.700576e-06	2.700576e-06
1.075000e+03	1.100000e+03	3.401785e-05	2.616758e-06	2.616758e-06
1.100000e+03	1.125000e+03	4.307584e-05	2.944605e-06	2.944605e-06
1.125000e+03	1.150000e+03	3.905008e-05	2.803632e-06	2.803632e-06
1.150000e+03	1.175000e+03	4.347844e-05	2.958333e-06	2.958333e-06
1.175000e+03	1.200000e+03	4.408232e-05	2.978806e-06	2.978806e-06
1.200000e+03	1.225000e+03	4.388100e-05	2.971997e-06	2.971997e-06
1.225000e+03	1.250000e+03	4.468616e-05	2.999139e-06	2.999139e-06
1.250000e+03	1.275000e+03	4.629648e-05	3.052700e-06	3.052700e-06
1.275000e+03	1.300000e+03	4.408232e-05	2.978806e-06	2.978806e-06
1.300000e+03	1.325000e+03	5.173128e-05	3.226909e-06	3.226909e-06
1.325000e+03	1.350000e+03	4.931580e-05	3.150672e-06	3.150672e-06
1.350000e+03	1.375000e+03	5.233516e-05	3.245689e-06	3.245689e-06
1.375000e+03	1.400000e+03	5.012096e-05	3.176288e-06	3.176288e-06
1.400000e+03	1.425000e+03	5.354288e-05	3.282925e-06	3.282925e-06
1.425000e+03	1.450000e+03	5.414676e-05	3.301386e-06	3.301386e-06
1.450000e+03	1.475000e+03	5.716608e-05	3.392183e-06	3.392183e-06
1.475000e+03	1.500000e+03	4.750420e-05	3.092261e-06	3.092261e-06
1.500000e+03	1.525000e+03	5.394548e-05	3.295244e-06	3.295244e-06
1.525000e+03	1.550000e+03	5.756868e-05	3.404107e-06	3.404107e-06
1.550000e+03	1.575000e+03	4.931580e-05	3.150672e-06	3.150672e-06
1.575000e+03	1.600000e+03	6.300348e-05	3.561167e-06	3.561167e-06
1.600000e+03	1.625000e+03	5.938028e-05	3.457253e-06	3.457253e-06
1.625000e+03	1.650000e+03	6.099060e-05	3.503818e-06	3.503818e-06
1.650000e+03	1.675000e+03	6.622408e-05	3.651053e-06	3.651053e-06
1.675000e+03	1.700000e+03	6.521764e-05	3.623203e-06	3.623203e-06
1.700000e+03	1.725000e+03	6.723056e-05	3.678692e-06	3.678692e-06
1.725000e+03	1.750000e+03	6.723056e-05	3.678692e-06	3.678692e-06
1.750000e+03	1.775000e+03	6.964600e-05	3.744193e-06	3.744193e-06
1.775000e+03	1.800000e+03	6.642540e-05	3.656597e-06	3.656597e-06
1.800000e+03	1.825000e+03	6.501636e-05	3.617607e-06	3.617607e-06
1.825000e+03	1.850000e+03	7.145760e-05	3.792576e-06	3.792576e-06
1.850000e+03	1.875000e+03	7.407436e-05	3.861394e-06	3.861394e-06
1.875000e+03	1.900000e+03	7.548340e-05	3.897946e-06	3.897946e-06
1.900000e+03	1.925000e+03	7.930788e-05	3.995474e-06	3.995474e-06
1.925000e+03	1.950000e+03	7.628856e-05	3.918680e-06	3.918680e-06
1.950000e+03	1.975000e+03	8.735944e-05	4.193387e-06	4.193387e-06
1.975000e+03	2.000000e+03	8.293108e-05	4.085721e-06	4.085721e-06
2.000000e+03	2.025000e+03	8.494400e-05	4.135008e-06	4.135008e-06
2.025000e+03	2.050000e+03	9.581360e-05	4.391608e-06	4.391608e-06
2.050000e+03	2.075000e+03	9.500844e-05	4.373118e-06	4.373118e-06
2.075000e+03	2.100000e+03	1.000407e-04	4.487437e-06	4.487437e-06
2.100000e+03	2.125000e+03	1.080922e-04	4.664523e-06	4.664523e-06
2.125000e+03	2.150000e+03	1.032613e-04	4.559096e-06	4.559096e-06
2.150000e+03	2.175000e+03	1.137283e-04	4.784587e-06	4.784587e-06
2.175000e+03	2.200000e+03	1.145335e-04	4.801493e-06	4.801493e-06
2.200000e+03	2.225000e+03	1.179554e-04	4.872693e-06	4.872693e-06
2.225000e+03	2.250000e+03	1.211760e-04	4.938766e-06	4.938766e-06
2.250000e+03	2.275000e+03	1.388894e-04	5.287431e-06	5.287431e-06
2.275000e+03	2.300000e+03	1.384869e-04	5.279762e-06	5.279762e-06
2.300000e+03	2.325000e+03	1.366753e-04	5.245115e-06	5.245115e-06
2.325000e+03	2.350000e+03	1.511681e-04	5.516202e-06	5.516202e-06
2.350000e+03	2.375000e+03	1.648557e-04	5.760525e-06	5.760525e-06
2.375000e+03	2.400000e+03	1.638493e-04	5.742915e-06	5.742915e-06
2.400000e+03	2.425000e+03	1.865950e-04	6.128582e-06	6.128582e-06
2.425000e+03	2.450000e+03	1.956530e-04	6.275572e-06	6.275572e-06
2.450000e+03	2.475000e+03	2.155806e-04	6.587413e-06	6.587413e-06
2.475000e+03	2.500000e+03	1.839782e-04	6.085458e-06	6.085458e-06
2.500000e+03	2.525000e+03	1.165464e-04	4.843501e-06	4.843501e-06
2.525000e+03	2.550000e+03	5.998412e-05	3.474788e-06	3.474788e-06
2.550000e+03	2.575000e+03	3.985523e-05	2.832388e-06	2.832388e-06
2.575000e+03	2.600000e+03	2.133664e-05	2.072398e-06	2.072398e-06
2.600000e+03	2.625000e+03	1.731086e-05	1.866678e-06	1.866678e-06
2.625000e+03	2.650000e+03	1.489539e-05	1.731554e-06	1.731554e-06
2.650000e+03	2.675000e+03	1.026574e-05	1.437491e-06	1.437491e-06
2.675000e+03	2.700000e+03	7.648984e-06	1.240829e-06	1.240829e-06
2.700000e+03	2.725000e+03	6.843828e-06	1.173707e-06	1.173707e-06
2.725000e+03	2.750000e+03	5.434804e-06	1.045929e-06	1.045929e-06
2.750000e+03	2.775000e+03	4.025780e-06	9.001920e-07	9.001920e-07
2.775000e+03	2.800000e+03	3.019336e-06	7.795891e-07	7.795891e-07
2.800000e+03	2.825000e+03	3.623203e-06	8.539971e-07	8.539971e-07
2.825000e+03	2.850000e+03	3.220625e-06	8.051562e-07	8.051562e-07
2.850000e+03	2.875000e+03	3.421914e-06	8.299360e-07	8.299360e-07
2.875000e+03	2.900000e+03	1.409023e-06	5.325608e-07	5.325608e-07
2.900000e+03	2.925000e+03	1.409023e-06	5.325608e-07	5.325608e-07
2.925000e+03	2.950000e+03	1.006445e-06	4.500960e-07	4.500960e-07
2.950000e+03	2.975000e+03	4.025780e-07	2.846657e-07	2.846657e-07
2.975000e+03	3.000000e+03	1.207734e-06	4.930555e-07	4.930555e-07
3.000000e+03	3.025000e+03	1.006445e-06	4.500960e-07	4.500960e-07
3.025000e+03	3.050000e+03	6.038672e-07	3.486429e-07	3.486429e-07
3.050000e+03	3.075000e+03	8.051564e-07	4.025781e-07	4.025781e-07
3.075000e+03	3.100000e+03	1.006445e-06	4.500960e-07	4.500960e-07
3.100000e+03	3.125000e+03	8.051564e-07	4.025781e-07	4.025781e-07
3.125000e+03	3.150000e+03	8.051564e-07	4.025781e-07	4.025781e-07
3.150000e+03	3.175000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.175000e+03	3.200000e+03	4.025780e-07	2.846657e-07	2.846657e-07
3.200000e+03	3.225000e+03	8.051564e-07	4.025781e-07	4.025781e-07
3.225000e+03	3.250000e+03	4.025780e-07	2.846657e-07	2.846657e-07
3.250000e+03	3.275000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.275000e+03	3.300000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.300000e+03	3.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.325000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.375000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.425000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.425000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.475000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.475000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.525000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.575000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.625000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.675000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.675000e+03	3.700000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.700000e+03	3.725000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.725000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.775000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.825000e+03	2.012890e-07	2.012890e-07	2.012890e-07
3.825000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.875000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.925000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.975000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.025000e+03	4.050000e+03	4.025780e-07	2.846657e-07	2.846657e-07
4.050000e+03	4.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.075000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.125000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.175000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.225000e+03	2.012890e-07	2.012890e-07	2.012890e-07
4.225000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.275000e+03	4.300000e+03	2.012890e-07	2.012890e-07	2.012890e-07
4.300000e+03	4.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.325000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.375000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.425000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.475000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.525000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.575000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.625000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.675000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.725000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.775000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.825000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.875000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.925000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.975000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=4.47761382000000019e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.250000e+01	1.003344e+03	1.895803e+01	1.895803e+01
1.250000e+01	2.500000e+01	2.908300e+03	3.227660e+01	3.227660e+01
2.500000e+01	3.750000e+01	4.710808e+03	4.107863e+01	4.107863e+01
3.750000e+01	5.000000e+01	6.120719e+03	4.682411e+01	4.682411e+01
5.000000e+01	6.250000e+01	7.135526e+03	5.055700e+01	5.055700e+01
6.250000e+01	7.500000e+01	7.843705e+03	5.300648e+01	5.300648e+01
7.500000e+01	8.750000e+01	7.887406e+03	5.315393e+01	5.315393e+01
8.750000e+01	1.000000e+02	7.731586e+03	5.262627e+01	5.262627e+01
1.000000e+02	1.125000e+02	7.245854e+03	5.094635e+01	5.094635e+01
1.125000e+02	1.250000e+02	6.510450e+03	4.829185e+01	4.829185e+01
1.250000e+02	1.375000e+02	5.623525e+03	4.488205e+01	4.488205e+01
1.375000e+02	1.500000e+02	4.806091e+03	4.149200e+01	4.149200e+01
1.500000e+02	1.625000e+02	4.053494e+03	3.810510e+01	3.810510e+01
1.625000e+02	1.750000e+02	3.281912e+03	3.428718e+01	3.428718e+01
1.750000e+02	1.875000e+02	2.698747e+03	3.109206e+01	3.109206e+01
1.875000e+02	2.000000e+02	2.129195e+03	2.761697e+01	2.761697e+01
2.000000e+02	2.125000e+02	1.770628e+03	2.518442e+01	2.518442e+01
2.125000e+02	2.250000e+02	1.486568e+03	2.307601e+01	2.307601e+01
2.250000e+02	2.375000e+02	1.246568e+03	2.113130e+01	2.113130e+01
2.375000e+02	2.500000e+02	1.009791e+03	1.901885e+01	1.901885e+01
2.500000e+02	2.625000e+02	8.210152e+02	1.714920e+01	1.714920e+01
2.625000e+02	2.750000e+02	7.088958e+02	1.593527e+01	1.593527e+01
2.750000e+02	2.875000e+02	5.691942e+02	1.427903e+01	1.427903e+01
2.875000e+02	3.000000e+02	4.921793e+02	1.327792e+01	1.327792e+01
3.000000e+02	3.125000e+02	3.897315e+02	1.181547e+01	1.181547e+01
3.125000e+02	3.250000e+02	3.471046e+02	1.115061e+01	1.115061e+01
3.250000e+02	3.375000e+02	2.933733e+02	1.025129e+01	1.025129e+01
3.375000e+02	3.500000e+02	2.414330e+02	9.299648e+00	9.299648e+00
3.500000e+02	3.625000e+02	1.952240e+02	8.362476e+00	8.362476e+00
3.625000e+02	3.750000e+02	1.730150e+02	7.872455e+00	7.872455e+00
3.750000e+02	3.875000e+02	1.551046e+02	7.453849e+00	7.453849e+00
3.875000e+02	4.000000e+02	1.300299e+02	6.824800e+00	6.824800e+00
4.000000e+02	4.125000e+02	1.045970e+02	6.121080e+00	6.121080e+00
4.125000e+02	4.250000e+02	9.456720e+01	5.820209e+00	5.820209e+00
4.250000e+02	4.375000e+02	7.880600e+01	5.313100e+00	5.313100e+00
4.375000e+02	4.500000e+02	6.805973e+01	4.937572e+00	4.937572e+00
4.500000e+02	4.625000e+02	5.588062e+01	4.474030e+00	4.474030e+00
4.625000e+02	4.750000e+02	4.907465e+01	4.192730e+00	4.192730e+00
4.750000e+02	4.875000e+02	4.585077e+01	4.052673e+00	4.052673e+00
4.875000e+02	5.000000e+02	3.689554e+01	3.635426e+00	3.635426e+00
5.000000e+02	5.125000e+02	3.761196e+01	3.670551e+00	3.670551e+00
5.125000e+02	5.250000e+02	2.543285e+01	3.018324e+00	3.018324e+00
5.250000e+02	5.375000e+02	2.507464e+01	2.996993e+00	2.996993e+00
5.375000e+02	5.500000e+02	2.113434e+01	2.751457e+00	2.751457e+00
5.500000e+02	5.625000e+02	2.113434e+01	2.751457e+00	2.751457e+00
5.625000e+02	5.750000e+02	1.647762e+01	2.429492e+00	2.429492e+00
5.750000e+02	5.875000e+02	1.182090e+01	2.057755e+00	2.057755e+00
5.875000e+02	6.000000e+02	1.432837e+01	2.265513e+00	2.265513e+00
6.000000e+02	6.125000e+02	1.432837e+01	2.265513e+00	2.265513e+00
6.125000e+02	6.250000e+02	1.038806e+01	1.929015e+00	1.929015e+00
6.250000e+02	6.375000e+02	8.955224e+00	1.791045e+00	1.791045e+00
6.375000e+02	6.500000e+02	7.880600e+00	1.680150e+00	1.680150e+00
6.500000e+02	6.625000e+02	7.522391e+00	1.641520e+00	1.641520e+00
6.625000e+02	6.750000e+02	7.164182e+00	1.601960e+00	1.601960e+00
6.750000e+02	6.875000e+02	7.164182e+00	1.601960e+00	1.601960e+00
6.875000e+02	7.000000e+02	2.865673e+00	1.013168e+00	1.013168e+00
7.000000e+02	7.125000e+02	6.805973e+00	1.561397e+00	1.561397e+00
7.125000e+02	7.250000e+02	7.164182e+00	1.601960e+00	1.601960e+00
7.250000e+02	7.375000e+02	3.223882e+00	1.074627e+00	1.074627e+00
7.375000e+02	7.500000e+02	5.373137e+00	1.387338e+00	1.387338e+00
7.500000e+02	7.625000e+02	3.582091e+00	1.132757e+00	1.132757e+00
7.625000e+02	7.750000e+02	2.507464e+00	9.477323e-01	9.477323e-01
7.750000e+02	7.875000e+02	2.507464e+00	9.477323e-01	9.477323e-01
7.875000e+02	8.000000e+02	4.656718e+00	1.291541e+00	1.291541e+00
8.000000e+02	8.125000e+02	1.791046e+00	8.009798e-01	8.009798e-01
8.125000e+02	8.250000e+02	2.149254e+00	8.774297e-01	8.774297e-01
8.250000e+02	8.375000e+02	2.507464e+00	9.477323e-01	9.477323e-01
8.375000e+02	8.500000e+02	2.865673e+00	1.013168e+00	1.013168e+00
8.500000e+02	8.625000e+02	2.507464e+00	9.477323e-01	9.477323e-01
8.625000e+02	8.750000e+02	2.149254e+00	8.774297e-01	8.774297e-01
8.750000e+02	8.875000e+02	1.074627e+00	6.204364e-01	6.204364e-01
8.875000e+02	9.000000e+02	2.507464e+00	9.477323e-01	9.477323e-01
9.000000e+02	9.125000e+02	3.582091e-01	3.582091e-01	3.582091e-01
9.125000e+02	9.250000e+02	3.582091e-01	3.582091e-01	3.582091e-01
9.250000e+02	9.375000e+02	7.164182e-01	5.065842e-01	5.065842e-01
9.375000e+02	9.500000e+02	1.074627e+00	6.204364e-01	6.204364e-01
9.500000e+02	9.625000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.625000e+02	9.750000e+02	1.074627e+00	6.204364e-01	6.204364e-01
9.750000e+02	9.875000e+02	7.164182e-01	5.065842e-01	5.065842e-01
9.875000e+02	1.000000e+03	1.432837e+00	7.164182e-01	7.164182e-01
1.000000e+03	1.012500e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.012500e+03	1.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.025000e+03	1.037500e+03	7.164182e-01	5.065842e-01	5.065842e-01
1.037500e+03	1.050000e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.050000e+03	1.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.062500e+03	1.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.075000e+03	1.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.087500e+03	1.100000e+03	7.164182e-01	5.065842e-01	5.065842e-01
1.100000e+03	1.112500e+03	1.074627e+00	6.204364e-01	6.204364e-01
1.112500e+03	1.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+03	1.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.137500e+03	1.150000e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.150000e+03	1.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162500e+03	1.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+03	1.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.187500e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212500e+03	1.225000e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.225000e+03	1.237500e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.237500e+03	1.250000e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.250000e+03	1.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.262500e+03	1.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+03	1.287500e+03	7.164182e-01	5.065842e-01	5.065842e-01
1.287500e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.312500e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.312500e+03	1.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+03	1.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.337500e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362500e+03	1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	1.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.387500e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412500e+03	1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	1.437500e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.437500e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462500e+03	1.475000e+03	3.582091e-01	3.582091e-01	3.582091e-01
1.475000e+03	1.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.487500e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.512500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512500e+03	1.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+03	1.537500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.537500e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.562500e+03	7.164182e-01	5.065842e-01	5.065842e-01
1.562500e+03	1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	1.587500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.587500e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.612500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612500e+03	1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	1.637500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.637500e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.662500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662500e+03	1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	1.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.687500e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712500e+03	1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	1.737500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.737500e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.762500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762500e+03	1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	1.787500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.787500e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.812500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812500e+03	1.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+03	1.837500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837500e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.862500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862500e+03	1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	1.887500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.887500e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.912500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912500e+03	1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	1.937500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.937500e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.962500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962500e+03	1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	1.987500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.987500e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.012500e+03	2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	2.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.037500e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.062500e+03	2.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+03	2.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.087500e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.112500e+03	2.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+03	2.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.137500e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.162500e+03	2.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+03	2.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.187500e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.212500e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.237500e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.262500e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.287500e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.312500e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.337500e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.362500e+03	2.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.375000e+03	2.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.387500e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.412500e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.437500e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462500e+03	2.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.475000e+03	2.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.487500e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/LepTop_pT[Weight_MERGING=0.000]
ScaledBy=1.34124623100000018e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.250000e+01	7.873652e+02	9.191520e+00	9.191520e+00
1.250000e+01	2.500000e+01	2.321429e+03	1.578254e+01	1.578254e+01
2.500000e+01	3.750000e+01	3.662246e+03	1.982317e+01	1.982317e+01
3.750000e+01	5.000000e+01	4.751553e+03	2.257964e+01	2.257964e+01
5.000000e+01	6.250000e+01	5.477757e+03	2.424380e+01	2.424380e+01
6.250000e+01	7.500000e+01	5.946334e+03	2.525945e+01	2.525945e+01
7.500000e+01	8.750000e+01	5.996873e+03	2.536656e+01	2.536656e+01
8.750000e+01	1.000000e+02	5.805986e+03	2.495958e+01	2.495958e+01
1.000000e+02	1.125000e+02	5.359513e+03	2.398070e+01	2.398070e+01
1.125000e+02	1.250000e+02	4.735136e+03	2.254060e+01	2.254060e+01
1.250000e+02	1.375000e+02	4.031679e+03	2.079899e+01	2.079899e+01
1.375000e+02	1.500000e+02	3.353330e+03	1.896869e+01	1.896869e+01
1.500000e+02	1.625000e+02	2.743546e+03	1.715755e+01	1.715755e+01
1.625000e+02	1.750000e+02	2.268530e+03	1.560169e+01	1.560169e+01
1.750000e+02	1.875000e+02	1.877315e+03	1.419279e+01	1.419279e+01
1.875000e+02	2.000000e+02	1.523441e+03	1.278533e+01	1.278533e+01
2.000000e+02	2.125000e+02	1.277296e+03	1.170698e+01	1.170698e+01
2.125000e+02	2.250000e+02	1.025249e+03	1.048851e+01	1.048851e+01
2.250000e+02	2.375000e+02	8.571096e+02	9.589975e+00	9.589975e+00
2.375000e+02	2.500000e+02	7.069977e+02	8.709803e+00	8.709803e+00
2.500000e+02	2.625000e+02	5.780234e+02	7.875389e+00	7.875389e+00
2.625000e+02	2.750000e+02	4.868187e+02	7.227413e+00	7.227413e+00
2.750000e+02	2.875000e+02	4.128892e+02	6.656042e+00	6.656042e+00
2.875000e+02	3.000000e+02	3.321998e+02	5.970339e+00	5.970339e+00
3.000000e+02	3.125000e+02	2.944304e+02	5.620702e+00	5.620702e+00
3.125000e+02	3.250000e+02	2.374542e+02	5.047649e+00	5.047649e+00
3.250000e+02	3.375000e+02	2.062300e+02	4.704085e+00	4.704085e+00
3.375000e+02	3.500000e+02	1.832679e+02	4.434477e+00	4.434477e+00
3.500000e+02	3.625000e+02	1.439962e+02	3.930744e+00	3.930744e+00
3.625000e+02	3.750000e+02	1.262918e+02	3.681177e+00	3.681177e+00
3.750000e+02	3.875000e+02	1.021493e+02	3.310678e+00	3.310678e+00
3.875000e+02	4.000000e+02	9.109744e+01	3.126456e+00	3.126456e+00
4.000000e+02	4.125000e+02	7.564629e+01	2.849004e+00	2.849004e+00
4.125000e+02	4.250000e+02	6.963750e+01	2.733511e+00	2.733511e+00
4.250000e+02	4.375000e+02	5.815644e+01	2.498033e+00	2.498033e+00
4.375000e+02	4.500000e+02	4.570967e+01	2.214641e+00	2.214641e+00
4.500000e+02	4.625000e+02	4.055929e+01	2.086145e+00	2.086145e+00
4.625000e+02	4.750000e+02	3.540890e+01	1.949196e+00	1.949196e+00
4.750000e+02	4.875000e+02	3.251181e+01	1.867755e+00	1.867755e+00
4.875000e+02	5.000000e+02	2.639573e+01	1.682930e+00	1.682930e+00
5.000000e+02	5.125000e+02	2.178184e+01	1.528785e+00	1.528785e+00
5.125000e+02	5.250000e+02	2.103074e+01	1.502196e+00	1.502196e+00
5.250000e+02	5.375000e+02	2.017234e+01	1.471219e+00	1.471219e+00
5.375000e+02	5.500000e+02	1.512926e+01	1.274113e+00	1.274113e+00
5.500000e+02	5.625000e+02	1.266137e+01	1.165573e+00	1.165573e+00
5.625000e+02	5.750000e+02	1.233946e+01	1.150661e+00	1.150661e+00
5.750000e+02	5.875000e+02	1.180297e+01	1.125369e+00	1.125369e+00
5.875000e+02	6.000000e+02	9.013176e+00	9.834180e-01	9.834180e-01
6.000000e+02	6.125000e+02	6.867181e+00	8.583978e-01	8.583978e-01
6.125000e+02	6.250000e+02	7.618278e+00	9.041232e-01	9.041232e-01
6.250000e+02	6.375000e+02	7.510979e+00	8.977337e-01	8.977337e-01
6.375000e+02	6.500000e+02	6.223382e+00	8.171701e-01	8.171701e-01
6.500000e+02	6.625000e+02	4.935786e+00	7.277420e-01	7.277420e-01
6.625000e+02	6.750000e+02	4.721186e+00	7.117457e-01	7.117457e-01
6.750000e+02	6.875000e+02	4.077389e+00	6.614398e-01	6.614398e-01
6.875000e+02	7.000000e+02	3.862789e+00	6.437982e-01	6.437982e-01
7.000000e+02	7.125000e+02	2.897092e+00	5.575456e-01	5.575456e-01
7.125000e+02	7.250000e+02	1.931394e+00	4.552341e-01	4.552341e-01
7.250000e+02	7.375000e+02	2.682493e+00	5.364985e-01	5.364985e-01
7.375000e+02	7.500000e+02	2.897092e+00	5.575456e-01	5.575456e-01
7.500000e+02	7.625000e+02	1.394896e+00	3.868746e-01	3.868746e-01
7.625000e+02	7.750000e+02	3.111691e+00	5.778265e-01	5.778265e-01
7.750000e+02	7.875000e+02	1.716795e+00	4.291988e-01	4.291988e-01
7.875000e+02	8.000000e+02	1.394896e+00	3.868746e-01	3.868746e-01
8.000000e+02	8.125000e+02	1.072997e+00	3.393114e-01	3.393114e-01
8.125000e+02	8.250000e+02	1.824095e+00	4.424080e-01	4.424080e-01
8.250000e+02	8.375000e+02	1.824095e+00	4.424080e-01	4.424080e-01
8.375000e+02	8.500000e+02	1.502196e+00	4.014787e-01	4.014787e-01
8.500000e+02	8.625000e+02	7.510979e-01	2.838883e-01	2.838883e-01
8.625000e+02	8.750000e+02	8.583976e-01	3.034894e-01	3.034894e-01
8.750000e+02	8.875000e+02	4.291988e-01	2.145994e-01	2.145994e-01
8.875000e+02	9.000000e+02	4.291988e-01	2.145994e-01	2.145994e-01
9.000000e+02	9.125000e+02	6.437982e-01	2.628295e-01	2.628295e-01
9.125000e+02	9.250000e+02	3.218991e-01	1.858485e-01	1.858485e-01
9.250000e+02	9.375000e+02	8.583976e-01	3.034894e-01	3.034894e-01
9.375000e+02	9.500000e+02	2.145994e-01	1.517447e-01	1.517447e-01
9.500000e+02	9.625000e+02	1.072997e-01	1.072997e-01	1.072997e-01
9.625000e+02	9.750000e+02	3.218991e-01	1.858485e-01	1.858485e-01
9.750000e+02	9.875000e+02	7.510979e-01	2.838883e-01	2.838883e-01
9.875000e+02	1.000000e+03	6.437982e-01	2.628295e-01	2.628295e-01
1.000000e+03	1.012500e+03	2.145994e-01	1.517447e-01	1.517447e-01
1.012500e+03	1.025000e+03	4.291988e-01	2.145994e-01	2.145994e-01
1.025000e+03	1.037500e+03	2.145994e-01	1.517447e-01	1.517447e-01
1.037500e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.062500e+03	3.218991e-01	1.858485e-01	1.858485e-01
1.062500e+03	1.075000e+03	4.291988e-01	2.145994e-01	2.145994e-01
1.075000e+03	1.087500e+03	2.145994e-01	1.517447e-01	1.517447e-01
1.087500e+03	1.100000e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.100000e+03	1.112500e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.112500e+03	1.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.125000e+03	1.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.137500e+03	1.150000e+03	2.145994e-01	1.517447e-01	1.517447e-01
1.150000e+03	1.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.162500e+03	1.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.175000e+03	1.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.187500e+03	1.200000e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.200000e+03	1.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.212500e+03	1.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.225000e+03	1.237500e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.237500e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.262500e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.262500e+03	1.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.275000e+03	1.287500e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.287500e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.312500e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.312500e+03	1.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.325000e+03	1.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.337500e+03	1.350000e+03	2.145994e-01	1.517447e-01	1.517447e-01
1.350000e+03	1.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.362500e+03	1.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.375000e+03	1.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.387500e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.412500e+03	1.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.425000e+03	1.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.437500e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.462500e+03	1.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.475000e+03	1.487500e+03	1.072997e-01	1.072997e-01	1.072997e-01
1.487500e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.512500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.512500e+03	1.525000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.525000e+03	1.537500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.537500e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.562500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.562500e+03	1.575000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.575000e+03	1.587500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.587500e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.612500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.612500e+03	1.625000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.625000e+03	1.637500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.637500e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.662500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.662500e+03	1.675000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.675000e+03	1.687500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.687500e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.712500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.712500e+03	1.725000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.725000e+03	1.737500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.737500e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.762500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.762500e+03	1.775000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.775000e+03	1.787500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.787500e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.812500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.812500e+03	1.825000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.825000e+03	1.837500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.837500e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.862500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.862500e+03	1.875000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.875000e+03	1.887500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.887500e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.912500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.912500e+03	1.925000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.925000e+03	1.937500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.937500e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.962500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.962500e+03	1.975000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.975000e+03	1.987500e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.987500e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.012500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.012500e+03	2.025000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.025000e+03	2.037500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.037500e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.062500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.062500e+03	2.075000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.075000e+03	2.087500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.087500e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.112500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.112500e+03	2.125000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.125000e+03	2.137500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.137500e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.162500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.162500e+03	2.175000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.175000e+03	2.187500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.187500e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.212500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.212500e+03	2.225000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.225000e+03	2.237500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.237500e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.262500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.262500e+03	2.275000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.275000e+03	2.287500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.287500e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.312500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.312500e+03	2.325000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.325000e+03	2.337500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.337500e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.362500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.362500e+03	2.375000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.375000e+03	2.387500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.387500e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.412500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.412500e+03	2.425000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.425000e+03	2.437500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.437500e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.462500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.462500e+03	2.475000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.475000e+03	2.487500e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.487500e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_MU_plots/TP_m5f.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=Reconstructed $M_{\textrm{VLT}}$ [TeV]
YLabel=d\sigma/d M$
Rebin=4
XMax=8000
LegendXPos=0.62
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	1.887774e-02	1.887774e-02	1.887774e-02
5.600000e+02	5.700000e+02	1.887774e-02	1.887774e-02	1.887774e-02
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	1.887774e-02	1.887774e-02	1.887774e-02
5.900000e+02	6.000000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	3.775547e-02	2.669715e-02	2.669715e-02
6.200000e+02	6.300000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.300000e+02	6.400000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.400000e+02	6.500000e+02	7.551095e-02	3.775548e-02	3.775548e-02
6.500000e+02	6.600000e+02	1.510219e-01	5.339431e-02	5.339431e-02
6.600000e+02	6.700000e+02	1.321442e-01	4.994580e-02	4.994580e-02
6.700000e+02	6.800000e+02	1.887774e-01	5.969665e-02	5.969665e-02
6.800000e+02	6.900000e+02	1.510219e-01	5.339431e-02	5.339431e-02
6.900000e+02	7.000000e+02	1.510219e-01	5.339431e-02	5.339431e-02
7.000000e+02	7.100000e+02	5.474544e-01	1.016597e-01	1.016597e-01
7.100000e+02	7.200000e+02	3.397993e-01	8.009145e-02	8.009145e-02
7.200000e+02	7.300000e+02	5.096989e-01	9.809160e-02	9.809160e-02
7.300000e+02	7.400000e+02	4.530657e-01	9.248165e-02	9.248165e-02
7.400000e+02	7.500000e+02	6.607208e-01	1.116822e-01	1.116822e-01
7.500000e+02	7.600000e+02	6.795985e-01	1.132664e-01	1.132664e-01
7.600000e+02	7.700000e+02	7.739872e-01	1.208765e-01	1.208765e-01
7.700000e+02	7.800000e+02	7.551095e-01	1.193933e-01	1.193933e-01
7.800000e+02	7.900000e+02	1.245931e+00	1.533635e-01	1.533635e-01
7.900000e+02	8.000000e+02	1.302564e+00	1.568103e-01	1.568103e-01
8.000000e+02	8.100000e+02	1.359197e+00	1.601829e-01	1.601829e-01
8.100000e+02	8.200000e+02	1.453586e+00	1.656515e-01	1.656515e-01
8.200000e+02	8.300000e+02	2.114307e+00	1.997832e-01	1.997832e-01
8.300000e+02	8.400000e+02	1.982162e+00	1.934392e-01	1.934392e-01
8.400000e+02	8.500000e+02	2.284206e+00	2.076551e-01	2.076551e-01
8.500000e+02	8.600000e+02	2.491861e+00	2.168887e-01	2.168887e-01
8.600000e+02	8.700000e+02	3.171460e+00	2.446834e-01	2.446834e-01
8.700000e+02	8.800000e+02	3.794425e+00	2.676381e-01	2.676381e-01
8.800000e+02	8.900000e+02	4.209735e+00	2.819047e-01	2.819047e-01
8.900000e+02	9.000000e+02	5.115867e+00	3.107668e-01	3.107668e-01
9.000000e+02	9.100000e+02	5.455666e+00	3.209215e-01	3.209215e-01
9.100000e+02	9.200000e+02	6.550575e+00	3.516532e-01	3.516532e-01
9.200000e+02	9.300000e+02	7.286806e+00	3.708887e-01	3.708887e-01
9.300000e+02	9.400000e+02	9.722035e+00	4.284040e-01	4.284040e-01
9.400000e+02	9.500000e+02	1.170420e+01	4.700519e-01	4.700519e-01
9.500000e+02	9.600000e+02	1.402616e+01	5.145698e-01	5.145698e-01
9.600000e+02	9.700000e+02	1.715986e+01	5.691567e-01	5.691567e-01
9.700000e+02	9.800000e+02	2.112419e+01	6.314878e-01	6.314878e-01
9.800000e+02	9.900000e+02	3.094061e+01	7.642570e-01	7.642570e-01
9.900000e+02	1.000000e+03	5.582147e+01	1.026539e+00	1.026539e+00
1.000000e+03	1.010000e+03	4.693005e+01	9.412402e-01	9.412402e-01
1.010000e+03	1.020000e+03	1.347870e+01	5.044278e-01	5.044278e-01
1.020000e+03	1.030000e+03	7.777628e+00	3.831762e-01	3.831762e-01
1.030000e+03	1.040000e+03	5.172500e+00	3.124821e-01	3.124821e-01
1.040000e+03	1.050000e+03	4.039836e+00	2.761575e-01	2.761575e-01
1.050000e+03	1.060000e+03	3.209215e+00	2.461356e-01	2.461356e-01
1.060000e+03	1.070000e+03	2.472984e+00	2.160656e-01	2.160656e-01
1.070000e+03	1.080000e+03	2.076551e+00	1.979914e-01	1.979914e-01
1.080000e+03	1.090000e+03	1.755630e+00	1.820503e-01	1.820503e-01
1.090000e+03	1.100000e+03	1.831140e+00	1.859242e-01	1.859242e-01
1.100000e+03	1.110000e+03	1.623485e+00	1.750649e-01	1.750649e-01
1.110000e+03	1.120000e+03	1.283686e+00	1.556698e-01	1.556698e-01
1.120000e+03	1.130000e+03	1.057153e+00	1.412680e-01	1.412680e-01
1.130000e+03	1.140000e+03	1.151542e+00	1.474399e-01	1.474399e-01
1.140000e+03	1.150000e+03	9.438868e-01	1.334858e-01	1.334858e-01
1.150000e+03	1.160000e+03	6.795985e-01	1.132664e-01	1.132664e-01
1.160000e+03	1.170000e+03	8.494982e-01	1.266357e-01	1.266357e-01
1.170000e+03	1.180000e+03	7.551095e-01	1.193933e-01	1.193933e-01
1.180000e+03	1.190000e+03	5.663321e-01	1.033976e-01	1.033976e-01
1.190000e+03	1.200000e+03	7.928650e-01	1.223417e-01	1.223417e-01
1.200000e+03	1.210000e+03	8.872536e-01	1.294192e-01	1.294192e-01
1.210000e+03	1.220000e+03	5.285766e-01	9.989160e-02	9.989160e-02
1.220000e+03	1.230000e+03	7.362317e-01	1.178914e-01	1.178914e-01
1.230000e+03	1.240000e+03	4.908212e-01	9.625795e-02	9.625795e-02
1.240000e+03	1.250000e+03	5.663321e-01	1.033976e-01	1.033976e-01
1.250000e+03	1.260000e+03	4.341879e-01	9.053445e-02	9.053445e-02
1.260000e+03	1.270000e+03	5.474544e-01	1.016597e-01	1.016597e-01
1.270000e+03	1.280000e+03	4.719434e-01	9.438869e-02	9.438869e-02
1.280000e+03	1.290000e+03	4.341879e-01	9.053445e-02	9.053445e-02
1.290000e+03	1.300000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.300000e+03	1.310000e+03	4.153102e-01	8.854444e-02	8.854444e-02
1.310000e+03	1.320000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.320000e+03	1.330000e+03	3.586770e-01	8.228615e-02	8.228615e-02
1.330000e+03	1.340000e+03	3.775547e-01	8.442381e-02	8.442381e-02
1.340000e+03	1.350000e+03	2.265328e-01	6.539440e-02	6.539440e-02
1.350000e+03	1.360000e+03	2.454106e-01	6.806465e-02	6.806465e-02
1.360000e+03	1.370000e+03	2.454106e-01	6.806465e-02	6.806465e-02
1.370000e+03	1.380000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.380000e+03	1.390000e+03	3.397993e-01	8.009145e-02	8.009145e-02
1.390000e+03	1.400000e+03	3.209215e-01	7.783490e-02	7.783490e-02
1.400000e+03	1.410000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.410000e+03	1.420000e+03	2.265328e-01	6.539440e-02	6.539440e-02
1.420000e+03	1.430000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.430000e+03	1.440000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.440000e+03	1.450000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.450000e+03	1.460000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.460000e+03	1.470000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.470000e+03	1.480000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.480000e+03	1.490000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.490000e+03	1.500000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.500000e+03	1.510000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.510000e+03	1.520000e+03	2.265328e-01	6.539440e-02	6.539440e-02
1.520000e+03	1.530000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.530000e+03	1.540000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.540000e+03	1.550000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.550000e+03	1.560000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.560000e+03	1.570000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.570000e+03	1.580000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.580000e+03	1.590000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.590000e+03	1.600000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	2.265328e-01	6.539440e-02	6.539440e-02
1.620000e+03	1.630000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.630000e+03	1.640000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.640000e+03	1.650000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.650000e+03	1.660000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.660000e+03	1.670000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.670000e+03	1.680000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.680000e+03	1.690000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.690000e+03	1.700000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.700000e+03	1.710000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.710000e+03	1.720000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.720000e+03	1.730000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.730000e+03	1.740000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.740000e+03	1.750000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.750000e+03	1.760000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.760000e+03	1.770000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.770000e+03	1.780000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.780000e+03	1.790000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.790000e+03	1.800000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.800000e+03	1.810000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.810000e+03	1.820000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.820000e+03	1.830000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.830000e+03	1.840000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.840000e+03	1.850000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.850000e+03	1.860000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.860000e+03	1.870000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.870000e+03	1.880000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.880000e+03	1.890000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.890000e+03	1.900000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.930000e+03	1.940000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.940000e+03	1.950000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.970000e+03	1.980000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.980000e+03	1.990000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.990000e+03	2.000000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.020000e+03	2.030000e+03	5.663321e-02	3.269720e-02	3.269720e-02
2.030000e+03	2.040000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.070000e+03	2.080000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.080000e+03	2.090000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.090000e+03	2.100000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.100000e+03	2.110000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.110000e+03	2.120000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.220000e+03	2.230000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.260000e+03	2.270000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.350000e+03	2.360000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.360000e+03	2.370000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.370000e+03	2.380000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	1.887774e-02	1.887774e-02	1.887774e-02
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	1.680612e-05	1.680612e-05	1.680612e-05
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.120000e+03	1.130000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.130000e+03	1.140000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.140000e+03	1.150000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.150000e+03	1.160000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.180000e+03	1.190000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.190000e+03	1.200000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.220000e+03	1.230000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.260000e+03	1.270000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.270000e+03	1.280000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.280000e+03	1.290000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.290000e+03	1.300000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.300000e+03	1.310000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.310000e+03	1.320000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.320000e+03	1.330000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.330000e+03	1.340000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.340000e+03	1.350000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.350000e+03	1.360000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.360000e+03	1.370000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.390000e+03	1.400000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.420000e+03	1.430000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.430000e+03	1.440000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.440000e+03	1.450000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.450000e+03	1.460000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.460000e+03	1.470000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.470000e+03	1.480000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.480000e+03	1.490000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.490000e+03	1.500000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.500000e+03	1.510000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.510000e+03	1.520000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.520000e+03	1.530000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.530000e+03	1.540000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.540000e+03	1.550000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.550000e+03	1.560000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.560000e+03	1.570000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.570000e+03	1.580000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.580000e+03	1.590000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.590000e+03	1.600000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.600000e+03	1.610000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.610000e+03	1.620000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.620000e+03	1.630000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.630000e+03	1.640000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.640000e+03	1.650000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.650000e+03	1.660000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.660000e+03	1.670000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.670000e+03	1.680000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.680000e+03	1.690000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.690000e+03	1.700000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.700000e+03	1.710000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.710000e+03	1.720000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.720000e+03	1.730000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.730000e+03	1.740000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.740000e+03	1.750000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.750000e+03	1.760000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.760000e+03	1.770000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.770000e+03	1.780000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.780000e+03	1.790000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.790000e+03	1.800000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.800000e+03	1.810000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.810000e+03	1.820000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.820000e+03	1.830000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.830000e+03	1.840000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.840000e+03	1.850000e+03	2.184795e-04	6.059532e-05	6.059532e-05
1.850000e+03	1.860000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.860000e+03	1.870000e+03	3.025101e-04	7.130232e-05	7.130232e-05
1.870000e+03	1.880000e+03	2.352856e-04	6.288273e-05	6.288273e-05
1.880000e+03	1.890000e+03	2.857040e-04	6.929340e-05	6.929340e-05
1.890000e+03	1.900000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.900000e+03	1.910000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.910000e+03	1.920000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.920000e+03	1.930000e+03	2.352856e-04	6.288273e-05	6.288273e-05
1.930000e+03	1.940000e+03	2.857040e-04	6.929340e-05	6.929340e-05
1.940000e+03	1.950000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.950000e+03	1.960000e+03	3.025101e-04	7.130232e-05	7.130232e-05
1.960000e+03	1.970000e+03	2.688979e-04	6.722447e-05	6.722447e-05
1.970000e+03	1.980000e+03	3.193162e-04	7.325617e-05	7.325617e-05
1.980000e+03	1.990000e+03	3.025101e-04	7.130232e-05	7.130232e-05
1.990000e+03	2.000000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.000000e+03	2.010000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.010000e+03	2.020000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.020000e+03	2.030000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.030000e+03	2.040000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.040000e+03	2.050000e+03	5.377958e-04	9.506976e-05	9.506976e-05
2.050000e+03	2.060000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.060000e+03	2.070000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.070000e+03	2.080000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.080000e+03	2.090000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.090000e+03	2.100000e+03	4.369591e-04	8.569472e-05	8.569472e-05
2.100000e+03	2.110000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.110000e+03	2.120000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.120000e+03	2.130000e+03	5.546019e-04	9.654379e-05	9.654379e-05
2.130000e+03	2.140000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.140000e+03	2.150000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.150000e+03	2.160000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.160000e+03	2.170000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.170000e+03	2.180000e+03	3.529285e-04	7.701530e-05	7.701530e-05
2.180000e+03	2.190000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.190000e+03	2.200000e+03	3.697346e-04	7.882768e-05	7.882768e-05
2.200000e+03	2.210000e+03	6.386325e-04	1.035999e-04	1.035999e-04
2.210000e+03	2.220000e+03	5.209896e-04	9.357250e-05	9.357250e-05
2.220000e+03	2.230000e+03	5.209896e-04	9.357250e-05	9.357250e-05
2.230000e+03	2.240000e+03	5.714080e-04	9.799566e-05	9.799566e-05
2.240000e+03	2.250000e+03	4.369591e-04	8.569472e-05	8.569472e-05
2.250000e+03	2.260000e+03	6.890508e-04	1.076117e-04	1.076117e-04
2.260000e+03	2.270000e+03	6.554386e-04	1.049542e-04	1.049542e-04
2.270000e+03	2.280000e+03	4.537652e-04	8.732715e-05	8.732715e-05
2.280000e+03	2.290000e+03	6.218263e-04	1.022276e-04	1.022276e-04
2.290000e+03	2.300000e+03	6.386325e-04	1.035999e-04	1.035999e-04
2.300000e+03	2.310000e+03	5.546019e-04	9.654379e-05	9.654379e-05
2.310000e+03	2.320000e+03	7.730814e-04	1.139846e-04	1.139846e-04
2.320000e+03	2.330000e+03	7.730814e-04	1.139846e-04	1.139846e-04
2.330000e+03	2.340000e+03	7.730814e-04	1.139846e-04	1.139846e-04
2.340000e+03	2.350000e+03	6.386325e-04	1.035999e-04	1.035999e-04
2.350000e+03	2.360000e+03	9.411426e-04	1.257655e-04	1.257655e-04
2.360000e+03	2.370000e+03	7.226631e-04	1.102051e-04	1.102051e-04
2.370000e+03	2.380000e+03	7.562753e-04	1.127389e-04	1.127389e-04
2.380000e+03	2.390000e+03	7.898875e-04	1.152169e-04	1.152169e-04
2.390000e+03	2.400000e+03	7.394692e-04	1.114792e-04	1.114792e-04
2.400000e+03	2.410000e+03	8.234998e-04	1.176428e-04	1.176428e-04
2.410000e+03	2.420000e+03	1.058785e-03	1.333944e-04	1.333944e-04
2.420000e+03	2.430000e+03	1.025173e-03	1.312600e-04	1.312600e-04
2.430000e+03	2.440000e+03	8.739181e-04	1.211906e-04	1.211906e-04
2.440000e+03	2.450000e+03	1.041979e-03	1.323315e-04	1.323315e-04
2.450000e+03	2.460000e+03	9.075303e-04	1.234992e-04	1.234992e-04
2.460000e+03	2.470000e+03	1.142816e-03	1.385868e-04	1.385868e-04
2.470000e+03	2.480000e+03	1.327683e-03	1.493760e-04	1.493760e-04
2.480000e+03	2.490000e+03	1.310877e-03	1.484276e-04	1.484276e-04
2.490000e+03	2.500000e+03	8.907242e-04	1.223504e-04	1.223504e-04
2.500000e+03	2.510000e+03	1.327683e-03	1.493760e-04	1.493760e-04
2.510000e+03	2.520000e+03	1.243653e-03	1.445717e-04	1.445717e-04
2.520000e+03	2.530000e+03	1.428520e-03	1.549447e-04	1.549447e-04
2.530000e+03	2.540000e+03	1.260459e-03	1.455453e-04	1.455453e-04
2.540000e+03	2.550000e+03	1.428520e-03	1.549447e-04	1.549447e-04
2.550000e+03	2.560000e+03	1.596581e-03	1.638058e-04	1.638058e-04
2.560000e+03	2.570000e+03	1.613387e-03	1.646657e-04	1.646657e-04
2.570000e+03	2.580000e+03	1.663806e-03	1.672187e-04	1.672187e-04
2.580000e+03	2.590000e+03	1.546163e-03	1.611986e-04	1.611986e-04
2.590000e+03	2.600000e+03	1.697418e-03	1.688994e-04	1.688994e-04
2.600000e+03	2.610000e+03	2.016734e-03	1.841018e-04	1.841018e-04
2.610000e+03	2.620000e+03	1.949510e-03	1.810074e-04	1.810074e-04
2.620000e+03	2.630000e+03	2.134377e-03	1.893953e-04	1.893953e-04
2.630000e+03	2.640000e+03	2.117571e-03	1.886482e-04	1.886482e-04
2.640000e+03	2.650000e+03	2.083959e-03	1.871450e-04	1.871450e-04
2.650000e+03	2.660000e+03	2.184795e-03	1.916192e-04	1.916192e-04
2.660000e+03	2.670000e+03	2.184795e-03	1.916192e-04	1.916192e-04
2.670000e+03	2.680000e+03	2.520918e-03	2.058321e-04	2.058321e-04
2.680000e+03	2.690000e+03	2.487305e-03	2.044553e-04	2.044553e-04
2.690000e+03	2.700000e+03	2.588142e-03	2.085584e-04	2.085584e-04
2.700000e+03	2.710000e+03	2.873846e-03	2.197685e-04	2.197685e-04
2.710000e+03	2.720000e+03	2.739397e-03	2.145661e-04	2.145661e-04
2.720000e+03	2.730000e+03	2.924264e-03	2.216879e-04	2.216879e-04
2.730000e+03	2.740000e+03	3.092326e-03	2.279693e-04	2.279693e-04
2.740000e+03	2.750000e+03	3.562897e-03	2.447008e-04	2.447008e-04
2.750000e+03	2.760000e+03	3.646928e-03	2.475696e-04	2.475696e-04
2.760000e+03	2.770000e+03	3.882213e-03	2.554309e-04	2.554309e-04
2.770000e+03	2.780000e+03	3.663734e-03	2.481394e-04	2.481394e-04
2.780000e+03	2.790000e+03	4.016662e-03	2.598163e-04	2.598163e-04
2.790000e+03	2.800000e+03	4.251948e-03	2.673177e-04	2.673177e-04
2.800000e+03	2.810000e+03	4.604876e-03	2.781907e-04	2.781907e-04
2.810000e+03	2.820000e+03	4.621682e-03	2.786979e-04	2.786979e-04
2.820000e+03	2.830000e+03	5.445182e-03	3.025101e-04	3.025101e-04
2.830000e+03	2.840000e+03	5.125866e-03	2.935062e-04	2.935062e-04
2.840000e+03	2.850000e+03	6.470355e-03	3.297599e-04	3.297599e-04
2.850000e+03	2.860000e+03	5.999784e-03	3.175423e-04	3.175423e-04
2.860000e+03	2.870000e+03	6.587998e-03	3.327442e-04	3.327442e-04
2.870000e+03	2.880000e+03	7.277049e-03	3.497126e-04	3.497126e-04
2.880000e+03	2.890000e+03	8.100549e-03	3.689699e-04	3.689699e-04
2.890000e+03	2.900000e+03	8.755987e-03	3.836068e-04	3.836068e-04
2.900000e+03	2.910000e+03	8.739181e-03	3.832384e-04	3.832384e-04
2.910000e+03	2.920000e+03	1.026854e-02	4.154206e-04	4.154206e-04
2.920000e+03	2.930000e+03	1.099120e-02	4.297899e-04	4.297899e-04
2.930000e+03	2.940000e+03	1.198276e-02	4.487580e-04	4.487580e-04
2.940000e+03	2.950000e+03	1.388185e-02	4.830115e-04	4.830115e-04
2.950000e+03	2.960000e+03	1.569691e-02	5.136187e-04	5.136187e-04
2.960000e+03	2.970000e+03	1.796574e-02	5.494855e-04	5.494855e-04
2.970000e+03	2.980000e+03	2.144461e-02	6.003337e-04	6.003337e-04
2.980000e+03	2.990000e+03	2.919223e-02	7.004342e-04	7.004342e-04
2.990000e+03	3.000000e+03	5.495600e-02	9.610396e-04	9.610396e-04
3.000000e+03	3.010000e+03	4.453621e-02	8.651478e-04	8.651478e-04
3.010000e+03	3.020000e+03	1.379782e-02	4.815473e-04	4.815473e-04
3.020000e+03	3.030000e+03	7.848457e-03	3.631833e-04	3.631833e-04
3.030000e+03	3.040000e+03	5.125866e-03	2.935062e-04	2.935062e-04
3.040000e+03	3.050000e+03	3.512479e-03	2.429632e-04	2.429632e-04
3.050000e+03	3.060000e+03	2.991489e-03	2.242216e-04	2.242216e-04
3.060000e+03	3.070000e+03	2.336050e-03	1.981412e-04	1.981412e-04
3.070000e+03	3.080000e+03	1.949510e-03	1.810074e-04	1.810074e-04
3.080000e+03	3.090000e+03	1.394908e-03	1.531110e-04	1.531110e-04
3.090000e+03	3.100000e+03	1.277265e-03	1.465123e-04	1.465123e-04
3.100000e+03	3.110000e+03	1.193234e-03	1.416109e-04	1.416109e-04
3.110000e+03	3.120000e+03	1.109204e-03	1.365335e-04	1.365335e-04
3.120000e+03	3.130000e+03	1.025173e-03	1.312600e-04	1.312600e-04
3.130000e+03	3.140000e+03	1.041979e-03	1.323315e-04	1.323315e-04
3.140000e+03	3.150000e+03	6.722447e-04	1.062912e-04	1.062912e-04
3.150000e+03	3.160000e+03	5.209896e-04	9.357250e-05	9.357250e-05
3.160000e+03	3.170000e+03	6.386325e-04	1.035999e-04	1.035999e-04
3.170000e+03	3.180000e+03	5.546019e-04	9.654379e-05	9.654379e-05
3.180000e+03	3.190000e+03	5.882141e-04	9.942633e-05	9.942633e-05
3.190000e+03	3.200000e+03	5.714080e-04	9.799566e-05	9.799566e-05
3.200000e+03	3.210000e+03	4.201529e-04	8.403059e-05	8.403059e-05
3.210000e+03	3.220000e+03	3.865407e-04	8.059931e-05	8.059931e-05
3.220000e+03	3.230000e+03	3.529285e-04	7.701530e-05	7.701530e-05
3.230000e+03	3.240000e+03	3.529285e-04	7.701530e-05	7.701530e-05
3.240000e+03	3.250000e+03	3.025101e-04	7.130232e-05	7.130232e-05
3.250000e+03	3.260000e+03	3.025101e-04	7.130232e-05	7.130232e-05
3.260000e+03	3.270000e+03	4.537652e-04	8.732715e-05	8.732715e-05
3.270000e+03	3.280000e+03	4.033468e-04	8.233282e-05	8.233282e-05
3.280000e+03	3.290000e+03	3.529285e-04	7.701530e-05	7.701530e-05
3.290000e+03	3.300000e+03	2.688979e-04	6.722447e-05	6.722447e-05
3.300000e+03	3.310000e+03	1.848673e-04	5.573958e-05	5.573958e-05
3.310000e+03	3.320000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.320000e+03	3.330000e+03	2.688979e-04	6.722447e-05	6.722447e-05
3.330000e+03	3.340000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.340000e+03	3.350000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.350000e+03	3.360000e+03	1.680612e-04	5.314561e-05	5.314561e-05
3.360000e+03	3.370000e+03	2.016734e-04	5.821810e-05	5.821810e-05
3.370000e+03	3.380000e+03	1.512551e-04	5.041835e-05	5.041835e-05
3.380000e+03	3.390000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.390000e+03	3.400000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.400000e+03	3.410000e+03	2.184795e-04	6.059532e-05	6.059532e-05
3.410000e+03	3.420000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.420000e+03	3.430000e+03	1.848673e-04	5.573958e-05	5.573958e-05
3.430000e+03	3.440000e+03	1.680612e-04	5.314561e-05	5.314561e-05
3.440000e+03	3.450000e+03	1.848673e-04	5.573958e-05	5.573958e-05
3.450000e+03	3.460000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.460000e+03	3.470000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.470000e+03	3.480000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.480000e+03	3.490000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.490000e+03	3.500000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.500000e+03	3.510000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.510000e+03	3.520000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.520000e+03	3.530000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.530000e+03	3.540000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.540000e+03	3.550000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.550000e+03	3.560000e+03	1.344489e-04	4.753488e-05	4.753488e-05
3.560000e+03	3.570000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.570000e+03	3.580000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.580000e+03	3.590000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.590000e+03	3.600000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.600000e+03	3.610000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.610000e+03	3.620000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.620000e+03	3.630000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.630000e+03	3.640000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.640000e+03	3.650000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.650000e+03	3.660000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.660000e+03	3.670000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.670000e+03	3.680000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.680000e+03	3.690000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.690000e+03	3.700000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.700000e+03	3.710000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.710000e+03	3.720000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.720000e+03	3.730000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.730000e+03	3.740000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.760000e+03	3.770000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.770000e+03	3.780000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.800000e+03	3.810000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.830000e+03	3.840000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.840000e+03	3.850000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.900000e+03	3.910000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.930000e+03	3.940000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.940000e+03	3.950000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.950000e+03	3.960000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.960000e+03	3.970000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.970000e+03	3.980000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.980000e+03	3.990000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.990000e+03	4.000000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.020000e+03	4.030000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.030000e+03	4.040000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.060000e+03	4.070000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.120000e+03	4.130000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.130000e+03	4.140000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.160000e+03	4.170000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.170000e+03	4.180000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.650000e+03	5.660000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
ScaledBy=3.00012001440843334e+05
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.620000e+03	1.630000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.650000e+03	1.660000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.660000e+03	1.670000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.670000e+03	1.680000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	6.518689e-06	3.259345e-06	3.259345e-06
1.730000e+03	1.740000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.740000e+03	1.750000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.750000e+03	1.760000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.760000e+03	1.770000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.770000e+03	1.780000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.780000e+03	1.790000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.790000e+03	1.800000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.800000e+03	1.810000e+03	6.518689e-06	3.259345e-06	3.259345e-06
1.810000e+03	1.820000e+03	8.148361e-06	3.644058e-06	3.644058e-06
1.820000e+03	1.830000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.850000e+03	1.860000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.860000e+03	1.870000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.870000e+03	1.880000e+03	8.148361e-06	3.644058e-06	3.644058e-06
1.880000e+03	1.890000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.890000e+03	1.900000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	6.518689e-06	3.259345e-06	3.259345e-06
1.920000e+03	1.930000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.930000e+03	1.940000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.940000e+03	1.950000e+03	8.148361e-06	3.644058e-06	3.644058e-06
1.950000e+03	1.960000e+03	6.518689e-06	3.259345e-06	3.259345e-06
1.960000e+03	1.970000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.970000e+03	1.980000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.980000e+03	1.990000e+03	9.778033e-06	3.991865e-06	3.991865e-06
1.990000e+03	2.000000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.000000e+03	2.010000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.010000e+03	2.020000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.020000e+03	2.030000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.030000e+03	2.040000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.060000e+03	2.070000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.070000e+03	2.080000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.080000e+03	2.090000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.090000e+03	2.100000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.100000e+03	2.110000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.110000e+03	2.120000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.120000e+03	2.130000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.130000e+03	2.140000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.140000e+03	2.150000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.150000e+03	2.160000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.160000e+03	2.170000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.170000e+03	2.180000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.180000e+03	2.190000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.190000e+03	2.200000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.220000e+03	2.230000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.230000e+03	2.240000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.240000e+03	2.250000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.250000e+03	2.260000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.260000e+03	2.270000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.270000e+03	2.280000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.280000e+03	2.290000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.290000e+03	2.300000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.320000e+03	2.330000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.330000e+03	2.340000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.340000e+03	2.350000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.350000e+03	2.360000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.360000e+03	2.370000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.370000e+03	2.380000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.380000e+03	2.390000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.390000e+03	2.400000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.400000e+03	2.410000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.410000e+03	2.420000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.420000e+03	2.430000e+03	1.466705e-05	4.889016e-06	4.889016e-06
2.430000e+03	2.440000e+03	1.466705e-05	4.889016e-06	4.889016e-06
2.440000e+03	2.450000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.450000e+03	2.460000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.460000e+03	2.470000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.470000e+03	2.480000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.480000e+03	2.490000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.490000e+03	2.500000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.500000e+03	2.510000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.510000e+03	2.520000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.520000e+03	2.530000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.530000e+03	2.540000e+03	1.792639e-05	5.405012e-06	5.405012e-06
2.540000e+03	2.550000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.550000e+03	2.560000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.560000e+03	2.570000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.570000e+03	2.580000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.580000e+03	2.590000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.590000e+03	2.600000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.600000e+03	2.610000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.610000e+03	2.620000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.620000e+03	2.630000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.630000e+03	2.640000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.640000e+03	2.650000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.650000e+03	2.660000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.660000e+03	2.670000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.670000e+03	2.680000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.680000e+03	2.690000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.690000e+03	2.700000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.700000e+03	2.710000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.710000e+03	2.720000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.720000e+03	2.730000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.730000e+03	2.740000e+03	2.118574e-05	5.875867e-06	5.875867e-06
2.740000e+03	2.750000e+03	1.955607e-05	5.645350e-06	5.645350e-06
2.750000e+03	2.760000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.760000e+03	2.770000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.770000e+03	2.780000e+03	2.281541e-05	6.097675e-06	6.097675e-06
2.780000e+03	2.790000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.790000e+03	2.800000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.800000e+03	2.810000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.810000e+03	2.820000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.820000e+03	2.830000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.830000e+03	2.840000e+03	1.466705e-05	4.889016e-06	4.889016e-06
2.840000e+03	2.850000e+03	1.629672e-05	5.153476e-06	5.153476e-06
2.850000e+03	2.860000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.860000e+03	2.870000e+03	1.955607e-05	5.645350e-06	5.645350e-06
2.870000e+03	2.880000e+03	1.629672e-05	5.153476e-06	5.153476e-06
2.880000e+03	2.890000e+03	2.118574e-05	5.875867e-06	5.875867e-06
2.890000e+03	2.900000e+03	2.118574e-05	5.875867e-06	5.875867e-06
2.900000e+03	2.910000e+03	1.629672e-05	5.153476e-06	5.153476e-06
2.910000e+03	2.920000e+03	1.629672e-05	5.153476e-06	5.153476e-06
2.920000e+03	2.930000e+03	2.118574e-05	5.875867e-06	5.875867e-06
2.930000e+03	2.940000e+03	1.792639e-05	5.405012e-06	5.405012e-06
2.940000e+03	2.950000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.950000e+03	2.960000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.960000e+03	2.970000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.970000e+03	2.980000e+03	1.792639e-05	5.405012e-06	5.405012e-06
2.980000e+03	2.990000e+03	1.466705e-05	4.889016e-06	4.889016e-06
2.990000e+03	3.000000e+03	8.148361e-06	3.644058e-06	3.644058e-06
3.000000e+03	3.010000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.010000e+03	3.020000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.020000e+03	3.030000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.030000e+03	3.040000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.040000e+03	3.050000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.050000e+03	3.060000e+03	9.778033e-06	3.991865e-06	3.991865e-06
3.060000e+03	3.070000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.070000e+03	3.080000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.080000e+03	3.090000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.090000e+03	3.100000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.100000e+03	3.110000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.110000e+03	3.120000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.120000e+03	3.130000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.130000e+03	3.140000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.140000e+03	3.150000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.150000e+03	3.160000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.160000e+03	3.170000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.170000e+03	3.180000e+03	3.259344e-05	7.288116e-06	7.288116e-06
3.180000e+03	3.190000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.190000e+03	3.200000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.200000e+03	3.210000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.210000e+03	3.220000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.220000e+03	3.230000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.230000e+03	3.240000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.240000e+03	3.250000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.250000e+03	3.260000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.260000e+03	3.270000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.270000e+03	3.280000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.280000e+03	3.290000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.290000e+03	3.300000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.300000e+03	3.310000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.310000e+03	3.320000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.320000e+03	3.330000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.330000e+03	3.340000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.340000e+03	3.350000e+03	3.748246e-05	7.815633e-06	7.815633e-06
3.350000e+03	3.360000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.360000e+03	3.370000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.370000e+03	3.380000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.380000e+03	3.390000e+03	4.074180e-05	8.148361e-06	8.148361e-06
3.390000e+03	3.400000e+03	2.933410e-05	6.914114e-06	6.914114e-06
3.400000e+03	3.410000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.410000e+03	3.420000e+03	3.259344e-05	7.288116e-06	7.288116e-06
3.420000e+03	3.430000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.430000e+03	3.440000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.440000e+03	3.450000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.450000e+03	3.460000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.460000e+03	3.470000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.470000e+03	3.480000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.480000e+03	3.490000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.490000e+03	3.500000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.500000e+03	3.510000e+03	5.051984e-05	9.073630e-06	9.073630e-06
3.510000e+03	3.520000e+03	4.889017e-05	8.926082e-06	8.926082e-06
3.520000e+03	3.530000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.530000e+03	3.540000e+03	4.563082e-05	8.623415e-06	8.623415e-06
3.540000e+03	3.550000e+03	3.585279e-05	7.643840e-06	7.643840e-06
3.550000e+03	3.560000e+03	3.422312e-05	7.468096e-06	7.468096e-06
3.560000e+03	3.570000e+03	3.585279e-05	7.643840e-06	7.643840e-06
3.570000e+03	3.580000e+03	4.074180e-05	8.148361e-06	8.148361e-06
3.580000e+03	3.590000e+03	4.237148e-05	8.309730e-06	8.309730e-06
3.590000e+03	3.600000e+03	2.607475e-05	6.518689e-06	6.518689e-06
3.600000e+03	3.610000e+03	6.029787e-05	9.912909e-06	9.912909e-06
3.610000e+03	3.620000e+03	3.585279e-05	7.643840e-06	7.643840e-06
3.620000e+03	3.630000e+03	4.400115e-05	8.468025e-06	8.468025e-06
3.630000e+03	3.640000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.640000e+03	3.650000e+03	4.237148e-05	8.309730e-06	8.309730e-06
3.650000e+03	3.660000e+03	3.748246e-05	7.815633e-06	7.815633e-06
3.660000e+03	3.670000e+03	4.563082e-05	8.623415e-06	8.623415e-06
3.670000e+03	3.680000e+03	5.703853e-05	9.641271e-06	9.641271e-06
3.680000e+03	3.690000e+03	5.540885e-05	9.502540e-06	9.502540e-06
3.690000e+03	3.700000e+03	4.400115e-05	8.468025e-06	8.468025e-06
3.700000e+03	3.710000e+03	6.681656e-05	1.043499e-05	1.043499e-05
3.710000e+03	3.720000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.720000e+03	3.730000e+03	4.726049e-05	8.776053e-06	8.776053e-06
3.730000e+03	3.740000e+03	4.400115e-05	8.468025e-06	8.468025e-06
3.740000e+03	3.750000e+03	4.563082e-05	8.623415e-06	8.623415e-06
3.750000e+03	3.760000e+03	5.866820e-05	9.778033e-06	9.778033e-06
3.760000e+03	3.770000e+03	5.214951e-05	9.218818e-06	9.218818e-06
3.770000e+03	3.780000e+03	4.726049e-05	8.776053e-06	8.776053e-06
3.780000e+03	3.790000e+03	4.726049e-05	8.776053e-06	8.776053e-06
3.790000e+03	3.800000e+03	4.726049e-05	8.776053e-06	8.776053e-06
3.800000e+03	3.810000e+03	6.192754e-05	1.004597e-05	1.004597e-05
3.810000e+03	3.820000e+03	5.540885e-05	9.502540e-06	9.502540e-06
3.820000e+03	3.830000e+03	5.214951e-05	9.218818e-06	9.218818e-06
3.830000e+03	3.840000e+03	6.192754e-05	1.004597e-05	1.004597e-05
3.840000e+03	3.850000e+03	7.333525e-05	1.093217e-05	1.093217e-05
3.850000e+03	3.860000e+03	7.659459e-05	1.117247e-05	1.117247e-05
3.860000e+03	3.870000e+03	7.007590e-05	1.068648e-05	1.068648e-05
3.870000e+03	3.880000e+03	7.007590e-05	1.068648e-05	1.068648e-05
3.880000e+03	3.890000e+03	6.029787e-05	9.912909e-06	9.912909e-06
3.890000e+03	3.900000e+03	7.333525e-05	1.093217e-05	1.093217e-05
3.900000e+03	3.910000e+03	8.148361e-05	1.152352e-05	1.152352e-05
3.910000e+03	3.920000e+03	6.355722e-05	1.017730e-05	1.017730e-05
3.920000e+03	3.930000e+03	4.563082e-05	8.623415e-06	8.623415e-06
3.930000e+03	3.940000e+03	7.496492e-05	1.105297e-05	1.105297e-05
3.940000e+03	3.950000e+03	7.659459e-05	1.117247e-05	1.117247e-05
3.950000e+03	3.960000e+03	5.703853e-05	9.641271e-06	9.641271e-06
3.960000e+03	3.970000e+03	7.496492e-05	1.105297e-05	1.105297e-05
3.970000e+03	3.980000e+03	7.822426e-05	1.129070e-05	1.129070e-05
3.980000e+03	3.990000e+03	8.148361e-05	1.152352e-05	1.152352e-05
3.990000e+03	4.000000e+03	8.148361e-05	1.152352e-05	1.152352e-05
4.000000e+03	4.010000e+03	9.289131e-05	1.230376e-05	1.230376e-05
4.010000e+03	4.020000e+03	8.311328e-05	1.163819e-05	1.163819e-05
4.020000e+03	4.030000e+03	7.496492e-05	1.105297e-05	1.105297e-05
4.030000e+03	4.040000e+03	9.289131e-05	1.230376e-05	1.230376e-05
4.040000e+03	4.050000e+03	7.659459e-05	1.117247e-05	1.117247e-05
4.050000e+03	4.060000e+03	9.452099e-05	1.241121e-05	1.241121e-05
4.060000e+03	4.070000e+03	1.026693e-04	1.293512e-05	1.293512e-05
4.070000e+03	4.080000e+03	7.985394e-05	1.140770e-05	1.140770e-05
4.080000e+03	4.090000e+03	1.042990e-04	1.303738e-05	1.303738e-05
4.090000e+03	4.100000e+03	1.059287e-04	1.313884e-05	1.313884e-05
4.100000e+03	4.110000e+03	7.170558e-05	1.081002e-05	1.081002e-05
4.110000e+03	4.120000e+03	8.474295e-05	1.175173e-05	1.175173e-05
4.120000e+03	4.130000e+03	1.091880e-04	1.333944e-05	1.333944e-05
4.130000e+03	4.140000e+03	1.042990e-04	1.303738e-05	1.303738e-05
4.140000e+03	4.150000e+03	8.474295e-05	1.175173e-05	1.175173e-05
4.150000e+03	4.160000e+03	8.311328e-05	1.163819e-05	1.163819e-05
4.160000e+03	4.170000e+03	9.778033e-05	1.262339e-05	1.262339e-05
4.170000e+03	4.180000e+03	1.108177e-04	1.343862e-05	1.343862e-05
4.180000e+03	4.190000e+03	1.140771e-04	1.363482e-05	1.363482e-05
4.190000e+03	4.200000e+03	1.026693e-04	1.293512e-05	1.293512e-05
4.200000e+03	4.210000e+03	1.059287e-04	1.313884e-05	1.313884e-05
4.210000e+03	4.220000e+03	1.124474e-04	1.353708e-05	1.353708e-05
4.220000e+03	4.230000e+03	1.026693e-04	1.293512e-05	1.293512e-05
4.230000e+03	4.240000e+03	1.075584e-04	1.323952e-05	1.323952e-05
4.240000e+03	4.250000e+03	1.140771e-04	1.363482e-05	1.363482e-05
4.250000e+03	4.260000e+03	1.320034e-04	1.466705e-05	1.466705e-05
4.260000e+03	4.270000e+03	1.108177e-04	1.343862e-05	1.343862e-05
4.270000e+03	4.280000e+03	1.320034e-04	1.466705e-05	1.466705e-05
4.280000e+03	4.290000e+03	1.108177e-04	1.343862e-05	1.343862e-05
4.290000e+03	4.300000e+03	1.140771e-04	1.363482e-05	1.363482e-05
4.300000e+03	4.310000e+03	1.271144e-04	1.439288e-05	1.439288e-05
4.310000e+03	4.320000e+03	1.417815e-04	1.520057e-05	1.520057e-05
4.320000e+03	4.330000e+03	1.466705e-04	1.546043e-05	1.546043e-05
4.330000e+03	4.340000e+03	1.287441e-04	1.448484e-05	1.448484e-05
4.340000e+03	4.350000e+03	1.417815e-04	1.520057e-05	1.520057e-05
4.350000e+03	4.360000e+03	1.499298e-04	1.563127e-05	1.563127e-05
4.360000e+03	4.370000e+03	1.694859e-04	1.661946e-05	1.661946e-05
4.370000e+03	4.380000e+03	1.694859e-04	1.661946e-05	1.661946e-05
4.380000e+03	4.390000e+03	1.531892e-04	1.580026e-05	1.580026e-05
4.390000e+03	4.400000e+03	1.694859e-04	1.661946e-05	1.661946e-05
4.400000e+03	4.410000e+03	1.694859e-04	1.661946e-05	1.661946e-05
4.410000e+03	4.420000e+03	1.808936e-04	1.716966e-05	1.716966e-05
4.420000e+03	4.430000e+03	1.906716e-04	1.762760e-05	1.762760e-05
4.430000e+03	4.440000e+03	1.890420e-04	1.755211e-05	1.755211e-05
4.440000e+03	4.450000e+03	1.645969e-04	1.637800e-05	1.637800e-05
4.450000e+03	4.460000e+03	2.020794e-04	1.814726e-05	1.814726e-05
4.460000e+03	4.470000e+03	2.004497e-04	1.807394e-05	1.807394e-05
4.470000e+03	4.480000e+03	1.760046e-04	1.693605e-05	1.693605e-05
4.480000e+03	4.490000e+03	2.183761e-04	1.886482e-05	1.886482e-05
4.490000e+03	4.500000e+03	1.825233e-04	1.724683e-05	1.724683e-05
4.500000e+03	4.510000e+03	2.134871e-04	1.865245e-05	1.865245e-05
4.510000e+03	4.520000e+03	2.004497e-04	1.807394e-05	1.807394e-05
4.520000e+03	4.530000e+03	2.591179e-04	2.054938e-05	2.054938e-05
4.530000e+03	4.540000e+03	2.428212e-04	1.989268e-05	1.989268e-05
4.540000e+03	4.550000e+03	2.688959e-04	2.093352e-05	2.093352e-05
4.550000e+03	4.560000e+03	2.428212e-04	1.989268e-05	1.989268e-05
4.560000e+03	4.570000e+03	2.297838e-04	1.935128e-05	1.935128e-05
4.570000e+03	4.580000e+03	2.737849e-04	2.112297e-05	2.112297e-05
4.580000e+03	4.590000e+03	2.688959e-04	2.093352e-05	2.093352e-05
4.590000e+03	4.600000e+03	3.014894e-04	2.216594e-05	2.216594e-05
4.600000e+03	4.610000e+03	3.194157e-04	2.281541e-05	2.281541e-05
4.610000e+03	4.620000e+03	2.803036e-04	2.137295e-05	2.137295e-05
4.620000e+03	4.630000e+03	3.128971e-04	2.258140e-05	2.258140e-05
4.630000e+03	4.640000e+03	3.617872e-04	2.428157e-05	2.428157e-05
4.640000e+03	4.650000e+03	3.585279e-04	2.417194e-05	2.417194e-05
4.650000e+03	4.660000e+03	3.715653e-04	2.460751e-05	2.460751e-05
4.660000e+03	4.670000e+03	3.308235e-04	2.321925e-05	2.321925e-05
4.670000e+03	4.680000e+03	3.666762e-04	2.444508e-05	2.444508e-05
4.680000e+03	4.690000e+03	3.894917e-04	2.519412e-05	2.519412e-05
4.690000e+03	4.700000e+03	3.960103e-04	2.540407e-05	2.540407e-05
4.700000e+03	4.710000e+03	4.334928e-04	2.657915e-05	2.657915e-05
4.710000e+03	4.720000e+03	4.351225e-04	2.662906e-05	2.662906e-05
4.720000e+03	4.730000e+03	4.351225e-04	2.662906e-05	2.662906e-05
4.730000e+03	4.740000e+03	4.970500e-04	2.846100e-05	2.846100e-05
4.740000e+03	4.750000e+03	4.954203e-04	2.841431e-05	2.841431e-05
4.750000e+03	4.760000e+03	5.003094e-04	2.855416e-05	2.855416e-05
4.760000e+03	4.770000e+03	5.883117e-04	3.096377e-05	3.096377e-05
4.770000e+03	4.780000e+03	6.143864e-04	3.164250e-05	3.164250e-05
4.780000e+03	4.790000e+03	5.997194e-04	3.126253e-05	3.126253e-05
4.790000e+03	4.800000e+03	6.209051e-04	3.180994e-05	3.180994e-05
4.800000e+03	4.810000e+03	6.437205e-04	3.238909e-05	3.238909e-05
4.810000e+03	4.820000e+03	6.616469e-04	3.283699e-05	3.283699e-05
4.820000e+03	4.830000e+03	8.001690e-04	3.611112e-05	3.611112e-05
4.830000e+03	4.840000e+03	8.115767e-04	3.636762e-05	3.636762e-05
4.840000e+03	4.850000e+03	8.099471e-04	3.633109e-05	3.633109e-05
4.850000e+03	4.860000e+03	8.523186e-04	3.726929e-05	3.726929e-05
4.860000e+03	4.870000e+03	9.875813e-04	4.011775e-05	4.011775e-05
4.870000e+03	4.880000e+03	1.041361e-03	4.119558e-05	4.119558e-05
4.880000e+03	4.890000e+03	1.093510e-03	4.221449e-05	4.221449e-05
4.890000e+03	4.900000e+03	1.121214e-03	4.274590e-05	4.274590e-05
4.900000e+03	4.910000e+03	1.248329e-03	4.510396e-05	4.510396e-05
4.910000e+03	4.920000e+03	1.342850e-03	4.678039e-05	4.678039e-05
4.920000e+03	4.930000e+03	1.515595e-03	4.969832e-05	4.969832e-05
4.930000e+03	4.940000e+03	1.644339e-03	5.176615e-05	5.176615e-05
4.940000e+03	4.950000e+03	1.828492e-03	5.458794e-05	5.458794e-05
4.950000e+03	4.960000e+03	1.955607e-03	5.645350e-05	5.645350e-05
4.960000e+03	4.970000e+03	2.480361e-03	6.357810e-05	6.357810e-05
4.970000e+03	4.980000e+03	2.982300e-03	6.971493e-05	6.971493e-05
4.980000e+03	4.990000e+03	3.758024e-03	7.825821e-05	7.825821e-05
4.990000e+03	5.000000e+03	7.931615e-03	1.136923e-04	1.136923e-04
5.000000e+03	5.010000e+03	5.710371e-03	9.646778e-05	9.646778e-05
5.010000e+03	5.020000e+03	1.792639e-03	5.405012e-05	5.405012e-05
5.020000e+03	5.030000e+03	9.712846e-04	3.978537e-05	3.978537e-05
5.030000e+03	5.040000e+03	6.942403e-04	3.363605e-05	3.363605e-05
5.040000e+03	5.050000e+03	4.579379e-04	2.731828e-05	2.731828e-05
5.050000e+03	5.060000e+03	3.406015e-04	2.355990e-05	2.355990e-05
5.060000e+03	5.070000e+03	3.177861e-04	2.275713e-05	2.275713e-05
5.070000e+03	5.080000e+03	2.640069e-04	2.074234e-05	2.074234e-05
5.080000e+03	5.090000e+03	2.069684e-04	1.836547e-05	1.836547e-05
5.090000e+03	5.100000e+03	1.645969e-04	1.637800e-05	1.637800e-05
5.100000e+03	5.110000e+03	1.434112e-04	1.528768e-05	1.528768e-05
5.110000e+03	5.120000e+03	1.222254e-04	1.411338e-05	1.411338e-05
5.120000e+03	5.130000e+03	1.173364e-04	1.382823e-05	1.382823e-05
5.130000e+03	5.140000e+03	1.222254e-04	1.411338e-05	1.411338e-05
5.140000e+03	5.150000e+03	1.254848e-04	1.430031e-05	1.430031e-05
5.150000e+03	5.160000e+03	1.010397e-04	1.283205e-05	1.283205e-05
5.160000e+03	5.170000e+03	7.822426e-05	1.129070e-05	1.129070e-05
5.170000e+03	5.180000e+03	7.007590e-05	1.068648e-05	1.068648e-05
5.180000e+03	5.190000e+03	5.377918e-05	9.361754e-06	9.361754e-06
5.190000e+03	5.200000e+03	8.800230e-05	1.197560e-05	1.197560e-05
5.200000e+03	5.210000e+03	6.192754e-05	1.004597e-05	1.004597e-05
5.210000e+03	5.220000e+03	6.355722e-05	1.017730e-05	1.017730e-05
5.220000e+03	5.230000e+03	6.355722e-05	1.017730e-05	1.017730e-05
5.230000e+03	5.240000e+03	5.540885e-05	9.502540e-06	9.502540e-06
5.240000e+03	5.250000e+03	6.355722e-05	1.017730e-05	1.017730e-05
5.250000e+03	5.260000e+03	6.355722e-05	1.017730e-05	1.017730e-05
5.260000e+03	5.270000e+03	3.585279e-05	7.643840e-06	7.643840e-06
5.270000e+03	5.280000e+03	4.400115e-05	8.468025e-06	8.468025e-06
5.280000e+03	5.290000e+03	4.400115e-05	8.468025e-06	8.468025e-06
5.290000e+03	5.300000e+03	2.933410e-05	6.914114e-06	6.914114e-06
5.300000e+03	5.310000e+03	3.585279e-05	7.643840e-06	7.643840e-06
5.310000e+03	5.320000e+03	3.748246e-05	7.815633e-06	7.815633e-06
5.320000e+03	5.330000e+03	4.074180e-05	8.148361e-06	8.148361e-06
5.330000e+03	5.340000e+03	5.214951e-05	9.218818e-06	9.218818e-06
5.340000e+03	5.350000e+03	2.281541e-05	6.097675e-06	6.097675e-06
5.350000e+03	5.360000e+03	2.933410e-05	6.914114e-06	6.914114e-06
5.360000e+03	5.370000e+03	2.933410e-05	6.914114e-06	6.914114e-06
5.370000e+03	5.380000e+03	2.607475e-05	6.518689e-06	6.518689e-06
5.380000e+03	5.390000e+03	2.281541e-05	6.097675e-06	6.097675e-06
5.390000e+03	5.400000e+03	3.096377e-05	7.103577e-06	7.103577e-06
5.400000e+03	5.410000e+03	1.955607e-05	5.645350e-06	5.645350e-06
5.410000e+03	5.420000e+03	2.607475e-05	6.518689e-06	6.518689e-06
5.420000e+03	5.430000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.430000e+03	5.440000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.440000e+03	5.450000e+03	1.629672e-05	5.153476e-06	5.153476e-06
5.450000e+03	5.460000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.460000e+03	5.470000e+03	2.118574e-05	5.875867e-06	5.875867e-06
5.470000e+03	5.480000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.480000e+03	5.490000e+03	1.629672e-05	5.153476e-06	5.153476e-06
5.490000e+03	5.500000e+03	1.629672e-05	5.153476e-06	5.153476e-06
5.500000e+03	5.510000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.510000e+03	5.520000e+03	2.770443e-05	6.719310e-06	6.719310e-06
5.520000e+03	5.530000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.530000e+03	5.540000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.540000e+03	5.550000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.550000e+03	5.560000e+03	2.444508e-05	6.311693e-06	6.311693e-06
5.560000e+03	5.570000e+03	1.955607e-05	5.645350e-06	5.645350e-06
5.570000e+03	5.580000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.580000e+03	5.590000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.590000e+03	5.600000e+03	9.778033e-06	3.991865e-06	3.991865e-06
5.600000e+03	5.610000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.610000e+03	5.620000e+03	1.303738e-05	4.609409e-06	4.609409e-06
5.620000e+03	5.630000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.630000e+03	5.640000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.640000e+03	5.650000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.650000e+03	5.660000e+03	9.778033e-06	3.991865e-06	3.991865e-06
5.660000e+03	5.670000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.670000e+03	5.680000e+03	1.303738e-05	4.609409e-06	4.609409e-06
5.680000e+03	5.690000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.690000e+03	5.700000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.700000e+03	5.710000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.710000e+03	5.720000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.720000e+03	5.730000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.730000e+03	5.740000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.740000e+03	5.750000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.750000e+03	5.760000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.760000e+03	5.770000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.770000e+03	5.780000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.780000e+03	5.790000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.790000e+03	5.800000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.800000e+03	5.810000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.810000e+03	5.820000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.820000e+03	5.830000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.830000e+03	5.840000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.840000e+03	5.850000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.850000e+03	5.860000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.880000e+03	5.890000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.890000e+03	5.900000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.900000e+03	5.910000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.910000e+03	5.920000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.920000e+03	5.930000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.930000e+03	5.940000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.940000e+03	5.950000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.950000e+03	5.960000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.960000e+03	5.970000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.970000e+03	5.980000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.980000e+03	5.990000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.990000e+03	6.000000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.000000e+03	6.010000e+03	6.518689e-06	3.259345e-06	3.259345e-06
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.050000e+03	6.060000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.060000e+03	6.070000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.070000e+03	6.080000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.080000e+03	6.090000e+03	4.889017e-06	2.822675e-06	2.822675e-06
6.090000e+03	6.100000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.100000e+03	6.110000e+03	4.889017e-06	2.822675e-06	2.822675e-06
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.180000e+03	6.190000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.230000e+03	6.240000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.240000e+03	6.250000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.360000e+03	6.370000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.370000e+03	6.380000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.410000e+03	6.420000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.470000e+03	6.480000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.480000e+03	6.490000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
ScaledBy=4.47761382000000019e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	2.238807e+00	1.001225e+00	1.001225e+00
4.600000e+02	4.700000e+02	2.686568e+00	1.096787e+00	1.096787e+00
4.700000e+02	4.800000e+02	2.238807e+00	1.001225e+00	1.001225e+00
4.800000e+02	4.900000e+02	1.119403e+01	2.238807e+00	2.238807e+00
4.900000e+02	5.000000e+02	1.253732e+01	2.369330e+00	2.369330e+00
5.000000e+02	5.100000e+02	1.835822e+01	2.867072e+00	2.867072e+00
5.100000e+02	5.200000e+02	2.328359e+01	3.228853e+00	3.228853e+00
5.200000e+02	5.300000e+02	2.552240e+01	3.380524e+00	3.380524e+00
5.300000e+02	5.400000e+02	2.552240e+01	3.380524e+00	3.380524e+00
5.400000e+02	5.500000e+02	3.134330e+01	3.746241e+00	3.746241e+00
5.500000e+02	5.600000e+02	3.492539e+01	3.954521e+00	3.954521e+00
5.600000e+02	5.700000e+02	3.492539e+01	3.954521e+00	3.954521e+00
5.700000e+02	5.800000e+02	3.537315e+01	3.979790e+00	3.979790e+00
5.800000e+02	5.900000e+02	4.164181e+01	4.318054e+00	4.318054e+00
5.900000e+02	6.000000e+02	3.313434e+01	3.851789e+00	3.851789e+00
6.000000e+02	6.100000e+02	3.044777e+01	3.692335e+00	3.692335e+00
6.100000e+02	6.200000e+02	2.776121e+01	3.525677e+00	3.525677e+00
6.200000e+02	6.300000e+02	3.000001e+01	3.665085e+00	3.665085e+00
6.300000e+02	6.400000e+02	2.686568e+01	3.468345e+00	3.468345e+00
6.400000e+02	6.500000e+02	3.000001e+01	3.665085e+00	3.665085e+00
6.500000e+02	6.600000e+02	2.910449e+01	3.609968e+00	3.609968e+00
6.600000e+02	6.700000e+02	3.134330e+01	3.746241e+00	3.746241e+00
6.700000e+02	6.800000e+02	2.865673e+01	3.582092e+00	3.582092e+00
6.800000e+02	6.900000e+02	2.776121e+01	3.525677e+00	3.525677e+00
6.900000e+02	7.000000e+02	1.611941e+01	2.686568e+00	2.686568e+00
7.000000e+02	7.100000e+02	2.641792e+01	3.439321e+00	3.439321e+00
7.100000e+02	7.200000e+02	2.865673e+01	3.582092e+00	3.582092e+00
7.200000e+02	7.300000e+02	1.925374e+01	2.936168e+00	2.936168e+00
7.300000e+02	7.400000e+02	2.238807e+01	3.166151e+00	3.166151e+00
7.400000e+02	7.500000e+02	2.149255e+01	3.102182e+00	3.102182e+00
7.500000e+02	7.600000e+02	1.925374e+01	2.936168e+00	2.936168e+00
7.600000e+02	7.700000e+02	2.149255e+01	3.102182e+00	3.102182e+00
7.700000e+02	7.800000e+02	2.552240e+01	3.380524e+00	3.380524e+00
7.800000e+02	7.900000e+02	1.880598e+01	2.901825e+00	2.901825e+00
7.900000e+02	8.000000e+02	1.746269e+01	2.796269e+00	2.796269e+00
8.000000e+02	8.100000e+02	1.477613e+01	2.572193e+00	2.572193e+00
8.100000e+02	8.200000e+02	2.373135e+01	3.259752e+00	3.259752e+00
8.200000e+02	8.300000e+02	1.656717e+01	2.723626e+00	2.723626e+00
8.300000e+02	8.400000e+02	1.835822e+01	2.867072e+00	2.867072e+00
8.400000e+02	8.500000e+02	1.477613e+01	2.572193e+00	2.572193e+00
8.500000e+02	8.600000e+02	1.791046e+01	2.831892e+00	2.831892e+00
8.600000e+02	8.700000e+02	1.208956e+01	2.326636e+00	2.326636e+00
8.700000e+02	8.800000e+02	1.119403e+01	2.238807e+00	2.238807e+00
8.800000e+02	8.900000e+02	1.343284e+01	2.452490e+00	2.452490e+00
8.900000e+02	9.000000e+02	1.029851e+01	2.147388e+00	2.147388e+00
9.000000e+02	9.100000e+02	9.402989e+00	2.051900e+00	2.051900e+00
9.100000e+02	9.200000e+02	1.164180e+01	2.283144e+00	2.283144e+00
9.200000e+02	9.300000e+02	1.298508e+01	2.411269e+00	2.411269e+00
9.300000e+02	9.400000e+02	1.343284e+01	2.452490e+00	2.452490e+00
9.400000e+02	9.500000e+02	8.059705e+00	1.899691e+00	1.899691e+00
9.500000e+02	9.600000e+02	8.955228e+00	2.002450e+00	2.002450e+00
9.600000e+02	9.700000e+02	9.402989e+00	2.051900e+00	2.051900e+00
9.700000e+02	9.800000e+02	1.119403e+01	2.238807e+00	2.238807e+00
9.800000e+02	9.900000e+02	8.507466e+00	1.951747e+00	1.951747e+00
9.900000e+02	1.000000e+03	8.507466e+00	1.951747e+00	1.951747e+00
1.000000e+03	1.010000e+03	9.402989e+00	2.051900e+00	2.051900e+00
1.010000e+03	1.020000e+03	8.955228e+00	2.002450e+00	2.002450e+00
1.020000e+03	1.030000e+03	8.507466e+00	1.951747e+00	1.951747e+00
1.030000e+03	1.040000e+03	7.611943e+00	1.846167e+00	1.846167e+00
1.040000e+03	1.050000e+03	7.164182e+00	1.791046e+00	1.791046e+00
1.050000e+03	1.060000e+03	7.611943e+00	1.846167e+00	1.846167e+00
1.060000e+03	1.070000e+03	8.507466e+00	1.951747e+00	1.951747e+00
1.070000e+03	1.080000e+03	4.925375e+00	1.485057e+00	1.485057e+00
1.080000e+03	1.090000e+03	7.164182e+00	1.791046e+00	1.791046e+00
1.090000e+03	1.100000e+03	4.029852e+00	1.343284e+00	1.343284e+00
1.100000e+03	1.110000e+03	4.477614e+00	1.415946e+00	1.415946e+00
1.110000e+03	1.120000e+03	4.477614e+00	1.415946e+00	1.415946e+00
1.120000e+03	1.130000e+03	1.791046e+00	8.955228e-01	8.955228e-01
1.130000e+03	1.140000e+03	3.582091e+00	1.266460e+00	1.266460e+00
1.140000e+03	1.150000e+03	6.716421e+00	1.734172e+00	1.734172e+00
1.150000e+03	1.160000e+03	4.477614e+00	1.415946e+00	1.415946e+00
1.160000e+03	1.170000e+03	4.477614e+00	1.415946e+00	1.415946e+00
1.170000e+03	1.180000e+03	2.686568e+00	1.096787e+00	1.096787e+00
1.180000e+03	1.190000e+03	4.477614e+00	1.415946e+00	1.415946e+00
1.190000e+03	1.200000e+03	4.925375e+00	1.485057e+00	1.485057e+00
1.200000e+03	1.210000e+03	3.582091e+00	1.266460e+00	1.266460e+00
1.210000e+03	1.220000e+03	4.029852e+00	1.343284e+00	1.343284e+00
1.220000e+03	1.230000e+03	6.268659e+00	1.675370e+00	1.675370e+00
1.230000e+03	1.240000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.240000e+03	1.250000e+03	3.582091e+00	1.266460e+00	1.266460e+00
1.250000e+03	1.260000e+03	2.686568e+00	1.096787e+00	1.096787e+00
1.260000e+03	1.270000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.270000e+03	1.280000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.280000e+03	1.290000e+03	4.477614e+00	1.415946e+00	1.415946e+00
1.290000e+03	1.300000e+03	3.582091e+00	1.266460e+00	1.266460e+00
1.300000e+03	1.310000e+03	2.686568e+00	1.096787e+00	1.096787e+00
1.310000e+03	1.320000e+03	3.582091e+00	1.266460e+00	1.266460e+00
1.320000e+03	1.330000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.330000e+03	1.340000e+03	3.134330e+00	1.184665e+00	1.184665e+00
1.340000e+03	1.350000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.350000e+03	1.360000e+03	3.134330e+00	1.184665e+00	1.184665e+00
1.360000e+03	1.370000e+03	3.134330e+00	1.184665e+00	1.184665e+00
1.370000e+03	1.380000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.380000e+03	1.390000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.390000e+03	1.400000e+03	3.582091e+00	1.266460e+00	1.266460e+00
1.400000e+03	1.410000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.410000e+03	1.420000e+03	1.791046e+00	8.955228e-01	8.955228e-01
1.420000e+03	1.430000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.430000e+03	1.440000e+03	1.791046e+00	8.955228e-01	8.955228e-01
1.440000e+03	1.450000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.450000e+03	1.460000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.460000e+03	1.470000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.470000e+03	1.480000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.480000e+03	1.490000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.490000e+03	1.500000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.500000e+03	1.510000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.510000e+03	1.520000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.520000e+03	1.530000e+03	1.791046e+00	8.955228e-01	8.955228e-01
1.530000e+03	1.540000e+03	2.238807e+00	1.001225e+00	1.001225e+00
1.540000e+03	1.550000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.550000e+03	1.560000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.560000e+03	1.570000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.570000e+03	1.580000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.580000e+03	1.590000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.590000e+03	1.600000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.600000e+03	1.610000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.630000e+03	1.640000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.640000e+03	1.650000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.700000e+03	1.710000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.710000e+03	1.720000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.720000e+03	1.730000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.770000e+03	1.780000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.800000e+03	1.810000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.810000e+03	1.820000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.820000e+03	1.830000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.850000e+03	1.860000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.860000e+03	1.870000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.870000e+03	1.880000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.880000e+03	1.890000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.890000e+03	1.900000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.920000e+03	1.930000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.930000e+03	1.940000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.960000e+03	1.970000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.090000e+03	2.100000e+03	1.343284e+00	7.755455e-01	7.755455e-01
2.100000e+03	2.110000e+03	8.955228e-01	6.332302e-01	6.332302e-01
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.160000e+03	2.170000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	8.955228e-01	6.332302e-01	6.332302e-01
2.240000e+03	2.250000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.270000e+03	2.280000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.280000e+03	2.290000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.350000e+03	2.360000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	8.955228e-01	6.332302e-01	6.332302e-01
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.490000e+03	2.500000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.500000e+03	2.510000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.510000e+03	2.520000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	4.477614e-01	4.477614e-01	4.477614e-01
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	4.477614e-01	4.477614e-01	4.477614e-01
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_m5f[Weight_MERGING=0.000]
ScaledBy=1.34124623100000018e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	1.341246e-01	1.341246e-01	1.341246e-01
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	1.341246e-01	1.341246e-01	1.341246e-01
4.500000e+02	4.600000e+02	8.047477e-01	3.285369e-01	3.285369e-01
4.600000e+02	4.700000e+02	2.682492e+00	5.998236e-01	5.998236e-01
4.700000e+02	4.800000e+02	4.828486e+00	8.047477e-01	8.047477e-01
4.800000e+02	4.900000e+02	9.120474e+00	1.106020e+00	1.106020e+00
4.900000e+02	5.000000e+02	1.072997e+01	1.199647e+00	1.199647e+00
5.000000e+02	5.100000e+02	1.327834e+01	1.334523e+00	1.334523e+00
5.100000e+02	5.200000e+02	1.824095e+01	1.564148e+00	1.564148e+00
5.200000e+02	5.300000e+02	2.145994e+01	1.696557e+00	1.696557e+00
5.300000e+02	5.400000e+02	2.266706e+01	1.743620e+00	1.743620e+00
5.400000e+02	5.500000e+02	2.427656e+01	1.804462e+00	1.804462e+00
5.500000e+02	5.600000e+02	2.575193e+01	1.858485e+00	1.858485e+00
5.600000e+02	5.700000e+02	2.360593e+01	1.779364e+00	1.779364e+00
5.700000e+02	5.800000e+02	2.602018e+01	1.868140e+00	1.868140e+00
5.800000e+02	5.900000e+02	2.695905e+01	1.901545e+00	1.901545e+00
5.900000e+02	6.000000e+02	2.628843e+01	1.877745e+00	1.877745e+00
6.000000e+02	6.100000e+02	2.950742e+01	1.989390e+00	1.989390e+00
6.100000e+02	6.200000e+02	2.602018e+01	1.868140e+00	1.868140e+00
6.200000e+02	6.300000e+02	2.789792e+01	1.934373e+00	1.934373e+00
6.300000e+02	6.400000e+02	2.843442e+01	1.952884e+00	1.952884e+00
6.400000e+02	6.500000e+02	2.830030e+01	1.948273e+00	1.948273e+00
6.500000e+02	6.600000e+02	2.722730e+01	1.910982e+00	1.910982e+00
6.600000e+02	6.700000e+02	2.615430e+01	1.872948e+00	1.872948e+00
6.700000e+02	6.800000e+02	2.588605e+01	1.863319e+00	1.863319e+00
6.800000e+02	6.900000e+02	2.669080e+01	1.892061e+00	1.892061e+00
6.900000e+02	7.000000e+02	2.427656e+01	1.804462e+00	1.804462e+00
7.000000e+02	7.100000e+02	2.655668e+01	1.887301e+00	1.887301e+00
7.100000e+02	7.200000e+02	2.427656e+01	1.804462e+00	1.804462e+00
7.200000e+02	7.300000e+02	2.213056e+01	1.722862e+00	1.722862e+00
7.300000e+02	7.400000e+02	2.374006e+01	1.784412e+00	1.784412e+00
7.400000e+02	7.500000e+02	2.427656e+01	1.804462e+00	1.804462e+00
7.500000e+02	7.600000e+02	2.105757e+01	1.680577e+00	1.680577e+00
7.600000e+02	7.700000e+02	2.360593e+01	1.779364e+00	1.779364e+00
7.700000e+02	7.800000e+02	2.065519e+01	1.664443e+00	1.664443e+00
7.800000e+02	7.900000e+02	1.891157e+01	1.592642e+00	1.592642e+00
7.900000e+02	8.000000e+02	1.971632e+01	1.626175e+00	1.626175e+00
8.000000e+02	8.100000e+02	1.958219e+01	1.620634e+00	1.620634e+00
8.100000e+02	8.200000e+02	1.716795e+01	1.517447e+00	1.517447e+00
8.200000e+02	8.300000e+02	1.850920e+01	1.575608e+00	1.575608e+00
8.300000e+02	8.400000e+02	1.864332e+01	1.581306e+00	1.581306e+00
8.400000e+02	8.500000e+02	1.743620e+01	1.529256e+00	1.529256e+00
8.500000e+02	8.600000e+02	1.448546e+01	1.393864e+00	1.393864e+00
8.600000e+02	8.700000e+02	1.555846e+01	1.444566e+00	1.444566e+00
8.700000e+02	8.800000e+02	1.716795e+01	1.517447e+00	1.517447e+00
8.800000e+02	8.900000e+02	1.797270e+01	1.552605e+00	1.552605e+00
8.900000e+02	9.000000e+02	1.394896e+01	1.367808e+00	1.367808e+00
9.000000e+02	9.100000e+02	1.555846e+01	1.444566e+00	1.444566e+00
9.100000e+02	9.200000e+02	1.515608e+01	1.425764e+00	1.425764e+00
9.200000e+02	9.300000e+02	1.207122e+01	1.272418e+00	1.272418e+00
9.300000e+02	9.400000e+02	1.381484e+01	1.361216e+00	1.361216e+00
9.400000e+02	9.500000e+02	1.166884e+01	1.251031e+00	1.251031e+00
9.500000e+02	9.600000e+02	1.247359e+01	1.293451e+00	1.293451e+00
9.600000e+02	9.700000e+02	1.059585e+01	1.192126e+00	1.192126e+00
9.700000e+02	9.800000e+02	8.583976e+00	1.072997e+00	1.072997e+00
9.800000e+02	9.900000e+02	9.925222e+00	1.153784e+00	1.153784e+00
9.900000e+02	1.000000e+03	1.072997e+01	1.199647e+00	1.199647e+00
1.000000e+03	1.010000e+03	1.099822e+01	1.214550e+00	1.214550e+00
1.010000e+03	1.020000e+03	1.046172e+01	1.184556e+00	1.184556e+00
1.020000e+03	1.030000e+03	1.046172e+01	1.184556e+00	1.184556e+00
1.030000e+03	1.040000e+03	1.193709e+01	1.265329e+00	1.265329e+00
1.040000e+03	1.050000e+03	9.254599e+00	1.114123e+00	1.114123e+00
1.050000e+03	1.060000e+03	8.718101e+00	1.081347e+00	1.081347e+00
1.060000e+03	1.070000e+03	1.140059e+01	1.236568e+00	1.236568e+00
1.070000e+03	1.080000e+03	1.019347e+01	1.169272e+00	1.169272e+00
1.080000e+03	1.090000e+03	6.706231e+00	9.484043e-01	9.484043e-01
1.090000e+03	1.100000e+03	9.388724e+00	1.122167e+00	1.122167e+00
1.100000e+03	1.110000e+03	7.645104e+00	1.012619e+00	1.012619e+00
1.110000e+03	1.120000e+03	6.572107e+00	9.388724e-01	9.388724e-01
1.120000e+03	1.130000e+03	7.242730e+00	9.856107e-01	9.856107e-01
1.130000e+03	1.140000e+03	5.767359e+00	8.795140e-01	8.795140e-01
1.140000e+03	1.150000e+03	8.583976e+00	1.072997e+00	1.072997e+00
1.150000e+03	1.160000e+03	5.633234e+00	8.692269e-01	8.692269e-01
1.160000e+03	1.170000e+03	5.901483e+00	8.896821e-01	8.896821e-01
1.170000e+03	1.180000e+03	8.181602e+00	1.047547e+00	1.047547e+00
1.180000e+03	1.190000e+03	5.096736e+00	8.267997e-01	8.267997e-01
1.190000e+03	1.200000e+03	5.499110e+00	8.588166e-01	8.588166e-01
1.200000e+03	1.210000e+03	5.499110e+00	8.588166e-01	8.588166e-01
1.210000e+03	1.220000e+03	5.901483e+00	8.896821e-01	8.896821e-01
1.220000e+03	1.230000e+03	4.962611e+00	8.158482e-01	8.158482e-01
1.230000e+03	1.240000e+03	5.633234e+00	8.692269e-01	8.692269e-01
1.240000e+03	1.250000e+03	5.230860e+00	8.376080e-01	8.376080e-01
1.250000e+03	1.260000e+03	5.767359e+00	8.795140e-01	8.795140e-01
1.260000e+03	1.270000e+03	5.499110e+00	8.588166e-01	8.588166e-01
1.270000e+03	1.280000e+03	4.828486e+00	8.047477e-01	8.047477e-01
1.280000e+03	1.290000e+03	5.499110e+00	8.588166e-01	8.588166e-01
1.290000e+03	1.300000e+03	3.755489e+00	7.097208e-01	7.097208e-01
1.300000e+03	1.310000e+03	3.755489e+00	7.097208e-01	7.097208e-01
1.310000e+03	1.320000e+03	3.755489e+00	7.097208e-01	7.097208e-01
1.320000e+03	1.330000e+03	3.889614e+00	7.222832e-01	7.222832e-01
1.330000e+03	1.340000e+03	2.816617e+00	6.146362e-01	6.146362e-01
1.340000e+03	1.350000e+03	3.353116e+00	6.706231e-01	6.706231e-01
1.350000e+03	1.360000e+03	4.426113e+00	7.704873e-01	7.704873e-01
1.360000e+03	1.370000e+03	4.023739e+00	7.346308e-01	7.346308e-01
1.370000e+03	1.380000e+03	3.084866e+00	6.432391e-01	6.432391e-01
1.380000e+03	1.390000e+03	2.950742e+00	6.291002e-01	6.291002e-01
1.390000e+03	1.400000e+03	2.548368e+00	5.846357e-01	5.846357e-01
1.400000e+03	1.410000e+03	3.218991e+00	6.570737e-01	6.570737e-01
1.410000e+03	1.420000e+03	3.487240e+00	6.839041e-01	6.839041e-01
1.420000e+03	1.430000e+03	2.682492e+00	5.998236e-01	5.998236e-01
1.430000e+03	1.440000e+03	2.548368e+00	5.846357e-01	5.846357e-01
1.440000e+03	1.450000e+03	3.084866e+00	6.432391e-01	6.432391e-01
1.450000e+03	1.460000e+03	1.475371e+00	4.448411e-01	4.448411e-01
1.460000e+03	1.470000e+03	2.682492e+00	5.998236e-01	5.998236e-01
1.470000e+03	1.480000e+03	2.011869e+00	5.194624e-01	5.194624e-01
1.480000e+03	1.490000e+03	2.548368e+00	5.846357e-01	5.846357e-01
1.490000e+03	1.500000e+03	1.743620e+00	4.835932e-01	4.835932e-01
1.500000e+03	1.510000e+03	2.414243e+00	5.690426e-01	5.690426e-01
1.510000e+03	1.520000e+03	2.414243e+00	5.690426e-01	5.690426e-01
1.520000e+03	1.530000e+03	1.475371e+00	4.448411e-01	4.448411e-01
1.530000e+03	1.540000e+03	2.816617e+00	6.146362e-01	6.146362e-01
1.540000e+03	1.550000e+03	1.877745e+00	5.018484e-01	5.018484e-01
1.550000e+03	1.560000e+03	2.414243e+00	5.690426e-01	5.690426e-01
1.560000e+03	1.570000e+03	9.388724e-01	3.548604e-01	3.548604e-01
1.570000e+03	1.580000e+03	3.353116e+00	6.706231e-01	6.706231e-01
1.580000e+03	1.590000e+03	1.341246e+00	4.241392e-01	4.241392e-01
1.590000e+03	1.600000e+03	2.011869e+00	5.194624e-01	5.194624e-01
1.600000e+03	1.610000e+03	2.414243e+00	5.690426e-01	5.690426e-01
1.610000e+03	1.620000e+03	2.145994e+00	5.364985e-01	5.364985e-01
1.620000e+03	1.630000e+03	2.280119e+00	5.530099e-01	5.530099e-01
1.630000e+03	1.640000e+03	1.341246e+00	4.241392e-01	4.241392e-01
1.640000e+03	1.650000e+03	1.072997e+00	3.793617e-01	3.793617e-01
1.650000e+03	1.660000e+03	1.341246e+00	4.241392e-01	4.241392e-01
1.660000e+03	1.670000e+03	1.207122e+00	4.023738e-01	4.023738e-01
1.670000e+03	1.680000e+03	1.475371e+00	4.448411e-01	4.448411e-01
1.680000e+03	1.690000e+03	9.388724e-01	3.548604e-01	3.548604e-01
1.690000e+03	1.700000e+03	1.475371e+00	4.448411e-01	4.448411e-01
1.700000e+03	1.710000e+03	2.011869e+00	5.194624e-01	5.194624e-01
1.710000e+03	1.720000e+03	1.072997e+00	3.793617e-01	3.793617e-01
1.720000e+03	1.730000e+03	1.475371e+00	4.448411e-01	4.448411e-01
1.730000e+03	1.740000e+03	1.207122e+00	4.023738e-01	4.023738e-01
1.740000e+03	1.750000e+03	1.341246e+00	4.241392e-01	4.241392e-01
1.750000e+03	1.760000e+03	1.341246e+00	4.241392e-01	4.241392e-01
1.760000e+03	1.770000e+03	8.047477e-01	3.285369e-01	3.285369e-01
1.770000e+03	1.780000e+03	1.072997e+00	3.793617e-01	3.793617e-01
1.780000e+03	1.790000e+03	8.047477e-01	3.285369e-01	3.285369e-01
1.790000e+03	1.800000e+03	5.364985e-01	2.682492e-01	2.682492e-01
1.800000e+03	1.810000e+03	1.207122e+00	4.023738e-01	4.023738e-01
1.810000e+03	1.820000e+03	5.364985e-01	2.682492e-01	2.682492e-01
1.820000e+03	1.830000e+03	9.388724e-01	3.548604e-01	3.548604e-01
1.830000e+03	1.840000e+03	6.706231e-01	2.999118e-01	2.999118e-01
1.840000e+03	1.850000e+03	8.047477e-01	3.285369e-01	3.285369e-01
1.850000e+03	1.860000e+03	6.706231e-01	2.999118e-01	2.999118e-01
1.860000e+03	1.870000e+03	9.388724e-01	3.548604e-01	3.548604e-01
1.870000e+03	1.880000e+03	4.023739e-01	2.323107e-01	2.323107e-01
1.880000e+03	1.890000e+03	1.072997e+00	3.793617e-01	3.793617e-01
1.890000e+03	1.900000e+03	5.364985e-01	2.682492e-01	2.682492e-01
1.900000e+03	1.910000e+03	9.388724e-01	3.548604e-01	3.548604e-01
1.910000e+03	1.920000e+03	1.609495e+00	4.646214e-01	4.646214e-01
1.920000e+03	1.930000e+03	1.072997e+00	3.793617e-01	3.793617e-01
1.930000e+03	1.940000e+03	9.388724e-01	3.548604e-01	3.548604e-01
1.940000e+03	1.950000e+03	6.706231e-01	2.999118e-01	2.999118e-01
1.950000e+03	1.960000e+03	5.364985e-01	2.682492e-01	2.682492e-01
1.960000e+03	1.970000e+03	4.023739e-01	2.323107e-01	2.323107e-01
1.970000e+03	1.980000e+03	5.364985e-01	2.682492e-01	2.682492e-01
1.980000e+03	1.990000e+03	5.364985e-01	2.682492e-01	2.682492e-01
1.990000e+03	2.000000e+03	5.364985e-01	2.682492e-01	2.682492e-01
2.000000e+03	2.010000e+03	8.047477e-01	3.285369e-01	3.285369e-01
2.010000e+03	2.020000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.020000e+03	2.030000e+03	1.207122e+00	4.023738e-01	4.023738e-01
2.030000e+03	2.040000e+03	6.706231e-01	2.999118e-01	2.999118e-01
2.040000e+03	2.050000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.050000e+03	2.060000e+03	6.706231e-01	2.999118e-01	2.999118e-01
2.060000e+03	2.070000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.070000e+03	2.080000e+03	8.047477e-01	3.285369e-01	3.285369e-01
2.080000e+03	2.090000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.090000e+03	2.100000e+03	8.047477e-01	3.285369e-01	3.285369e-01
2.100000e+03	2.110000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.110000e+03	2.120000e+03	5.364985e-01	2.682492e-01	2.682492e-01
2.120000e+03	2.130000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.130000e+03	2.140000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.140000e+03	2.150000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.150000e+03	2.160000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.160000e+03	2.170000e+03	5.364985e-01	2.682492e-01	2.682492e-01
2.170000e+03	2.180000e+03	6.706231e-01	2.999118e-01	2.999118e-01
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.200000e+03	2.210000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.210000e+03	2.220000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.220000e+03	2.230000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.230000e+03	2.240000e+03	5.364985e-01	2.682492e-01	2.682492e-01
2.240000e+03	2.250000e+03	5.364985e-01	2.682492e-01	2.682492e-01
2.250000e+03	2.260000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.260000e+03	2.270000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.270000e+03	2.280000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.280000e+03	2.290000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.290000e+03	2.300000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.330000e+03	2.340000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.340000e+03	2.350000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.350000e+03	2.360000e+03	6.706231e-01	2.999118e-01	2.999118e-01
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.380000e+03	2.390000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.390000e+03	2.400000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.400000e+03	2.410000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.430000e+03	2.440000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.480000e+03	2.490000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.490000e+03	2.500000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	4.023739e-01	2.323107e-01	2.323107e-01
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.550000e+03	2.560000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.600000e+03	2.610000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.610000e+03	2.620000e+03	6.706231e-01	2.999118e-01	2.999118e-01
2.620000e+03	2.630000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.650000e+03	2.660000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.660000e+03	2.670000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.670000e+03	2.680000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.680000e+03	2.690000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	2.682492e-01	1.896809e-01	1.896809e-01
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.850000e+03	2.860000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	1.341246e-01	1.341246e-01	1.341246e-01
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.060000e+03	3.070000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	2.682492e-01	1.896809e-01	1.896809e-01
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	2.682492e-01	1.896809e-01	1.896809e-01
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	1.341246e-01	1.341246e-01	1.341246e-01
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	1.341246e-01	1.341246e-01	1.341246e-01
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_MU_plots/TP_mrat5.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XLabel=Reconstructed $M_{\textrm{VLT}}$ [GeV]
YLabel=d\sigma/d M$
Rebin=4
XMax=8000
LegendXPos=0.62
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	1.887774e-02	1.887774e-02	1.887774e-02
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.500000e+02	6.600000e+02	1.887774e-02	1.887774e-02	1.887774e-02
6.600000e+02	6.700000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.700000e+02	6.800000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.800000e+02	6.900000e+02	5.663321e-02	3.269720e-02	3.269720e-02
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	1.132664e-01	4.624083e-02	4.624083e-02
7.100000e+02	7.200000e+02	5.663321e-02	3.269720e-02	3.269720e-02
7.200000e+02	7.300000e+02	7.551095e-02	3.775548e-02	3.775548e-02
7.300000e+02	7.400000e+02	1.698996e-01	5.663321e-02	5.663321e-02
7.400000e+02	7.500000e+02	1.698996e-01	5.663321e-02	5.663321e-02
7.500000e+02	7.600000e+02	3.209215e-01	7.783490e-02	7.783490e-02
7.600000e+02	7.700000e+02	2.642883e-01	7.063402e-02	7.063402e-02
7.700000e+02	7.800000e+02	1.321442e-01	4.994580e-02	4.994580e-02
7.800000e+02	7.900000e+02	3.209215e-01	7.783490e-02	7.783490e-02
7.900000e+02	8.000000e+02	4.341879e-01	9.053445e-02	9.053445e-02
8.000000e+02	8.100000e+02	3.964325e-01	8.650866e-02	8.650866e-02
8.100000e+02	8.200000e+02	3.586770e-01	8.228615e-02	8.228615e-02
8.200000e+02	8.300000e+02	6.795985e-01	1.132664e-01	1.132664e-01
8.300000e+02	8.400000e+02	7.173540e-01	1.163702e-01	1.163702e-01
8.400000e+02	8.500000e+02	6.607208e-01	1.116822e-01	1.116822e-01
8.500000e+02	8.600000e+02	7.173540e-01	1.163702e-01	1.163702e-01
8.600000e+02	8.700000e+02	1.132664e+00	1.462263e-01	1.462263e-01
8.700000e+02	8.800000e+02	1.076031e+00	1.425238e-01	1.425238e-01
8.800000e+02	8.900000e+02	1.227053e+00	1.521972e-01	1.521972e-01
8.900000e+02	9.000000e+02	1.510219e+00	1.688476e-01	1.688476e-01
9.000000e+02	9.100000e+02	1.585730e+00	1.730173e-01	1.730173e-01
9.100000e+02	9.200000e+02	2.076551e+00	1.979914e-01	1.979914e-01
9.200000e+02	9.300000e+02	1.944407e+00	1.915881e-01	1.915881e-01
9.300000e+02	9.400000e+02	3.341359e+00	2.511519e-01	2.511519e-01
9.400000e+02	9.500000e+02	3.907692e+00	2.716033e-01	2.716033e-01
9.500000e+02	9.600000e+02	4.549535e+00	2.930613e-01	2.930613e-01
9.600000e+02	9.700000e+02	5.870976e+00	3.329125e-01	3.329125e-01
9.700000e+02	9.800000e+02	7.418951e+00	3.742366e-01	3.742366e-01
9.800000e+02	9.900000e+02	1.011847e+01	4.370513e-01	4.370513e-01
9.900000e+02	1.000000e+03	2.131297e+01	6.343032e-01	6.343032e-01
1.000000e+03	1.010000e+03	1.066592e+01	4.487187e-01	4.487187e-01
1.010000e+03	1.020000e+03	3.095949e+00	2.417530e-01	2.417530e-01
1.020000e+03	1.030000e+03	1.755630e+00	1.820503e-01	1.820503e-01
1.030000e+03	1.040000e+03	1.698996e+00	1.790899e-01	1.790899e-01
1.040000e+03	1.050000e+03	1.076031e+00	1.425238e-01	1.425238e-01
1.050000e+03	1.060000e+03	8.306204e-01	1.252207e-01	1.252207e-01
1.060000e+03	1.070000e+03	6.984763e-01	1.148288e-01	1.148288e-01
1.070000e+03	1.080000e+03	5.852098e-01	1.051068e-01	1.051068e-01
1.080000e+03	1.090000e+03	4.719434e-01	9.438869e-02	9.438869e-02
1.090000e+03	1.100000e+03	5.285766e-01	9.989160e-02	9.989160e-02
1.100000e+03	1.110000e+03	5.096989e-01	9.809160e-02	9.809160e-02
1.110000e+03	1.120000e+03	4.530657e-01	9.248165e-02	9.248165e-02
1.120000e+03	1.130000e+03	1.510219e-01	5.339431e-02	5.339431e-02
1.130000e+03	1.140000e+03	3.397993e-01	8.009145e-02	8.009145e-02
1.140000e+03	1.150000e+03	3.209215e-01	7.783490e-02	7.783490e-02
1.150000e+03	1.160000e+03	2.265328e-01	6.539440e-02	6.539440e-02
1.160000e+03	1.170000e+03	2.454106e-01	6.806465e-02	6.806465e-02
1.170000e+03	1.180000e+03	2.076551e-01	6.261037e-02	6.261037e-02
1.180000e+03	1.190000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.190000e+03	1.200000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.200000e+03	1.210000e+03	2.454106e-01	6.806465e-02	6.806465e-02
1.210000e+03	1.220000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.220000e+03	1.230000e+03	3.020438e-01	7.551095e-02	7.551095e-02
1.230000e+03	1.240000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.240000e+03	1.250000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.250000e+03	1.260000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.260000e+03	1.270000e+03	1.698996e-01	5.663321e-02	5.663321e-02
1.270000e+03	1.280000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.280000e+03	1.290000e+03	1.887774e-01	5.969665e-02	5.969665e-02
1.290000e+03	1.300000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.300000e+03	1.310000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.310000e+03	1.320000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.320000e+03	1.330000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.330000e+03	1.340000e+03	1.321442e-01	4.994580e-02	4.994580e-02
1.340000e+03	1.350000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.350000e+03	1.360000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.360000e+03	1.370000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.370000e+03	1.380000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.380000e+03	1.390000e+03	1.132664e-01	4.624083e-02	4.624083e-02
1.390000e+03	1.400000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.400000e+03	1.410000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.410000e+03	1.420000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.420000e+03	1.430000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.430000e+03	1.440000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.440000e+03	1.450000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.450000e+03	1.460000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.460000e+03	1.470000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.470000e+03	1.480000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.480000e+03	1.490000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.490000e+03	1.500000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.500000e+03	1.510000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.510000e+03	1.520000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.520000e+03	1.530000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.550000e+03	1.560000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.560000e+03	1.570000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.570000e+03	1.580000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.580000e+03	1.590000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.590000e+03	1.600000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	9.438868e-02	4.221191e-02	4.221191e-02
1.620000e+03	1.630000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.630000e+03	1.640000e+03	7.551095e-02	3.775548e-02	3.775548e-02
1.640000e+03	1.650000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.650000e+03	1.660000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.660000e+03	1.670000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.670000e+03	1.680000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.720000e+03	1.730000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.730000e+03	1.740000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.740000e+03	1.750000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.830000e+03	1.840000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.840000e+03	1.850000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	3.775547e-02	2.669715e-02	2.669715e-02
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	5.663321e-02	3.269720e-02	3.269720e-02
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.970000e+03	1.980000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.020000e+03	2.030000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	3.775547e-02	2.669715e-02	2.669715e-02
2.080000e+03	2.090000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.090000e+03	2.100000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.370000e+03	2.380000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	1.887774e-02	1.887774e-02	1.887774e-02
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	1.887774e-02	1.887774e-02	1.887774e-02
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.120000e+03	1.130000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.300000e+03	1.310000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.310000e+03	1.320000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.320000e+03	1.330000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.330000e+03	1.340000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.360000e+03	1.370000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.500000e+03	1.510000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.510000e+03	1.520000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.520000e+03	1.530000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.530000e+03	1.540000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.540000e+03	1.550000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.550000e+03	1.560000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.560000e+03	1.570000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.570000e+03	1.580000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.580000e+03	1.590000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.590000e+03	1.600000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.600000e+03	1.610000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.610000e+03	1.620000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.620000e+03	1.630000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.630000e+03	1.640000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.640000e+03	1.650000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.670000e+03	1.680000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.680000e+03	1.690000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.690000e+03	1.700000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.700000e+03	1.710000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.710000e+03	1.720000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.720000e+03	1.730000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.730000e+03	1.740000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.740000e+03	1.750000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.750000e+03	1.760000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.760000e+03	1.770000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.770000e+03	1.780000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.780000e+03	1.790000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.790000e+03	1.800000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.800000e+03	1.810000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.810000e+03	1.820000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.820000e+03	1.830000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.830000e+03	1.840000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.840000e+03	1.850000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.850000e+03	1.860000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.860000e+03	1.870000e+03	1.848673e-04	5.573958e-05	5.573958e-05
1.870000e+03	1.880000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.880000e+03	1.890000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.890000e+03	1.900000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.900000e+03	1.910000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.910000e+03	1.920000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.920000e+03	1.930000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.930000e+03	1.940000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.940000e+03	1.950000e+03	1.176428e-04	4.446481e-05	4.446481e-05
1.950000e+03	1.960000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.960000e+03	1.970000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.970000e+03	1.980000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.980000e+03	1.990000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.990000e+03	2.000000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.000000e+03	2.010000e+03	8.403059e-05	3.757962e-05	3.757962e-05
2.010000e+03	2.020000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.020000e+03	2.030000e+03	1.512551e-04	5.041835e-05	5.041835e-05
2.030000e+03	2.040000e+03	6.722447e-05	3.361223e-05	3.361223e-05
2.040000e+03	2.050000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.050000e+03	2.060000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.060000e+03	2.070000e+03	2.184795e-04	6.059532e-05	6.059532e-05
2.070000e+03	2.080000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.080000e+03	2.090000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.090000e+03	2.100000e+03	1.680612e-04	5.314561e-05	5.314561e-05
2.100000e+03	2.110000e+03	1.176428e-04	4.446481e-05	4.446481e-05
2.110000e+03	2.120000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.120000e+03	2.130000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.130000e+03	2.140000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.140000e+03	2.150000e+03	2.184795e-04	6.059532e-05	6.059532e-05
2.150000e+03	2.160000e+03	1.512551e-04	5.041835e-05	5.041835e-05
2.160000e+03	2.170000e+03	1.344489e-04	4.753488e-05	4.753488e-05
2.170000e+03	2.180000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.180000e+03	2.190000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.190000e+03	2.200000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.200000e+03	2.210000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.210000e+03	2.220000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.220000e+03	2.230000e+03	2.016734e-04	5.821810e-05	5.821810e-05
2.230000e+03	2.240000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.240000e+03	2.250000e+03	2.184795e-04	6.059532e-05	6.059532e-05
2.250000e+03	2.260000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.260000e+03	2.270000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.270000e+03	2.280000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.280000e+03	2.290000e+03	4.033468e-04	8.233282e-05	8.233282e-05
2.290000e+03	2.300000e+03	2.520918e-04	6.508981e-05	6.508981e-05
2.300000e+03	2.310000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.310000e+03	2.320000e+03	3.193162e-04	7.325617e-05	7.325617e-05
2.320000e+03	2.330000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.330000e+03	2.340000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.340000e+03	2.350000e+03	2.352856e-04	6.288273e-05	6.288273e-05
2.350000e+03	2.360000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.360000e+03	2.370000e+03	3.361224e-04	7.515924e-05	7.515924e-05
2.370000e+03	2.380000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.380000e+03	2.390000e+03	2.688979e-04	6.722447e-05	6.722447e-05
2.390000e+03	2.400000e+03	2.857040e-04	6.929340e-05	6.929340e-05
2.400000e+03	2.410000e+03	3.865407e-04	8.059931e-05	8.059931e-05
2.410000e+03	2.420000e+03	5.377958e-04	9.506976e-05	9.506976e-05
2.420000e+03	2.430000e+03	4.033468e-04	8.233282e-05	8.233282e-05
2.430000e+03	2.440000e+03	3.193162e-04	7.325617e-05	7.325617e-05
2.440000e+03	2.450000e+03	4.873774e-04	9.050371e-05	9.050371e-05
2.450000e+03	2.460000e+03	4.201529e-04	8.403059e-05	8.403059e-05
2.460000e+03	2.470000e+03	4.705713e-04	8.892961e-05	8.892961e-05
2.470000e+03	2.480000e+03	5.546019e-04	9.654379e-05	9.654379e-05
2.480000e+03	2.490000e+03	5.882141e-04	9.942633e-05	9.942633e-05
2.490000e+03	2.500000e+03	3.025101e-04	7.130232e-05	7.130232e-05
2.500000e+03	2.510000e+03	6.050202e-04	1.008367e-04	1.008367e-04
2.510000e+03	2.520000e+03	5.041835e-04	9.205090e-05	9.205090e-05
2.520000e+03	2.530000e+03	7.562753e-04	1.127389e-04	1.127389e-04
2.530000e+03	2.540000e+03	5.546019e-04	9.654379e-05	9.654379e-05
2.540000e+03	2.550000e+03	6.218263e-04	1.022276e-04	1.022276e-04
2.550000e+03	2.560000e+03	6.722447e-04	1.062912e-04	1.062912e-04
2.560000e+03	2.570000e+03	6.722447e-04	1.062912e-04	1.062912e-04
2.570000e+03	2.580000e+03	8.234998e-04	1.176428e-04	1.176428e-04
2.580000e+03	2.590000e+03	6.386325e-04	1.035999e-04	1.035999e-04
2.590000e+03	2.600000e+03	6.722447e-04	1.062912e-04	1.062912e-04
2.600000e+03	2.610000e+03	8.403059e-04	1.188372e-04	1.188372e-04
2.610000e+03	2.620000e+03	9.243365e-04	1.246375e-04	1.246375e-04
2.620000e+03	2.630000e+03	9.075303e-04	1.234992e-04	1.234992e-04
2.630000e+03	2.640000e+03	9.075303e-04	1.234992e-04	1.234992e-04
2.640000e+03	2.650000e+03	8.907242e-04	1.223504e-04	1.223504e-04
2.650000e+03	2.660000e+03	9.747548e-04	1.279916e-04	1.279916e-04
2.660000e+03	2.670000e+03	1.109204e-03	1.365335e-04	1.365335e-04
2.670000e+03	2.680000e+03	1.008367e-03	1.301796e-04	1.301796e-04
2.680000e+03	2.690000e+03	9.747548e-04	1.279916e-04	1.279916e-04
2.690000e+03	2.700000e+03	1.193234e-03	1.416109e-04	1.416109e-04
2.700000e+03	2.710000e+03	1.210040e-03	1.426046e-04	1.426046e-04
2.710000e+03	2.720000e+03	1.142816e-03	1.385868e-04	1.385868e-04
2.720000e+03	2.730000e+03	1.344489e-03	1.503185e-04	1.503185e-04
2.730000e+03	2.740000e+03	1.445326e-03	1.558535e-04	1.558535e-04
2.740000e+03	2.750000e+03	1.478938e-03	1.576554e-04	1.576554e-04
2.750000e+03	2.760000e+03	1.731030e-03	1.705635e-04	1.705635e-04
2.760000e+03	2.770000e+03	1.747836e-03	1.713894e-04	1.713894e-04
2.770000e+03	2.780000e+03	1.562969e-03	1.620723e-04	1.620723e-04
2.780000e+03	2.790000e+03	1.747836e-03	1.713894e-04	1.713894e-04
2.790000e+03	2.800000e+03	2.083959e-03	1.871450e-04	1.871450e-04
2.800000e+03	2.810000e+03	2.083959e-03	1.871450e-04	1.871450e-04
2.810000e+03	2.820000e+03	1.932704e-03	1.802255e-04	1.802255e-04
2.820000e+03	2.830000e+03	2.386469e-03	2.002680e-04	2.002680e-04
2.830000e+03	2.840000e+03	2.537724e-03	2.065170e-04	2.065170e-04
2.840000e+03	2.850000e+03	2.924264e-03	2.216879e-04	2.216879e-04
2.850000e+03	2.860000e+03	2.957877e-03	2.229583e-04	2.229583e-04
2.860000e+03	2.870000e+03	3.327611e-03	2.364830e-04	2.364830e-04
2.870000e+03	2.880000e+03	3.411642e-03	2.394503e-04	2.394503e-04
2.880000e+03	2.890000e+03	4.117499e-03	2.630574e-04	2.630574e-04
2.890000e+03	2.900000e+03	4.268754e-03	2.678454e-04	2.678454e-04
2.900000e+03	2.910000e+03	4.251948e-03	2.673177e-04	2.673177e-04
2.910000e+03	2.920000e+03	5.310733e-03	2.987521e-04	2.987521e-04
2.920000e+03	2.930000e+03	5.243509e-03	2.968552e-04	2.968552e-04
2.930000e+03	2.940000e+03	5.529213e-03	3.048354e-04	3.048354e-04
2.940000e+03	2.950000e+03	6.856896e-03	3.394669e-04	3.394669e-04
2.950000e+03	2.960000e+03	8.335834e-03	3.742900e-04	3.742900e-04
2.960000e+03	2.970000e+03	9.478650e-03	3.991232e-04	3.991232e-04
2.970000e+03	2.980000e+03	1.058785e-02	4.218302e-04	4.218302e-04
2.980000e+03	2.990000e+03	1.514231e-02	5.044636e-04	5.044636e-04
2.990000e+03	3.000000e+03	3.151147e-02	7.277263e-04	7.277263e-04
3.000000e+03	3.010000e+03	1.885646e-02	5.629422e-04	5.629422e-04
3.010000e+03	3.020000e+03	5.075447e-03	2.920592e-04	2.920592e-04
3.020000e+03	3.030000e+03	3.125938e-03	2.292049e-04	2.292049e-04
3.030000e+03	3.040000e+03	2.100765e-03	1.878981e-04	1.878981e-04
3.040000e+03	3.050000e+03	1.294071e-03	1.474731e-04	1.474731e-04
3.050000e+03	3.060000e+03	1.277265e-03	1.465123e-04	1.465123e-04
3.060000e+03	3.070000e+03	1.092398e-03	1.354952e-04	1.354952e-04
3.070000e+03	3.080000e+03	7.562753e-04	1.127389e-04	1.127389e-04
3.080000e+03	3.090000e+03	4.705713e-04	8.892961e-05	8.892961e-05
3.090000e+03	3.100000e+03	6.890508e-04	1.076117e-04	1.076117e-04
3.100000e+03	3.110000e+03	5.882141e-04	9.942633e-05	9.942633e-05
3.110000e+03	3.120000e+03	4.705713e-04	8.892961e-05	8.892961e-05
3.120000e+03	3.130000e+03	4.033468e-04	8.233282e-05	8.233282e-05
3.130000e+03	3.140000e+03	5.041835e-04	9.205090e-05	9.205090e-05
3.140000e+03	3.150000e+03	2.352856e-04	6.288273e-05	6.288273e-05
3.150000e+03	3.160000e+03	2.857040e-04	6.929340e-05	6.929340e-05
3.160000e+03	3.170000e+03	2.520918e-04	6.508981e-05	6.508981e-05
3.170000e+03	3.180000e+03	2.688979e-04	6.722447e-05	6.722447e-05
3.180000e+03	3.190000e+03	2.352856e-04	6.288273e-05	6.288273e-05
3.190000e+03	3.200000e+03	2.520918e-04	6.508981e-05	6.508981e-05
3.200000e+03	3.210000e+03	1.512551e-04	5.041835e-05	5.041835e-05
3.210000e+03	3.220000e+03	1.680612e-04	5.314561e-05	5.314561e-05
3.220000e+03	3.230000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.230000e+03	3.240000e+03	1.512551e-04	5.041835e-05	5.041835e-05
3.240000e+03	3.250000e+03	1.344489e-04	4.753488e-05	4.753488e-05
3.250000e+03	3.260000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.260000e+03	3.270000e+03	2.688979e-04	6.722447e-05	6.722447e-05
3.270000e+03	3.280000e+03	1.344489e-04	4.753488e-05	4.753488e-05
3.280000e+03	3.290000e+03	1.680612e-04	5.314561e-05	5.314561e-05
3.290000e+03	3.300000e+03	1.512551e-04	5.041835e-05	5.041835e-05
3.300000e+03	3.310000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.310000e+03	3.320000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.320000e+03	3.330000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.330000e+03	3.340000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.340000e+03	3.350000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.350000e+03	3.360000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.360000e+03	3.370000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.370000e+03	3.380000e+03	1.008367e-04	4.116642e-05	4.116642e-05
3.380000e+03	3.390000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.390000e+03	3.400000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.400000e+03	3.410000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.410000e+03	3.420000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.420000e+03	3.430000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.430000e+03	3.440000e+03	1.176428e-04	4.446481e-05	4.446481e-05
3.440000e+03	3.450000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.450000e+03	3.460000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.460000e+03	3.470000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.470000e+03	3.480000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.480000e+03	3.490000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.490000e+03	3.500000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.500000e+03	3.510000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	8.403059e-05	3.757962e-05	3.757962e-05
3.550000e+03	3.560000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.560000e+03	3.570000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.570000e+03	3.580000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.580000e+03	3.590000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.590000e+03	3.600000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.600000e+03	3.610000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.610000e+03	3.620000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.620000e+03	3.630000e+03	5.041835e-05	2.910905e-05	2.910905e-05
3.630000e+03	3.640000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.660000e+03	3.670000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.670000e+03	3.680000e+03	6.722447e-05	3.361223e-05	3.361223e-05
3.680000e+03	3.690000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.690000e+03	3.700000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.700000e+03	3.710000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.730000e+03	3.740000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.760000e+03	3.770000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.770000e+03	3.780000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.800000e+03	3.810000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.830000e+03	3.840000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.840000e+03	3.850000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.930000e+03	3.940000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.940000e+03	3.950000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.950000e+03	3.960000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.960000e+03	3.970000e+03	3.361224e-05	2.376744e-05	2.376744e-05
3.970000e+03	3.980000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.980000e+03	3.990000e+03	1.680612e-05	1.680612e-05	1.680612e-05
3.990000e+03	4.000000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.020000e+03	4.030000e+03	5.041835e-05	2.910905e-05	2.910905e-05
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.160000e+03	4.170000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	3.361224e-05	2.376744e-05	2.376744e-05
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	1.680612e-05	1.680612e-05	1.680612e-05
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	1.680612e-05	1.680612e-05	1.680612e-05
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=3.00012001440843334e+05
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.650000e+03	1.660000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.660000e+03	1.670000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.670000e+03	1.680000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.730000e+03	1.740000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.740000e+03	1.750000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.810000e+03	1.820000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.820000e+03	1.830000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.860000e+03	1.870000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.870000e+03	1.880000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.880000e+03	1.890000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.890000e+03	1.900000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	3.259344e-06	2.304705e-06	2.304705e-06
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.940000e+03	1.950000e+03	6.518689e-06	3.259345e-06	3.259345e-06
1.950000e+03	1.960000e+03	4.889017e-06	2.822675e-06	2.822675e-06
1.960000e+03	1.970000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.970000e+03	1.980000e+03	1.629672e-06	1.629672e-06	1.629672e-06
1.980000e+03	1.990000e+03	6.518689e-06	3.259345e-06	3.259345e-06
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.010000e+03	2.020000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.020000e+03	2.030000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.060000e+03	2.070000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.070000e+03	2.080000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.080000e+03	2.090000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.110000e+03	2.120000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.120000e+03	2.130000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.130000e+03	2.140000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.140000e+03	2.150000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.150000e+03	2.160000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.160000e+03	2.170000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.170000e+03	2.180000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.180000e+03	2.190000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.190000e+03	2.200000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.220000e+03	2.230000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.230000e+03	2.240000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.240000e+03	2.250000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.250000e+03	2.260000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.260000e+03	2.270000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.270000e+03	2.280000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.280000e+03	2.290000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.290000e+03	2.300000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.320000e+03	2.330000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.330000e+03	2.340000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.340000e+03	2.350000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.350000e+03	2.360000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.380000e+03	2.390000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.390000e+03	2.400000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.400000e+03	2.410000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.410000e+03	2.420000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.420000e+03	2.430000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.430000e+03	2.440000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.440000e+03	2.450000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.450000e+03	2.460000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.460000e+03	2.470000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.470000e+03	2.480000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.480000e+03	2.490000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.490000e+03	2.500000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.500000e+03	2.510000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.510000e+03	2.520000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.520000e+03	2.530000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.530000e+03	2.540000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.540000e+03	2.550000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.550000e+03	2.560000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.580000e+03	2.590000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.590000e+03	2.600000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.600000e+03	2.610000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.610000e+03	2.620000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.620000e+03	2.630000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.630000e+03	2.640000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.640000e+03	2.650000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.650000e+03	2.660000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.660000e+03	2.670000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.670000e+03	2.680000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.680000e+03	2.690000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.690000e+03	2.700000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.700000e+03	2.710000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.710000e+03	2.720000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.720000e+03	2.730000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.730000e+03	2.740000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.740000e+03	2.750000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.750000e+03	2.760000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.760000e+03	2.770000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.770000e+03	2.780000e+03	1.466705e-05	4.889016e-06	4.889016e-06
2.780000e+03	2.790000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.790000e+03	2.800000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.800000e+03	2.810000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.810000e+03	2.820000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.820000e+03	2.830000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.830000e+03	2.840000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.840000e+03	2.850000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.850000e+03	2.860000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.860000e+03	2.870000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.870000e+03	2.880000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.880000e+03	2.890000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.890000e+03	2.900000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.900000e+03	2.910000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.910000e+03	2.920000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.920000e+03	2.930000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.930000e+03	2.940000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.940000e+03	2.950000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.950000e+03	2.960000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.960000e+03	2.970000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.970000e+03	2.980000e+03	8.148361e-06	3.644058e-06	3.644058e-06
2.980000e+03	2.990000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.990000e+03	3.000000e+03	3.259344e-06	2.304705e-06	2.304705e-06
3.000000e+03	3.010000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.010000e+03	3.020000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.020000e+03	3.030000e+03	6.518689e-06	3.259345e-06	3.259345e-06
3.030000e+03	3.040000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.040000e+03	3.050000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.050000e+03	3.060000e+03	6.518689e-06	3.259345e-06	3.259345e-06
3.060000e+03	3.070000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.070000e+03	3.080000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.080000e+03	3.090000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.090000e+03	3.100000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.100000e+03	3.110000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.110000e+03	3.120000e+03	9.778033e-06	3.991865e-06	3.991865e-06
3.120000e+03	3.130000e+03	8.148361e-06	3.644058e-06	3.644058e-06
3.130000e+03	3.140000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.140000e+03	3.150000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.150000e+03	3.160000e+03	1.140771e-05	4.311707e-06	4.311707e-06
3.160000e+03	3.170000e+03	8.148361e-06	3.644058e-06	3.644058e-06
3.170000e+03	3.180000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.180000e+03	3.190000e+03	8.148361e-06	3.644058e-06	3.644058e-06
3.190000e+03	3.200000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.200000e+03	3.210000e+03	9.778033e-06	3.991865e-06	3.991865e-06
3.210000e+03	3.220000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.220000e+03	3.230000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.230000e+03	3.240000e+03	1.140771e-05	4.311707e-06	4.311707e-06
3.240000e+03	3.250000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.250000e+03	3.260000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.260000e+03	3.270000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.270000e+03	3.280000e+03	9.778033e-06	3.991865e-06	3.991865e-06
3.280000e+03	3.290000e+03	9.778033e-06	3.991865e-06	3.991865e-06
3.290000e+03	3.300000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.300000e+03	3.310000e+03	8.148361e-06	3.644058e-06	3.644058e-06
3.310000e+03	3.320000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.320000e+03	3.330000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.330000e+03	3.340000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.340000e+03	3.350000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.350000e+03	3.360000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.360000e+03	3.370000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.370000e+03	3.380000e+03	1.140771e-05	4.311707e-06	4.311707e-06
3.380000e+03	3.390000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.390000e+03	3.400000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.400000e+03	3.410000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.410000e+03	3.420000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.420000e+03	3.430000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.430000e+03	3.440000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.440000e+03	3.450000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.450000e+03	3.460000e+03	8.148361e-06	3.644058e-06	3.644058e-06
3.460000e+03	3.470000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.470000e+03	3.480000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.480000e+03	3.490000e+03	1.629672e-05	5.153476e-06	5.153476e-06
3.490000e+03	3.500000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.500000e+03	3.510000e+03	2.933410e-05	6.914114e-06	6.914114e-06
3.510000e+03	3.520000e+03	3.585279e-05	7.643840e-06	7.643840e-06
3.520000e+03	3.530000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.530000e+03	3.540000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.540000e+03	3.550000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.550000e+03	3.560000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.560000e+03	3.570000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.570000e+03	3.580000e+03	1.792639e-05	5.405012e-06	5.405012e-06
3.580000e+03	3.590000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.590000e+03	3.600000e+03	1.303738e-05	4.609409e-06	4.609409e-06
3.600000e+03	3.610000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.610000e+03	3.620000e+03	2.118574e-05	5.875867e-06	5.875867e-06
3.620000e+03	3.630000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.630000e+03	3.640000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.640000e+03	3.650000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.650000e+03	3.660000e+03	2.607475e-05	6.518689e-06	6.518689e-06
3.660000e+03	3.670000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.670000e+03	3.680000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.680000e+03	3.690000e+03	3.259344e-05	7.288116e-06	7.288116e-06
3.690000e+03	3.700000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.700000e+03	3.710000e+03	2.607475e-05	6.518689e-06	6.518689e-06
3.710000e+03	3.720000e+03	2.281541e-05	6.097675e-06	6.097675e-06
3.720000e+03	3.730000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.730000e+03	3.740000e+03	1.955607e-05	5.645350e-06	5.645350e-06
3.740000e+03	3.750000e+03	1.466705e-05	4.889016e-06	4.889016e-06
3.750000e+03	3.760000e+03	3.748246e-05	7.815633e-06	7.815633e-06
3.760000e+03	3.770000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.770000e+03	3.780000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.780000e+03	3.790000e+03	2.770443e-05	6.719310e-06	6.719310e-06
3.790000e+03	3.800000e+03	2.444508e-05	6.311693e-06	6.311693e-06
3.800000e+03	3.810000e+03	3.585279e-05	7.643840e-06	7.643840e-06
3.810000e+03	3.820000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.820000e+03	3.830000e+03	3.259344e-05	7.288116e-06	7.288116e-06
3.830000e+03	3.840000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.840000e+03	3.850000e+03	6.029787e-05	9.912909e-06	9.912909e-06
3.850000e+03	3.860000e+03	4.563082e-05	8.623415e-06	8.623415e-06
3.860000e+03	3.870000e+03	4.726049e-05	8.776053e-06	8.776053e-06
3.870000e+03	3.880000e+03	3.911213e-05	7.983730e-06	7.983730e-06
3.880000e+03	3.890000e+03	3.748246e-05	7.815633e-06	7.815633e-06
3.890000e+03	3.900000e+03	4.889017e-05	8.926082e-06	8.926082e-06
3.900000e+03	3.910000e+03	5.051984e-05	9.073630e-06	9.073630e-06
3.910000e+03	3.920000e+03	3.422312e-05	7.468096e-06	7.468096e-06
3.920000e+03	3.930000e+03	2.933410e-05	6.914114e-06	6.914114e-06
3.930000e+03	3.940000e+03	5.051984e-05	9.073630e-06	9.073630e-06
3.940000e+03	3.950000e+03	4.889017e-05	8.926082e-06	8.926082e-06
3.950000e+03	3.960000e+03	3.096377e-05	7.103577e-06	7.103577e-06
3.960000e+03	3.970000e+03	4.726049e-05	8.776053e-06	8.776053e-06
3.970000e+03	3.980000e+03	4.400115e-05	8.468025e-06	8.468025e-06
3.980000e+03	3.990000e+03	5.051984e-05	9.073630e-06	9.073630e-06
3.990000e+03	4.000000e+03	4.726049e-05	8.776053e-06	8.776053e-06
4.000000e+03	4.010000e+03	5.051984e-05	9.073630e-06	9.073630e-06
4.010000e+03	4.020000e+03	5.051984e-05	9.073630e-06	9.073630e-06
4.020000e+03	4.030000e+03	5.703853e-05	9.641271e-06	9.641271e-06
4.030000e+03	4.040000e+03	5.051984e-05	9.073630e-06	9.073630e-06
4.040000e+03	4.050000e+03	3.259344e-05	7.288116e-06	7.288116e-06
4.050000e+03	4.060000e+03	5.051984e-05	9.073630e-06	9.073630e-06
4.060000e+03	4.070000e+03	6.192754e-05	1.004597e-05	1.004597e-05
4.070000e+03	4.080000e+03	5.051984e-05	9.073630e-06	9.073630e-06
4.080000e+03	4.090000e+03	5.377918e-05	9.361754e-06	9.361754e-06
4.090000e+03	4.100000e+03	6.681656e-05	1.043499e-05	1.043499e-05
4.100000e+03	4.110000e+03	4.726049e-05	8.776053e-06	8.776053e-06
4.110000e+03	4.120000e+03	6.029787e-05	9.912909e-06	9.912909e-06
4.120000e+03	4.130000e+03	6.518689e-05	1.030695e-05	1.030695e-05
4.130000e+03	4.140000e+03	6.844623e-05	1.056148e-05	1.056148e-05
4.140000e+03	4.150000e+03	5.214951e-05	9.218818e-06	9.218818e-06
4.150000e+03	4.160000e+03	4.889017e-05	8.926082e-06	8.926082e-06
4.160000e+03	4.170000e+03	6.518689e-05	1.030695e-05	1.030695e-05
4.170000e+03	4.180000e+03	7.170558e-05	1.081002e-05	1.081002e-05
4.180000e+03	4.190000e+03	7.333525e-05	1.093217e-05	1.093217e-05
4.190000e+03	4.200000e+03	6.355722e-05	1.017730e-05	1.017730e-05
4.200000e+03	4.210000e+03	5.214951e-05	9.218818e-06	9.218818e-06
4.210000e+03	4.220000e+03	6.192754e-05	1.004597e-05	1.004597e-05
4.220000e+03	4.230000e+03	6.355722e-05	1.017730e-05	1.017730e-05
4.230000e+03	4.240000e+03	6.681656e-05	1.043499e-05	1.043499e-05
4.240000e+03	4.250000e+03	6.029787e-05	9.912909e-06	9.912909e-06
4.250000e+03	4.260000e+03	6.681656e-05	1.043499e-05	1.043499e-05
4.260000e+03	4.270000e+03	7.007590e-05	1.068648e-05	1.068648e-05
4.270000e+03	4.280000e+03	7.822426e-05	1.129070e-05	1.129070e-05
4.280000e+03	4.290000e+03	6.518689e-05	1.030695e-05	1.030695e-05
4.290000e+03	4.300000e+03	6.029787e-05	9.912909e-06	9.912909e-06
4.300000e+03	4.310000e+03	6.681656e-05	1.043499e-05	1.043499e-05
4.310000e+03	4.320000e+03	8.800230e-05	1.197560e-05	1.197560e-05
4.320000e+03	4.330000e+03	8.474295e-05	1.175173e-05	1.175173e-05
4.330000e+03	4.340000e+03	8.311328e-05	1.163819e-05	1.163819e-05
4.340000e+03	4.350000e+03	8.800230e-05	1.197560e-05	1.197560e-05
4.350000e+03	4.360000e+03	9.289131e-05	1.230376e-05	1.230376e-05
4.360000e+03	4.370000e+03	1.140771e-04	1.363482e-05	1.363482e-05
4.370000e+03	4.380000e+03	9.126164e-05	1.219535e-05	1.219535e-05
4.380000e+03	4.390000e+03	8.474295e-05	1.175173e-05	1.175173e-05
4.390000e+03	4.400000e+03	1.157067e-04	1.373186e-05	1.373186e-05
4.400000e+03	4.410000e+03	8.474295e-05	1.175173e-05	1.175173e-05
4.410000e+03	4.420000e+03	1.091880e-04	1.333944e-05	1.333944e-05
4.420000e+03	4.430000e+03	1.189661e-04	1.392393e-05	1.392393e-05
4.430000e+03	4.440000e+03	1.189661e-04	1.392393e-05	1.392393e-05
4.440000e+03	4.450000e+03	1.042990e-04	1.303738e-05	1.303738e-05
4.450000e+03	4.460000e+03	1.238551e-04	1.420715e-05	1.420715e-05
4.460000e+03	4.470000e+03	1.385221e-04	1.502484e-05	1.502484e-05
4.470000e+03	4.480000e+03	1.124474e-04	1.353708e-05	1.353708e-05
4.480000e+03	4.490000e+03	1.271144e-04	1.439288e-05	1.439288e-05
4.490000e+03	4.500000e+03	1.222254e-04	1.411338e-05	1.411338e-05
4.500000e+03	4.510000e+03	1.352628e-04	1.484702e-05	1.484702e-05
4.510000e+03	4.520000e+03	1.189661e-04	1.392393e-05	1.392393e-05
4.520000e+03	4.530000e+03	1.629672e-04	1.629672e-05	1.629672e-05
4.530000e+03	4.540000e+03	1.303738e-04	1.457623e-05	1.457623e-05
4.540000e+03	4.550000e+03	1.597079e-04	1.613293e-05	1.613293e-05
4.550000e+03	4.560000e+03	1.483002e-04	1.554608e-05	1.554608e-05
4.560000e+03	4.570000e+03	1.450408e-04	1.537430e-05	1.537430e-05
4.570000e+03	4.580000e+03	1.629672e-04	1.629672e-05	1.629672e-05
4.580000e+03	4.590000e+03	1.450408e-04	1.537430e-05	1.537430e-05
4.590000e+03	4.600000e+03	1.760046e-04	1.693605e-05	1.693605e-05
4.600000e+03	4.610000e+03	1.808936e-04	1.716966e-05	1.716966e-05
4.610000e+03	4.620000e+03	1.808936e-04	1.716966e-05	1.716966e-05
4.620000e+03	4.630000e+03	1.874123e-04	1.747629e-05	1.747629e-05
4.630000e+03	4.640000e+03	2.102277e-04	1.850952e-05	1.850952e-05
4.640000e+03	4.650000e+03	2.151167e-04	1.872351e-05	1.872351e-05
4.650000e+03	4.660000e+03	2.085980e-04	1.843764e-05	1.843764e-05
4.660000e+03	4.670000e+03	2.069684e-04	1.836547e-05	1.836547e-05
4.670000e+03	4.680000e+03	2.346728e-04	1.955607e-05	1.955607e-05
4.680000e+03	4.690000e+03	2.509695e-04	2.022370e-05	2.022370e-05
4.690000e+03	4.700000e+03	2.379321e-04	1.969140e-05	1.969140e-05
4.700000e+03	4.710000e+03	2.558585e-04	2.041973e-05	2.041973e-05
4.710000e+03	4.720000e+03	2.607475e-04	2.061390e-05	2.061390e-05
4.720000e+03	4.730000e+03	2.672662e-04	2.086999e-05	2.086999e-05
4.730000e+03	4.740000e+03	2.900816e-04	2.174254e-05	2.174254e-05
4.740000e+03	4.750000e+03	2.884520e-04	2.168138e-05	2.168138e-05
4.750000e+03	4.760000e+03	3.128971e-04	2.258140e-05	2.258140e-05
4.760000e+03	4.770000e+03	3.601576e-04	2.422682e-05	2.422682e-05
4.770000e+03	4.780000e+03	4.008994e-04	2.556041e-05	2.556041e-05
4.780000e+03	4.790000e+03	3.601576e-04	2.422682e-05	2.422682e-05
4.790000e+03	4.800000e+03	3.666762e-04	2.444508e-05	2.444508e-05
4.800000e+03	4.810000e+03	3.992697e-04	2.550840e-05	2.550840e-05
4.810000e+03	4.820000e+03	4.057884e-04	2.571579e-05	2.571579e-05
4.820000e+03	4.830000e+03	5.051984e-04	2.869334e-05	2.869334e-05
4.830000e+03	4.840000e+03	5.003094e-04	2.855416e-05	2.855416e-05
4.840000e+03	4.850000e+03	5.084577e-04	2.878575e-05	2.878575e-05
4.850000e+03	4.860000e+03	5.198654e-04	2.910688e-05	2.910688e-05
4.860000e+03	4.870000e+03	6.029787e-04	3.134737e-05	3.134737e-05
4.870000e+03	4.880000e+03	6.046084e-04	3.138970e-05	3.138970e-05
4.880000e+03	4.890000e+03	7.105371e-04	3.402855e-05	3.402855e-05
4.890000e+03	4.900000e+03	6.828326e-04	3.335855e-05	3.335855e-05
4.900000e+03	4.910000e+03	8.001690e-04	3.611112e-05	3.611112e-05
4.910000e+03	4.920000e+03	8.620966e-04	3.748246e-05	3.748246e-05
4.920000e+03	4.930000e+03	9.517286e-04	3.938281e-05	3.938281e-05
4.930000e+03	4.940000e+03	1.073954e-03	4.183531e-05	4.183531e-05
4.940000e+03	4.950000e+03	1.189661e-03	4.403132e-05	4.403132e-05
4.950000e+03	4.960000e+03	1.295589e-03	4.594982e-05	4.594982e-05
4.960000e+03	4.970000e+03	1.670414e-03	5.217497e-05	5.217497e-05
4.970000e+03	4.980000e+03	2.007756e-03	5.720126e-05	5.720126e-05
4.980000e+03	4.990000e+03	2.627032e-03	6.543088e-05	6.543088e-05
4.990000e+03	5.000000e+03	5.848893e-03	9.763083e-05	9.763083e-05
5.000000e+03	5.010000e+03	3.290308e-03	7.322653e-05	7.322653e-05
5.010000e+03	5.020000e+03	9.973594e-04	4.031587e-05	4.031587e-05
5.020000e+03	5.030000e+03	5.475699e-04	2.987239e-05	2.987239e-05
5.030000e+03	5.040000e+03	4.155664e-04	2.602378e-05	2.602378e-05
5.040000e+03	5.050000e+03	2.591179e-04	2.054938e-05	2.054938e-05
5.050000e+03	5.060000e+03	1.923013e-04	1.770277e-05	1.770277e-05
5.060000e+03	5.070000e+03	1.711156e-04	1.669917e-05	1.669917e-05
5.070000e+03	5.080000e+03	1.189661e-04	1.392393e-05	1.392393e-05
5.080000e+03	5.090000e+03	9.778033e-05	1.262339e-05	1.262339e-05
5.090000e+03	5.100000e+03	7.170558e-05	1.081002e-05	1.081002e-05
5.100000e+03	5.110000e+03	8.311328e-05	1.163819e-05	1.163819e-05
5.110000e+03	5.120000e+03	7.007590e-05	1.068648e-05	1.068648e-05
5.120000e+03	5.130000e+03	6.029787e-05	9.912909e-06	9.912909e-06
5.130000e+03	5.140000e+03	7.170558e-05	1.081002e-05	1.081002e-05
5.140000e+03	5.150000e+03	7.170558e-05	1.081002e-05	1.081002e-05
5.150000e+03	5.160000e+03	5.866820e-05	9.778033e-06	9.778033e-06
5.160000e+03	5.170000e+03	4.563082e-05	8.623415e-06	8.623415e-06
5.170000e+03	5.180000e+03	3.422312e-05	7.468096e-06	7.468096e-06
5.180000e+03	5.190000e+03	3.585279e-05	7.643840e-06	7.643840e-06
5.190000e+03	5.200000e+03	4.889017e-05	8.926082e-06	8.926082e-06
5.200000e+03	5.210000e+03	4.074180e-05	8.148361e-06	8.148361e-06
5.210000e+03	5.220000e+03	3.585279e-05	7.643840e-06	7.643840e-06
5.220000e+03	5.230000e+03	3.748246e-05	7.815633e-06	7.815633e-06
5.230000e+03	5.240000e+03	3.422312e-05	7.468096e-06	7.468096e-06
5.240000e+03	5.250000e+03	3.585279e-05	7.643840e-06	7.643840e-06
5.250000e+03	5.260000e+03	3.259344e-05	7.288116e-06	7.288116e-06
5.260000e+03	5.270000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.270000e+03	5.280000e+03	2.444508e-05	6.311693e-06	6.311693e-06
5.280000e+03	5.290000e+03	2.770443e-05	6.719310e-06	6.719310e-06
5.290000e+03	5.300000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.300000e+03	5.310000e+03	2.444508e-05	6.311693e-06	6.311693e-06
5.310000e+03	5.320000e+03	2.444508e-05	6.311693e-06	6.311693e-06
5.320000e+03	5.330000e+03	2.933410e-05	6.914114e-06	6.914114e-06
5.330000e+03	5.340000e+03	2.933410e-05	6.914114e-06	6.914114e-06
5.340000e+03	5.350000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.350000e+03	5.360000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.360000e+03	5.370000e+03	1.629672e-05	5.153476e-06	5.153476e-06
5.370000e+03	5.380000e+03	9.778033e-06	3.991865e-06	3.991865e-06
5.380000e+03	5.390000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.390000e+03	5.400000e+03	1.629672e-05	5.153476e-06	5.153476e-06
5.400000e+03	5.410000e+03	1.466705e-05	4.889016e-06	4.889016e-06
5.410000e+03	5.420000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.420000e+03	5.430000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.430000e+03	5.440000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.440000e+03	5.450000e+03	1.303738e-05	4.609409e-06	4.609409e-06
5.450000e+03	5.460000e+03	9.778033e-06	3.991865e-06	3.991865e-06
5.460000e+03	5.470000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.470000e+03	5.480000e+03	9.778033e-06	3.991865e-06	3.991865e-06
5.480000e+03	5.490000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.490000e+03	5.500000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.500000e+03	5.510000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.510000e+03	5.520000e+03	1.303738e-05	4.609409e-06	4.609409e-06
5.520000e+03	5.530000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.530000e+03	5.540000e+03	9.778033e-06	3.991865e-06	3.991865e-06
5.540000e+03	5.550000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.550000e+03	5.560000e+03	1.303738e-05	4.609409e-06	4.609409e-06
5.560000e+03	5.570000e+03	1.629672e-05	5.153476e-06	5.153476e-06
5.570000e+03	5.580000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.580000e+03	5.590000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.590000e+03	5.600000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.600000e+03	5.610000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.610000e+03	5.620000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.620000e+03	5.630000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.630000e+03	5.640000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.640000e+03	5.650000e+03	1.303738e-05	4.609409e-06	4.609409e-06
5.650000e+03	5.660000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.660000e+03	5.670000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.670000e+03	5.680000e+03	1.140771e-05	4.311707e-06	4.311707e-06
5.680000e+03	5.690000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.690000e+03	5.700000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.700000e+03	5.710000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.710000e+03	5.720000e+03	8.148361e-06	3.644058e-06	3.644058e-06
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.740000e+03	5.750000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.750000e+03	5.760000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.760000e+03	5.770000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.770000e+03	5.780000e+03	6.518689e-06	3.259345e-06	3.259345e-06
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.800000e+03	5.810000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.810000e+03	5.820000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.820000e+03	5.830000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.830000e+03	5.840000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.840000e+03	5.850000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.880000e+03	5.890000e+03	4.889017e-06	2.822675e-06	2.822675e-06
5.890000e+03	5.900000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.900000e+03	5.910000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.910000e+03	5.920000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.920000e+03	5.930000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.930000e+03	5.940000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.960000e+03	5.970000e+03	3.259344e-06	2.304705e-06	2.304705e-06
5.970000e+03	5.980000e+03	1.629672e-06	1.629672e-06	1.629672e-06
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.000000e+03	6.010000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.050000e+03	6.060000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.080000e+03	6.090000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.090000e+03	6.100000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.230000e+03	6.240000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.240000e+03	6.250000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.410000e+03	6.420000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.480000e+03	6.490000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	3.259344e-06	2.304705e-06	2.304705e-06
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	1.629672e-06	1.629672e-06	1.629672e-06
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=4.47761382000000019e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	8.955228e-01	6.332302e-01	6.332302e-01
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	2.686568e+00	1.096787e+00	1.096787e+00
4.900000e+02	5.000000e+02	4.477614e-01	4.477614e-01	4.477614e-01
5.000000e+02	5.100000e+02	3.134330e+00	1.184665e+00	1.184665e+00
5.100000e+02	5.200000e+02	1.343284e+00	7.755455e-01	7.755455e-01
5.200000e+02	5.300000e+02	3.134330e+00	1.184665e+00	1.184665e+00
5.300000e+02	5.400000e+02	3.134330e+00	1.184665e+00	1.184665e+00
5.400000e+02	5.500000e+02	4.477614e+00	1.415946e+00	1.415946e+00
5.500000e+02	5.600000e+02	6.268659e+00	1.675370e+00	1.675370e+00
5.600000e+02	5.700000e+02	4.925375e+00	1.485057e+00	1.485057e+00
5.700000e+02	5.800000e+02	6.268659e+00	1.675370e+00	1.675370e+00
5.800000e+02	5.900000e+02	6.268659e+00	1.675370e+00	1.675370e+00
5.900000e+02	6.000000e+02	2.686568e+00	1.096787e+00	1.096787e+00
6.000000e+02	6.100000e+02	4.925375e+00	1.485057e+00	1.485057e+00
6.100000e+02	6.200000e+02	2.686568e+00	1.096787e+00	1.096787e+00
6.200000e+02	6.300000e+02	4.925375e+00	1.485057e+00	1.485057e+00
6.300000e+02	6.400000e+02	2.238807e+00	1.001225e+00	1.001225e+00
6.400000e+02	6.500000e+02	3.582091e+00	1.266460e+00	1.266460e+00
6.500000e+02	6.600000e+02	3.582091e+00	1.266460e+00	1.266460e+00
6.600000e+02	6.700000e+02	2.238807e+00	1.001225e+00	1.001225e+00
6.700000e+02	6.800000e+02	1.791046e+00	8.955228e-01	8.955228e-01
6.800000e+02	6.900000e+02	2.686568e+00	1.096787e+00	1.096787e+00
6.900000e+02	7.000000e+02	2.238807e+00	1.001225e+00	1.001225e+00
7.000000e+02	7.100000e+02	4.029852e+00	1.343284e+00	1.343284e+00
7.100000e+02	7.200000e+02	3.134330e+00	1.184665e+00	1.184665e+00
7.200000e+02	7.300000e+02	5.373137e+00	1.551091e+00	1.551091e+00
7.300000e+02	7.400000e+02	4.029852e+00	1.343284e+00	1.343284e+00
7.400000e+02	7.500000e+02	2.238807e+00	1.001225e+00	1.001225e+00
7.500000e+02	7.600000e+02	1.791046e+00	8.955228e-01	8.955228e-01
7.600000e+02	7.700000e+02	8.955228e-01	6.332302e-01	6.332302e-01
7.700000e+02	7.800000e+02	1.343284e+00	7.755455e-01	7.755455e-01
7.800000e+02	7.900000e+02	1.791046e+00	8.955228e-01	8.955228e-01
7.900000e+02	8.000000e+02	2.686568e+00	1.096787e+00	1.096787e+00
8.000000e+02	8.100000e+02	8.955228e-01	6.332302e-01	6.332302e-01
8.100000e+02	8.200000e+02	3.134330e+00	1.184665e+00	1.184665e+00
8.200000e+02	8.300000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.300000e+02	8.400000e+02	2.238807e+00	1.001225e+00	1.001225e+00
8.400000e+02	8.500000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.500000e+02	8.600000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.600000e+02	8.700000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.700000e+02	8.800000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.800000e+02	8.900000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.900000e+02	9.000000e+02	4.477614e-01	4.477614e-01	4.477614e-01
9.000000e+02	9.100000e+02	1.343284e+00	7.755455e-01	7.755455e-01
9.100000e+02	9.200000e+02	4.477614e-01	4.477614e-01	4.477614e-01
9.200000e+02	9.300000e+02	2.238807e+00	1.001225e+00	1.001225e+00
9.300000e+02	9.400000e+02	1.791046e+00	8.955228e-01	8.955228e-01
9.400000e+02	9.500000e+02	4.477614e-01	4.477614e-01	4.477614e-01
9.500000e+02	9.600000e+02	4.477614e-01	4.477614e-01	4.477614e-01
9.600000e+02	9.700000e+02	8.955228e-01	6.332302e-01	6.332302e-01
9.700000e+02	9.800000e+02	1.343284e+00	7.755455e-01	7.755455e-01
9.800000e+02	9.900000e+02	8.955228e-01	6.332302e-01	6.332302e-01
9.900000e+02	1.000000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.000000e+03	1.010000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.010000e+03	1.020000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.020000e+03	1.030000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.050000e+03	1.060000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.060000e+03	1.070000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.070000e+03	1.080000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.080000e+03	1.090000e+03	1.791046e+00	8.955228e-01	8.955228e-01
1.090000e+03	1.100000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.170000e+03	1.180000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.210000e+03	1.220000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.220000e+03	1.230000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	8.955228e-01	6.332302e-01	6.332302e-01
1.370000e+03	1.380000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	1.343284e+00	7.755455e-01	7.755455e-01
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	4.477614e-01	4.477614e-01	4.477614e-01
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/TP_mrat5[Weight_MERGING=0.000]
ScaledBy=1.34124623100000018e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+02	1.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+02	1.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+02	1.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+02	1.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+02	2.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+02	2.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+02	3.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+02	3.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+02	3.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+02	3.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+02	3.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+02	4.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+02	4.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+02	4.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+02	4.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+02	4.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+02	4.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+02	4.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+02	4.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+02	4.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+02	4.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+03	3.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.010000e+03	3.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.020000e+03	3.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.030000e+03	3.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.040000e+03	3.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.050000e+03	3.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.060000e+03	3.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.070000e+03	3.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.080000e+03	3.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.090000e+03	3.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+03	3.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.110000e+03	3.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.120000e+03	3.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.130000e+03	3.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.140000e+03	3.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.150000e+03	3.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.160000e+03	3.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.170000e+03	3.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.180000e+03	3.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.190000e+03	3.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+03	3.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.210000e+03	3.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+03	3.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.230000e+03	3.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.240000e+03	3.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.250000e+03	3.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.260000e+03	3.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.270000e+03	3.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.280000e+03	3.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+03	3.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+03	3.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.310000e+03	3.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.320000e+03	3.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.330000e+03	3.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.340000e+03	3.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.350000e+03	3.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+03	3.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.370000e+03	3.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.380000e+03	3.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.390000e+03	3.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.400000e+03	3.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.410000e+03	3.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.420000e+03	3.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+03	3.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.440000e+03	3.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.450000e+03	3.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.460000e+03	3.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.470000e+03	3.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.480000e+03	3.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.490000e+03	3.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+03	3.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.510000e+03	3.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.520000e+03	3.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.530000e+03	3.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.540000e+03	3.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.550000e+03	3.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.560000e+03	3.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.570000e+03	3.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.580000e+03	3.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.590000e+03	3.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.600000e+03	3.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.610000e+03	3.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.620000e+03	3.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.630000e+03	3.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.640000e+03	3.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.650000e+03	3.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.660000e+03	3.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.670000e+03	3.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.680000e+03	3.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.690000e+03	3.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.700000e+03	3.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.710000e+03	3.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.720000e+03	3.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.730000e+03	3.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.740000e+03	3.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.750000e+03	3.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.760000e+03	3.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.770000e+03	3.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.780000e+03	3.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.790000e+03	3.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.800000e+03	3.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.810000e+03	3.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.820000e+03	3.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.830000e+03	3.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.840000e+03	3.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.850000e+03	3.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.860000e+03	3.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.870000e+03	3.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.880000e+03	3.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.890000e+03	3.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.900000e+03	3.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.910000e+03	3.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.920000e+03	3.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.930000e+03	3.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.940000e+03	3.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.950000e+03	3.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.960000e+03	3.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.970000e+03	3.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.980000e+03	3.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
3.990000e+03	4.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+03	4.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.010000e+03	4.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.020000e+03	4.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.030000e+03	4.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.040000e+03	4.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.050000e+03	4.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.060000e+03	4.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.070000e+03	4.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.080000e+03	4.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.090000e+03	4.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.100000e+03	4.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.110000e+03	4.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.120000e+03	4.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.130000e+03	4.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.140000e+03	4.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.150000e+03	4.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.160000e+03	4.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.170000e+03	4.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.180000e+03	4.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.190000e+03	4.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.200000e+03	4.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.210000e+03	4.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.220000e+03	4.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.230000e+03	4.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.240000e+03	4.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.250000e+03	4.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.260000e+03	4.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.270000e+03	4.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.280000e+03	4.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.290000e+03	4.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.300000e+03	4.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.310000e+03	4.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.320000e+03	4.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.330000e+03	4.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.340000e+03	4.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.350000e+03	4.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.360000e+03	4.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.370000e+03	4.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.380000e+03	4.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.390000e+03	4.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.400000e+03	4.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.410000e+03	4.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.420000e+03	4.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.430000e+03	4.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.440000e+03	4.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.450000e+03	4.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.460000e+03	4.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.470000e+03	4.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.480000e+03	4.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.490000e+03	4.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+03	4.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.510000e+03	4.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.520000e+03	4.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.530000e+03	4.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.540000e+03	4.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.550000e+03	4.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.560000e+03	4.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.570000e+03	4.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.580000e+03	4.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.590000e+03	4.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.600000e+03	4.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.610000e+03	4.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.620000e+03	4.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.630000e+03	4.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.640000e+03	4.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.650000e+03	4.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.660000e+03	4.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.670000e+03	4.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.680000e+03	4.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.690000e+03	4.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.700000e+03	4.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.710000e+03	4.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.720000e+03	4.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.730000e+03	4.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.740000e+03	4.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.750000e+03	4.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.760000e+03	4.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.770000e+03	4.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.780000e+03	4.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.790000e+03	4.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.800000e+03	4.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.810000e+03	4.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.820000e+03	4.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.830000e+03	4.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.840000e+03	4.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.850000e+03	4.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.860000e+03	4.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.870000e+03	4.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.880000e+03	4.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.890000e+03	4.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.900000e+03	4.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.910000e+03	4.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.920000e+03	4.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.930000e+03	4.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.940000e+03	4.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.950000e+03	4.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.960000e+03	4.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.970000e+03	4.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.980000e+03	4.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
4.990000e+03	5.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+03	5.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.010000e+03	5.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.020000e+03	5.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.030000e+03	5.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.040000e+03	5.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.050000e+03	5.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.060000e+03	5.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.070000e+03	5.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.080000e+03	5.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.090000e+03	5.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+03	5.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.110000e+03	5.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.120000e+03	5.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.130000e+03	5.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.140000e+03	5.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.150000e+03	5.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.160000e+03	5.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.170000e+03	5.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.180000e+03	5.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.190000e+03	5.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+03	5.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.210000e+03	5.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.220000e+03	5.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.230000e+03	5.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.240000e+03	5.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.250000e+03	5.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.260000e+03	5.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.270000e+03	5.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.280000e+03	5.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.290000e+03	5.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+03	5.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.310000e+03	5.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.320000e+03	5.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.330000e+03	5.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.340000e+03	5.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.350000e+03	5.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.360000e+03	5.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.370000e+03	5.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.380000e+03	5.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.390000e+03	5.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+03	5.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.410000e+03	5.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.420000e+03	5.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.430000e+03	5.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.440000e+03	5.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.450000e+03	5.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.460000e+03	5.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.470000e+03	5.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.480000e+03	5.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.490000e+03	5.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+03	5.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.510000e+03	5.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.520000e+03	5.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.530000e+03	5.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.540000e+03	5.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.550000e+03	5.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.560000e+03	5.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.570000e+03	5.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.580000e+03	5.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.590000e+03	5.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+03	5.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.610000e+03	5.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.620000e+03	5.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.630000e+03	5.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.640000e+03	5.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.650000e+03	5.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.660000e+03	5.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.670000e+03	5.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.680000e+03	5.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.690000e+03	5.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+03	5.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.710000e+03	5.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.720000e+03	5.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.730000e+03	5.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.740000e+03	5.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.750000e+03	5.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.760000e+03	5.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.770000e+03	5.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.780000e+03	5.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.790000e+03	5.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+03	5.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.810000e+03	5.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.820000e+03	5.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.830000e+03	5.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.840000e+03	5.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.850000e+03	5.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.860000e+03	5.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.870000e+03	5.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.880000e+03	5.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.890000e+03	5.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+03	5.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.910000e+03	5.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.920000e+03	5.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.930000e+03	5.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.940000e+03	5.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.950000e+03	5.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.960000e+03	5.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.970000e+03	5.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.980000e+03	5.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
5.990000e+03	6.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+03	6.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.010000e+03	6.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.020000e+03	6.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.030000e+03	6.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.040000e+03	6.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.050000e+03	6.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.060000e+03	6.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.070000e+03	6.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.080000e+03	6.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.090000e+03	6.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+03	6.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.110000e+03	6.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.120000e+03	6.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.130000e+03	6.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.140000e+03	6.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.150000e+03	6.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.160000e+03	6.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.170000e+03	6.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.180000e+03	6.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.190000e+03	6.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+03	6.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.210000e+03	6.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.220000e+03	6.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.230000e+03	6.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.240000e+03	6.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.250000e+03	6.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.260000e+03	6.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.270000e+03	6.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.280000e+03	6.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.290000e+03	6.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+03	6.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.310000e+03	6.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.320000e+03	6.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.330000e+03	6.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.340000e+03	6.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.350000e+03	6.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.360000e+03	6.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.370000e+03	6.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.380000e+03	6.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.390000e+03	6.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+03	6.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.410000e+03	6.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.420000e+03	6.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.430000e+03	6.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.440000e+03	6.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.450000e+03	6.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.460000e+03	6.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.470000e+03	6.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.480000e+03	6.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.490000e+03	6.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+03	6.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.510000e+03	6.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.520000e+03	6.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.530000e+03	6.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.540000e+03	6.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.550000e+03	6.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.560000e+03	6.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.570000e+03	6.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.580000e+03	6.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.590000e+03	6.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+03	6.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.610000e+03	6.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.620000e+03	6.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.630000e+03	6.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.640000e+03	6.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.650000e+03	6.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.660000e+03	6.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.670000e+03	6.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.680000e+03	6.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.690000e+03	6.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+03	6.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.710000e+03	6.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.720000e+03	6.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.730000e+03	6.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.740000e+03	6.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.750000e+03	6.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.760000e+03	6.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.770000e+03	6.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.780000e+03	6.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.790000e+03	6.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+03	6.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.810000e+03	6.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.820000e+03	6.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.830000e+03	6.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.840000e+03	6.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.850000e+03	6.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.860000e+03	6.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.870000e+03	6.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.880000e+03	6.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.890000e+03	6.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+03	6.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.910000e+03	6.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.920000e+03	6.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.930000e+03	6.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.940000e+03	6.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.950000e+03	6.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.960000e+03	6.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.970000e+03	6.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.980000e+03	6.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
6.990000e+03	7.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+03	7.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.010000e+03	7.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.020000e+03	7.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.030000e+03	7.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.040000e+03	7.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.050000e+03	7.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.060000e+03	7.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.070000e+03	7.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.080000e+03	7.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.090000e+03	7.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+03	7.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.110000e+03	7.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.120000e+03	7.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.130000e+03	7.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.140000e+03	7.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.150000e+03	7.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.160000e+03	7.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.170000e+03	7.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.180000e+03	7.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.190000e+03	7.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+03	7.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.210000e+03	7.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.220000e+03	7.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.230000e+03	7.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.240000e+03	7.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.250000e+03	7.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.260000e+03	7.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.270000e+03	7.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.280000e+03	7.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.290000e+03	7.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+03	7.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.310000e+03	7.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.320000e+03	7.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.330000e+03	7.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.340000e+03	7.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.350000e+03	7.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.360000e+03	7.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.370000e+03	7.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.380000e+03	7.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.390000e+03	7.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+03	7.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.410000e+03	7.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.420000e+03	7.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.430000e+03	7.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.440000e+03	7.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.450000e+03	7.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.460000e+03	7.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.470000e+03	7.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.480000e+03	7.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.490000e+03	7.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+03	7.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.510000e+03	7.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.520000e+03	7.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.530000e+03	7.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.540000e+03	7.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.550000e+03	7.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.560000e+03	7.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.570000e+03	7.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.580000e+03	7.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.590000e+03	7.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+03	7.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.610000e+03	7.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.620000e+03	7.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.630000e+03	7.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.640000e+03	7.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.650000e+03	7.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.660000e+03	7.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.670000e+03	7.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.680000e+03	7.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.690000e+03	7.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+03	7.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.710000e+03	7.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.720000e+03	7.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.730000e+03	7.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.740000e+03	7.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.750000e+03	7.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.760000e+03	7.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.770000e+03	7.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.780000e+03	7.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.790000e+03	7.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+03	7.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.810000e+03	7.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.820000e+03	7.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.830000e+03	7.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.840000e+03	7.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.850000e+03	7.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.860000e+03	7.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.870000e+03	7.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.880000e+03	7.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.890000e+03	7.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+03	7.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.910000e+03	7.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.920000e+03	7.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.930000e+03	7.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.940000e+03	7.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.950000e+03	7.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.960000e+03	7.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.970000e+03	7.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.980000e+03	7.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
7.990000e+03	8.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_MU_plots/dPhi_ydtop.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
RatioPlot=0
XLabel=$\Delta \phi$
YLabel=d\sigma/d$\Delta \phi$
LegendXPos=0.24
LegendYPos=0.95
YMax=1000000000
YMin=0.00001
LogY=1
Legend=1
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	2.966501e+01	8.944338e+00	8.944338e+00
7.000000e-02	1.400000e-01	2.157456e+01	7.627758e+00	7.627758e+00
1.400000e-01	2.100000e-01	2.157456e+01	7.627758e+00	7.627758e+00
2.100000e-01	2.800000e-01	2.157456e+01	7.627758e+00	7.627758e+00
2.800000e-01	3.500000e-01	2.696820e+01	8.528093e+00	8.528093e+00
3.500000e-01	4.200000e-01	2.966501e+01	8.944338e+00	8.944338e+00
4.200000e-01	4.900000e-01	1.618091e+01	6.605832e+00	6.605832e+00
4.900000e-01	5.600000e-01	3.505866e+01	9.723521e+00	9.723521e+00
5.600000e-01	6.300000e-01	3.505866e+01	9.723521e+00	9.723521e+00
6.300000e-01	7.000000e-01	4.584593e+01	1.111927e+01	1.111927e+01
7.000000e-01	7.700000e-01	3.236183e+01	9.342057e+00	9.342057e+00
7.700000e-01	8.400000e-01	3.505866e+01	9.723521e+00	9.723521e+00
8.400000e-01	9.100000e-01	3.505866e+01	9.723521e+00	9.723521e+00
9.100000e-01	9.800000e-01	2.157456e+01	7.627758e+00	7.627758e+00
9.800000e-01	1.050000e+00	2.427137e+01	8.090459e+00	8.090459e+00
1.050000e+00	1.120000e+00	4.045230e+01	1.044474e+01	1.044474e+01
1.120000e+00	1.190000e+00	4.854276e+01	1.144164e+01	1.144164e+01
1.190000e+00	1.260000e+00	3.775547e+01	1.009057e+01	1.009057e+01
1.260000e+00	1.330000e+00	3.775547e+01	1.009057e+01	1.009057e+01
1.330000e+00	1.400000e+00	5.123957e+01	1.175516e+01	1.175516e+01
1.400000e+00	1.470000e+00	5.663321e+01	1.235838e+01	1.235838e+01
1.470000e+00	1.540000e+00	5.393639e+01	1.206054e+01	1.206054e+01
1.540000e+00	1.610000e+00	5.933003e+01	1.264921e+01	1.264921e+01
1.610000e+00	1.680000e+00	8.090459e+01	1.477109e+01	1.477109e+01
1.680000e+00	1.750000e+00	9.708550e+01	1.618092e+01	1.618092e+01
1.750000e+00	1.820000e+00	1.051760e+02	1.684163e+01	1.684163e+01
1.820000e+00	1.890000e+00	1.510219e+02	2.018115e+01	2.018115e+01
1.890000e+00	1.960000e+00	1.618091e+02	2.088948e+01	2.088948e+01
1.960000e+00	2.030000e+00	1.591123e+02	2.071467e+01	2.071467e+01
2.030000e+00	2.100000e+00	2.265329e+02	2.471676e+01	2.471676e+01
2.100000e+00	2.170000e+00	2.022614e+02	2.335514e+01	2.335514e+01
2.170000e+00	2.240000e+00	3.101343e+02	2.892017e+01	2.892017e+01
2.240000e+00	2.310000e+00	4.180070e+02	3.357513e+01	3.357513e+01
2.310000e+00	2.380000e+00	5.043053e+02	3.687845e+01	3.687845e+01
2.380000e+00	2.450000e+00	6.445399e+02	4.169182e+01	4.169182e+01
2.450000e+00	2.520000e+00	8.656791e+02	4.831749e+01	4.831749e+01
2.520000e+00	2.590000e+00	1.111090e+03	5.473946e+01	5.473946e+01
2.590000e+00	2.660000e+00	1.485947e+03	6.330350e+01	6.330350e+01
2.660000e+00	2.730000e+00	1.847321e+03	7.058252e+01	7.058252e+01
2.730000e+00	2.800000e+00	3.047406e+03	9.065486e+01	9.065486e+01
2.800000e+00	2.870000e+00	4.134224e+03	1.055900e+02	1.055900e+02
2.870000e+00	2.940000e+00	6.280893e+03	1.301477e+02	1.301477e+02
2.940000e+00	3.010000e+00	9.134129e+03	1.569494e+02	1.569494e+02
3.010000e+00	3.080000e+00	1.331150e+04	1.894696e+02	1.894696e+02
3.080000e+00	3.150000e+00	1.357040e+04	1.913032e+02	1.913032e+02
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	2.400874e-02	7.592230e-03	7.592230e-03
7.000000e-02	1.400000e-01	9.603496e-03	4.801747e-03	4.801747e-03
1.400000e-01	2.100000e-01	1.680611e-02	6.352115e-03	6.352115e-03
2.100000e-01	2.800000e-01	1.440524e-02	5.880917e-03	5.880917e-03
2.800000e-01	3.500000e-01	2.160787e-02	7.202621e-03	7.202621e-03
3.500000e-01	4.200000e-01	1.200437e-02	5.368517e-03	5.368517e-03
4.200000e-01	4.900000e-01	3.601311e-02	9.298545e-03	9.298545e-03
4.900000e-01	5.600000e-01	4.081486e-02	9.899057e-03	9.899057e-03
5.600000e-01	6.300000e-01	2.400874e-02	7.592230e-03	7.592230e-03
6.300000e-01	7.000000e-01	1.680611e-02	6.352115e-03	6.352115e-03
7.000000e-01	7.700000e-01	2.400874e-02	7.592230e-03	7.592230e-03
7.700000e-01	8.400000e-01	1.920699e-02	6.790697e-03	6.790697e-03
8.400000e-01	9.100000e-01	1.920699e-02	6.790697e-03	6.790697e-03
9.100000e-01	9.800000e-01	1.680611e-02	6.352115e-03	6.352115e-03
9.800000e-01	1.050000e+00	2.881049e-02	8.316871e-03	8.316871e-03
1.050000e+00	1.120000e+00	1.920699e-02	6.790697e-03	6.790697e-03
1.120000e+00	1.190000e+00	1.920699e-02	6.790697e-03	6.790697e-03
1.190000e+00	1.260000e+00	2.640961e-02	7.962797e-03	7.962797e-03
1.260000e+00	1.330000e+00	1.440524e-02	5.880917e-03	5.880917e-03
1.330000e+00	1.400000e+00	3.121136e-02	8.656475e-03	8.656475e-03
1.400000e+00	1.470000e+00	1.920699e-02	6.790697e-03	6.790697e-03
1.470000e+00	1.540000e+00	3.601311e-02	9.298545e-03	9.298545e-03
1.540000e+00	1.610000e+00	2.881049e-02	8.316871e-03	8.316871e-03
1.610000e+00	1.680000e+00	4.561660e-02	1.046517e-02	1.046517e-02
1.680000e+00	1.750000e+00	4.321573e-02	1.018605e-02	1.018605e-02
1.750000e+00	1.820000e+00	5.522010e-02	1.151419e-02	1.151419e-02
1.820000e+00	1.890000e+00	5.281923e-02	1.126110e-02	1.126110e-02
1.890000e+00	1.960000e+00	7.682797e-02	1.358139e-02	1.358139e-02
1.960000e+00	2.030000e+00	5.522010e-02	1.151419e-02	1.151419e-02
2.030000e+00	2.100000e+00	8.162971e-02	1.399938e-02	1.399938e-02
2.100000e+00	2.170000e+00	7.442709e-02	1.336750e-02	1.336750e-02
2.170000e+00	2.240000e+00	1.224446e-01	1.714567e-02	1.714567e-02
2.240000e+00	2.310000e+00	1.344489e-01	1.796649e-02	1.796649e-02
2.310000e+00	2.380000e+00	1.368498e-01	1.812620e-02	1.812620e-02
2.380000e+00	2.450000e+00	2.088760e-01	2.239386e-02	2.239386e-02
2.450000e+00	2.520000e+00	3.169154e-01	2.758394e-02	2.758394e-02
2.520000e+00	2.590000e+00	4.057477e-01	3.121136e-02	3.121136e-02
2.590000e+00	2.660000e+00	5.449984e-01	3.617281e-02	3.617281e-02
2.660000e+00	2.730000e+00	8.162971e-01	4.426993e-02	4.426993e-02
2.730000e+00	2.800000e+00	1.277265e+00	5.537647e-02	5.537647e-02
2.800000e+00	2.870000e+00	2.088760e+00	7.081561e-02	7.081561e-02
2.870000e+00	2.940000e+00	3.637324e+00	9.344922e-02	9.344922e-02
2.940000e+00	3.010000e+00	7.116190e+00	1.307099e-01	1.307099e-01
3.010000e+00	3.080000e+00	1.709903e+01	2.026144e-01	2.026144e-01
3.080000e+00	3.150000e+00	3.712711e+01	2.985591e-01	2.985591e-01
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=3.00012001440843334e+05
Title=$M_{\textrm{VLT}}=5$~TeV
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	2.560913e-03	7.721445e-04	7.721445e-04
7.000000e-02	1.400000e-01	2.560913e-03	7.721445e-04	7.721445e-04
1.400000e-01	2.100000e-01	2.793724e-03	8.064786e-04	8.064786e-04
2.100000e-01	2.800000e-01	4.423396e-03	1.014797e-03	1.014797e-03
2.800000e-01	3.500000e-01	3.724964e-03	9.312412e-04	9.312412e-04
3.500000e-01	4.200000e-01	2.560913e-03	7.721445e-04	7.721445e-04
4.200000e-01	4.900000e-01	3.492154e-03	9.016704e-04	9.016704e-04
4.900000e-01	5.600000e-01	2.793724e-03	8.064786e-04	8.064786e-04
5.600000e-01	6.300000e-01	3.026534e-03	8.394095e-04	8.394095e-04
6.300000e-01	7.000000e-01	2.560913e-03	7.721445e-04	7.721445e-04
7.000000e-01	7.700000e-01	3.724964e-03	9.312412e-04	9.312412e-04
7.700000e-01	8.400000e-01	3.492154e-03	9.016704e-04	9.016704e-04
8.400000e-01	9.100000e-01	2.793724e-03	8.064786e-04	8.064786e-04
9.100000e-01	9.800000e-01	2.793724e-03	8.064786e-04	8.064786e-04
9.800000e-01	1.050000e+00	2.793724e-03	8.064786e-04	8.064786e-04
1.050000e+00	1.120000e+00	2.328103e-03	7.362108e-04	7.362108e-04
1.120000e+00	1.190000e+00	2.793724e-03	8.064786e-04	8.064786e-04
1.190000e+00	1.260000e+00	1.862483e-03	6.584870e-04	6.584870e-04
1.260000e+00	1.330000e+00	3.492154e-03	9.016704e-04	9.016704e-04
1.330000e+00	1.400000e+00	3.492154e-03	9.016704e-04	9.016704e-04
1.400000e+00	1.470000e+00	3.259344e-03	8.710964e-04	8.710964e-04
1.470000e+00	1.540000e+00	6.053069e-03	1.187104e-03	1.187104e-03
1.540000e+00	1.610000e+00	3.492154e-03	9.016704e-04	9.016704e-04
1.610000e+00	1.680000e+00	5.354637e-03	1.116519e-03	1.116519e-03
1.680000e+00	1.750000e+00	3.957776e-03	9.599015e-04	9.599015e-04
1.750000e+00	1.820000e+00	5.820257e-03	1.164052e-03	1.164052e-03
1.820000e+00	1.890000e+00	9.079603e-03	1.453900e-03	1.453900e-03
1.890000e+00	1.960000e+00	1.001084e-02	1.526640e-03	1.526640e-03
1.960000e+00	2.030000e+00	6.285879e-03	1.209718e-03	1.209718e-03
2.030000e+00	2.100000e+00	1.257176e-02	1.710799e-03	1.710799e-03
2.100000e+00	2.170000e+00	1.303738e-02	1.742193e-03	1.742193e-03
2.170000e+00	2.240000e+00	1.420143e-02	1.818307e-03	1.818307e-03
2.240000e+00	2.310000e+00	1.443424e-02	1.833150e-03	1.833150e-03
2.310000e+00	2.380000e+00	2.234979e-02	2.281066e-03	2.281066e-03
2.380000e+00	2.450000e+00	2.397946e-02	2.362766e-03	2.362766e-03
2.450000e+00	2.520000e+00	2.979971e-02	2.633948e-03	2.633948e-03
2.520000e+00	2.590000e+00	4.144023e-02	3.106077e-03	3.106077e-03
2.590000e+00	2.660000e+00	4.958860e-02	3.397755e-03	3.397755e-03
2.660000e+00	2.730000e+00	8.427733e-02	4.429518e-03	4.429518e-03
2.730000e+00	2.800000e+00	1.140771e-01	5.153475e-03	5.153475e-03
2.800000e+00	2.870000e+00	1.988200e-01	6.803481e-03	6.803481e-03
2.870000e+00	2.940000e+00	3.361781e-01	8.846792e-03	8.846792e-03
2.940000e+00	3.010000e+00	6.930763e-01	1.270257e-02	1.270257e-02
3.010000e+00	3.080000e+00	1.874356e+00	2.088946e-02	2.088946e-02
3.080000e+00	3.150000e+00	7.039951e+00	4.048423e-02	4.048423e-02
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=4.47761382000000019e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	1.331131e+05	2.917996e+03	2.917996e+03
7.000000e-02	1.400000e-01	1.462261e+05	3.058347e+03	3.058347e+03
1.400000e-01	2.100000e-01	1.420043e+05	3.013874e+03	3.013874e+03
2.100000e-01	2.800000e-01	1.434116e+05	3.028771e+03	3.028771e+03
2.800000e-01	3.500000e-01	1.437954e+05	3.032821e+03	3.032821e+03
3.500000e-01	4.200000e-01	1.446909e+05	3.042250e+03	3.042250e+03
4.200000e-01	4.900000e-01	1.505757e+05	3.103501e+03	3.103501e+03
4.900000e-01	5.600000e-01	1.573561e+05	3.172606e+03	3.172606e+03
5.600000e-01	6.300000e-01	1.555011e+05	3.153850e+03	3.153850e+03
6.300000e-01	7.000000e-01	1.555651e+05	3.154499e+03	3.154499e+03
7.000000e-01	7.700000e-01	1.586994e+05	3.186119e+03	3.186119e+03
7.700000e-01	8.400000e-01	1.640726e+05	3.239607e+03	3.239607e+03
8.400000e-01	9.100000e-01	1.717484e+05	3.314521e+03	3.314521e+03
9.100000e-01	9.800000e-01	1.779531e+05	3.373861e+03	3.373861e+03
9.800000e-01	1.050000e+00	1.815353e+05	3.407648e+03	3.407648e+03
1.050000e+00	1.120000e+00	1.835821e+05	3.426806e+03	3.426806e+03
1.120000e+00	1.190000e+00	1.903626e+05	3.489515e+03	3.489515e+03
1.190000e+00	1.260000e+00	2.002773e+05	3.579234e+03	3.579234e+03
1.260000e+00	1.330000e+00	2.107037e+05	3.671220e+03	3.671220e+03
1.330000e+00	1.400000e+00	2.195950e+05	3.747878e+03	3.747878e+03
1.400000e+00	1.470000e+00	2.214500e+05	3.763675e+03	3.763675e+03
1.470000e+00	1.540000e+00	2.350747e+05	3.877727e+03	3.877727e+03
1.540000e+00	1.610000e+00	2.414713e+05	3.930131e+03	3.930131e+03
1.610000e+00	1.680000e+00	2.557997e+05	4.045054e+03	4.045054e+03
1.680000e+00	1.750000e+00	2.692326e+05	4.149904e+03	4.149904e+03
1.750000e+00	1.820000e+00	2.911089e+05	4.315211e+03	4.315211e+03
1.820000e+00	1.890000e+00	3.000001e+05	4.380614e+03	4.380614e+03
1.890000e+00	1.960000e+00	3.267379e+05	4.571661e+03	4.571661e+03
1.960000e+00	2.030000e+00	3.412581e+05	4.672141e+03	4.672141e+03
2.030000e+00	2.100000e+00	3.569299e+05	4.778216e+03	4.778216e+03
2.100000e+00	2.170000e+00	3.947336e+05	5.024887e+03	5.024887e+03
2.170000e+00	2.240000e+00	4.252454e+05	5.215477e+03	5.215477e+03
2.240000e+00	2.310000e+00	4.524309e+05	5.379606e+03	5.379606e+03
2.310000e+00	2.380000e+00	5.018126e+05	5.665589e+03	5.665589e+03
2.380000e+00	2.450000e+00	5.345631e+05	5.847548e+03	5.847548e+03
2.450000e+00	2.520000e+00	5.840727e+05	6.112344e+03	6.112344e+03
2.520000e+00	2.590000e+00	6.340941e+05	6.368705e+03	6.368705e+03
2.590000e+00	2.660000e+00	6.909597e+05	6.648148e+03	6.648148e+03
2.660000e+00	2.730000e+00	7.508959e+05	6.930493e+03	6.930493e+03
2.730000e+00	2.800000e+00	8.183159e+05	7.234938e+03	7.234938e+03
2.800000e+00	2.870000e+00	8.517701e+05	7.381344e+03	7.381344e+03
2.870000e+00	2.940000e+00	9.120260e+05	7.637969e+03	7.637969e+03
2.940000e+00	3.010000e+00	9.475910e+05	7.785469e+03	7.785469e+03
3.010000e+00	3.080000e+00	9.817489e+05	7.924547e+03	7.924547e+03
3.080000e+00	3.150000e+00	8.784439e+05	7.496030e+03	7.496030e+03
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/dPhi_ydtop[Weight_MERGING=0.000]
ScaledBy=1.34124623100000018e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	7.000000e-02	6.537617e+04	1.119219e+03	1.119219e+03
7.000000e-02	1.400000e-01	6.589351e+04	1.123638e+03	1.123638e+03
1.400000e-01	2.100000e-01	6.529953e+04	1.118562e+03	1.118562e+03
2.100000e-01	2.800000e-01	6.650666e+04	1.128854e+03	1.128854e+03
2.800000e-01	3.500000e-01	6.782874e+04	1.140019e+03	1.140019e+03
3.500000e-01	4.200000e-01	7.024299e+04	1.160130e+03	1.160130e+03
4.200000e-01	4.900000e-01	7.087529e+04	1.165340e+03	1.165340e+03
4.900000e-01	5.600000e-01	7.344281e+04	1.186260e+03	1.186260e+03
5.600000e-01	6.300000e-01	7.587621e+04	1.205752e+03	1.205752e+03
6.300000e-01	7.000000e-01	7.963170e+04	1.235231e+03	1.235231e+03
7.000000e-01	7.700000e-01	8.195014e+04	1.253084e+03	1.253084e+03
7.700000e-01	8.400000e-01	8.472844e+04	1.274148e+03	1.274148e+03
8.400000e-01	9.100000e-01	8.788994e+04	1.297702e+03	1.297702e+03
9.100000e-01	9.800000e-01	9.120474e+04	1.321947e+03	1.321947e+03
9.800000e-01	1.050000e+00	9.647393e+04	1.359597e+03	1.359597e+03
1.050000e+00	1.120000e+00	1.005551e+05	1.388057e+03	1.388057e+03
1.120000e+00	1.190000e+00	1.092732e+05	1.446979e+03	1.446979e+03
1.190000e+00	1.260000e+00	1.137377e+05	1.476242e+03	1.476242e+03
1.260000e+00	1.330000e+00	1.218618e+05	1.528055e+03	1.528055e+03
1.330000e+00	1.400000e+00	1.332432e+05	1.597820e+03	1.597820e+03
1.400000e+00	1.470000e+00	1.378226e+05	1.625046e+03	1.625046e+03
1.470000e+00	1.540000e+00	1.476711e+05	1.682105e+03	1.682105e+03
1.540000e+00	1.610000e+00	1.597041e+05	1.749296e+03	1.749296e+03
1.610000e+00	1.680000e+00	1.698210e+05	1.803852e+03	1.803852e+03
1.680000e+00	1.750000e+00	1.880236e+05	1.898066e+03	1.898066e+03
1.750000e+00	1.820000e+00	2.000947e+05	1.958047e+03	1.958047e+03
1.820000e+00	1.890000e+00	2.159599e+05	2.034191e+03	2.034191e+03
1.890000e+00	1.960000e+00	2.362893e+05	2.127783e+03	2.127783e+03
1.960000e+00	2.030000e+00	2.589563e+05	2.227504e+03	2.227504e+03
2.030000e+00	2.100000e+00	2.777530e+05	2.306931e+03	2.306931e+03
2.100000e+00	2.170000e+00	3.077969e+05	2.428496e+03	2.428496e+03
2.170000e+00	2.240000e+00	3.403509e+05	2.553693e+03	2.553693e+03
2.240000e+00	2.310000e+00	3.613509e+05	2.631297e+03	2.631297e+03
2.310000e+00	2.380000e+00	3.987333e+05	2.764054e+03	2.764054e+03
2.380000e+00	2.450000e+00	4.364607e+05	2.891864e+03	2.891864e+03
2.450000e+00	2.520000e+00	4.742456e+05	3.014441e+03	3.014441e+03
2.520000e+00	2.590000e+00	5.162457e+05	3.145093e+03	3.145093e+03
2.590000e+00	2.660000e+00	5.640707e+05	3.287547e+03	3.287547e+03
2.660000e+00	2.730000e+00	6.070097e+05	3.410382e+03	3.410382e+03
2.730000e+00	2.800000e+00	6.570766e+05	3.548242e+03	3.548242e+03
2.800000e+00	2.870000e+00	7.085037e+05	3.684481e+03	3.684481e+03
2.870000e+00	2.940000e+00	7.545277e+05	3.802269e+03	3.802269e+03
2.940000e+00	3.010000e+00	7.959339e+05	3.905204e+03	3.905204e+03
3.010000e+00	3.080000e+00	8.207660e+05	3.965655e+03	3.965655e+03
3.080000e+00	3.150000e+00	7.377620e+05	3.759788e+03	3.759788e+03
3.150000e+00	3.220000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.220000e+00	3.290000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.290000e+00	3.360000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.360000e+00	3.430000e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.430000e+00	3.500000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> Leptonic_MU_plots/yd_pT.dat <==
# BEGIN PLOT
LegendOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
DrawOnly=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000] //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
RatioPlotReference=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
RatioPlot=0
LogY=1
RatioPlotYLabel=Ratio
Legend=1
XMax=3000
XLabel=$p_T$ [GeV]
YLabel=d\sigma/d p_T$
YMin=0.000000001
Rebin=2
Scale=0.001
# END PLOT

# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
LineColor=red
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig1TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=3.96821368948551477e+05
Title=$M_{\textrm{VLT}}=1$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	3.020438e-01	7.551095e-02	7.551095e-02
3.000000e+01	4.000000e+01	4.530657e-01	9.248165e-02	9.248165e-02
4.000000e+01	5.000000e+01	3.775547e-01	8.442381e-02	8.442381e-02
5.000000e+01	6.000000e+01	2.642883e-01	7.063402e-02	7.063402e-02
6.000000e+01	7.000000e+01	4.341879e-01	9.053445e-02	9.053445e-02
7.000000e+01	8.000000e+01	5.474544e-01	1.016597e-01	1.016597e-01
8.000000e+01	9.000000e+01	6.795985e-01	1.132664e-01	1.132664e-01
9.000000e+01	1.000000e+02	6.040876e-01	1.067886e-01	1.067886e-01
1.000000e+02	1.100000e+02	9.061314e-01	1.307888e-01	1.307888e-01
1.100000e+02	1.200000e+02	9.627646e-01	1.348140e-01	1.348140e-01
1.200000e+02	1.300000e+02	1.340319e+00	1.590667e-01	1.590667e-01
1.300000e+02	1.400000e+02	1.472463e+00	1.667237e-01	1.667237e-01
1.400000e+02	1.500000e+02	1.359197e+00	1.601829e-01	1.601829e-01
1.500000e+02	1.600000e+02	2.152062e+00	2.015591e-01	2.015591e-01
1.600000e+02	1.700000e+02	2.133184e+00	2.006731e-01	2.006731e-01
1.700000e+02	1.800000e+02	2.397473e+00	2.127413e-01	2.127413e-01
1.800000e+02	1.900000e+02	1.982162e+00	1.934392e-01	1.934392e-01
1.900000e+02	2.000000e+02	3.379115e+00	2.525669e-01	2.525669e-01
2.000000e+02	2.100000e+02	3.794425e+00	2.676381e-01	2.676381e-01
2.100000e+02	2.200000e+02	3.549015e+00	2.588385e-01	2.588385e-01
2.200000e+02	2.300000e+02	3.888814e+00	2.709465e-01	2.709465e-01
2.300000e+02	2.400000e+02	3.964325e+00	2.735644e-01	2.735644e-01
2.400000e+02	2.500000e+02	4.417390e+00	2.887738e-01	2.887738e-01
2.500000e+02	2.600000e+02	4.530657e+00	2.924526e-01	2.924526e-01
2.600000e+02	2.700000e+02	5.436788e+00	3.203659e-01	3.203659e-01
2.700000e+02	2.800000e+02	5.550055e+00	3.236858e-01	3.236858e-01
2.800000e+02	2.900000e+02	5.531177e+00	3.231348e-01	3.231348e-01
2.900000e+02	3.000000e+02	6.550575e+00	3.516532e-01	3.516532e-01
3.000000e+02	3.100000e+02	6.833741e+00	3.591735e-01	3.591735e-01
3.100000e+02	3.200000e+02	7.739872e+00	3.822451e-01	3.822451e-01
3.200000e+02	3.300000e+02	8.494982e+00	4.004572e-01	4.004572e-01
3.300000e+02	3.400000e+02	8.646004e+00	4.040012e-01	4.040012e-01
3.400000e+02	3.500000e+02	9.061314e+00	4.135905e-01	4.135905e-01
3.500000e+02	3.600000e+02	1.004296e+01	4.354174e-01	4.354174e-01
3.600000e+02	3.700000e+02	1.104348e+01	4.565915e-01	4.565915e-01
3.700000e+02	3.800000e+02	1.159093e+01	4.677718e-01	4.677718e-01
3.800000e+02	3.900000e+02	1.317666e+01	4.987439e-01	4.987439e-01
3.900000e+02	4.000000e+02	1.345983e+01	5.040745e-01	5.040745e-01
4.000000e+02	4.100000e+02	1.429045e+01	5.193951e-01	5.193951e-01
4.100000e+02	4.200000e+02	1.547974e+01	5.405761e-01	5.405761e-01
4.200000e+02	4.300000e+02	1.759405e+01	5.763123e-01	5.763123e-01
4.300000e+02	4.400000e+02	1.891549e+01	5.975631e-01	5.975631e-01
4.400000e+02	4.500000e+02	1.936856e+01	6.046772e-01	6.046772e-01
4.500000e+02	4.600000e+02	2.101092e+01	6.297925e-01	6.297925e-01
4.600000e+02	4.700000e+02	2.080327e+01	6.266726e-01	6.266726e-01
4.700000e+02	4.800000e+02	2.057673e+01	6.232513e-01	6.232513e-01
4.800000e+02	4.900000e+02	1.838692e+01	5.891548e-01	5.891548e-01
4.900000e+02	5.000000e+02	1.510219e+01	5.339431e-01	5.339431e-01
5.000000e+02	5.100000e+02	1.183634e+01	4.726979e-01	4.726979e-01
5.100000e+02	5.200000e+02	9.703157e+00	4.279879e-01	4.279879e-01
5.200000e+02	5.300000e+02	7.305684e+00	3.713688e-01	3.713688e-01
5.300000e+02	5.400000e+02	5.229133e+00	3.141882e-01	3.141882e-01
5.400000e+02	5.500000e+02	3.832181e+00	2.689664e-01	2.689664e-01
5.500000e+02	5.600000e+02	3.549015e+00	2.588385e-01	2.588385e-01
5.600000e+02	5.700000e+02	3.020438e+00	2.387866e-01	2.387866e-01
5.700000e+02	5.800000e+02	2.284206e+00	2.076551e-01	2.076551e-01
5.800000e+02	5.900000e+02	1.566852e+00	1.719844e-01	1.719844e-01
5.900000e+02	6.000000e+02	1.529097e+00	1.698996e-01	1.698996e-01
6.000000e+02	6.100000e+02	1.151542e+00	1.474399e-01	1.474399e-01
6.100000e+02	6.200000e+02	1.057153e+00	1.412680e-01	1.412680e-01
6.200000e+02	6.300000e+02	9.816423e-01	1.361293e-01	1.361293e-01
6.300000e+02	6.400000e+02	6.795985e-01	1.132664e-01	1.132664e-01
6.400000e+02	6.500000e+02	9.438868e-01	1.334858e-01	1.334858e-01
6.500000e+02	6.600000e+02	6.984763e-01	1.148288e-01	1.148288e-01
6.600000e+02	6.700000e+02	4.530657e-01	9.248165e-02	9.248165e-02
6.700000e+02	6.800000e+02	4.719434e-01	9.438869e-02	9.438869e-02
6.800000e+02	6.900000e+02	4.908212e-01	9.625795e-02	9.625795e-02
6.900000e+02	7.000000e+02	4.153102e-01	8.854444e-02	8.854444e-02
7.000000e+02	7.100000e+02	2.454106e-01	6.806465e-02	6.806465e-02
7.100000e+02	7.200000e+02	2.076551e-01	6.261037e-02	6.261037e-02
7.200000e+02	7.300000e+02	2.642883e-01	7.063402e-02	7.063402e-02
7.300000e+02	7.400000e+02	3.775547e-01	8.442381e-02	8.442381e-02
7.400000e+02	7.500000e+02	2.454106e-01	6.806465e-02	6.806465e-02
7.500000e+02	7.600000e+02	1.510219e-01	5.339431e-02	5.339431e-02
7.600000e+02	7.700000e+02	1.321442e-01	4.994580e-02	4.994580e-02
7.700000e+02	7.800000e+02	1.321442e-01	4.994580e-02	4.994580e-02
7.800000e+02	7.900000e+02	1.887774e-01	5.969665e-02	5.969665e-02
7.900000e+02	8.000000e+02	1.132664e-01	4.624083e-02	4.624083e-02
8.000000e+02	8.100000e+02	2.454106e-01	6.806465e-02	6.806465e-02
8.100000e+02	8.200000e+02	5.663321e-02	3.269720e-02	3.269720e-02
8.200000e+02	8.300000e+02	3.775547e-02	2.669715e-02	2.669715e-02
8.300000e+02	8.400000e+02	3.775547e-02	2.669715e-02	2.669715e-02
8.400000e+02	8.500000e+02	7.551095e-02	3.775548e-02	3.775548e-02
8.500000e+02	8.600000e+02	3.775547e-02	2.669715e-02	2.669715e-02
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	5.663321e-02	3.269720e-02	3.269720e-02
8.800000e+02	8.900000e+02	3.775547e-02	2.669715e-02	2.669715e-02
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	1.887774e-02	1.887774e-02	1.887774e-02
9.100000e+02	9.200000e+02	3.775547e-02	2.669715e-02	2.669715e-02
9.200000e+02	9.300000e+02	1.887774e-02	1.887774e-02	1.887774e-02
9.300000e+02	9.400000e+02	1.887774e-02	1.887774e-02	1.887774e-02
9.400000e+02	9.500000e+02	7.551095e-02	3.775548e-02	3.775548e-02
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	3.775547e-02	2.669715e-02	2.669715e-02
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	1.887774e-02	1.887774e-02	1.887774e-02
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
LineColor=blue
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig3TeV75k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=4.09826199143392296e+04
Title=$M_{\textrm{VLT}}=3$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	2.016734e-04	5.821810e-05	5.821810e-05
3.000000e+01	4.000000e+01	3.025101e-04	7.130232e-05	7.130232e-05
4.000000e+01	5.000000e+01	2.352856e-04	6.288273e-05	6.288273e-05
5.000000e+01	6.000000e+01	1.344489e-04	4.753488e-05	4.753488e-05
6.000000e+01	7.000000e+01	1.680612e-04	5.314561e-05	5.314561e-05
7.000000e+01	8.000000e+01	1.008367e-04	4.116642e-05	4.116642e-05
8.000000e+01	9.000000e+01	5.041835e-05	2.910905e-05	2.910905e-05
9.000000e+01	1.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+02	1.100000e+02	8.403059e-05	3.757962e-05	3.757962e-05
1.100000e+02	1.200000e+02	5.041835e-05	2.910905e-05	2.910905e-05
1.200000e+02	1.300000e+02	6.722447e-05	3.361223e-05	3.361223e-05
1.300000e+02	1.400000e+02	1.680612e-05	1.680612e-05	1.680612e-05
1.400000e+02	1.500000e+02	5.041835e-05	2.910905e-05	2.910905e-05
1.500000e+02	1.600000e+02	3.361224e-05	2.376744e-05	2.376744e-05
1.600000e+02	1.700000e+02	5.041835e-05	2.910905e-05	2.910905e-05
1.700000e+02	1.800000e+02	6.722447e-05	3.361223e-05	3.361223e-05
1.800000e+02	1.900000e+02	1.008367e-04	4.116642e-05	4.116642e-05
1.900000e+02	2.000000e+02	5.041835e-05	2.910905e-05	2.910905e-05
2.000000e+02	2.100000e+02	8.403059e-05	3.757962e-05	3.757962e-05
2.100000e+02	2.200000e+02	3.361224e-05	2.376744e-05	2.376744e-05
2.200000e+02	2.300000e+02	3.361224e-05	2.376744e-05	2.376744e-05
2.300000e+02	2.400000e+02	1.512551e-04	5.041835e-05	5.041835e-05
2.400000e+02	2.500000e+02	1.680612e-04	5.314561e-05	5.314561e-05
2.500000e+02	2.600000e+02	1.848673e-04	5.573958e-05	5.573958e-05
2.600000e+02	2.700000e+02	1.848673e-04	5.573958e-05	5.573958e-05
2.700000e+02	2.800000e+02	2.857040e-04	6.929340e-05	6.929340e-05
2.800000e+02	2.900000e+02	2.520918e-04	6.508981e-05	6.508981e-05
2.900000e+02	3.000000e+02	2.688979e-04	6.722447e-05	6.722447e-05
3.000000e+02	3.100000e+02	3.697346e-04	7.882768e-05	7.882768e-05
3.100000e+02	3.200000e+02	2.184795e-04	6.059532e-05	6.059532e-05
3.200000e+02	3.300000e+02	2.857040e-04	6.929340e-05	6.929340e-05
3.300000e+02	3.400000e+02	4.705713e-04	8.892961e-05	8.892961e-05
3.400000e+02	3.500000e+02	4.033468e-04	8.233282e-05	8.233282e-05
3.500000e+02	3.600000e+02	5.041835e-04	9.205090e-05	9.205090e-05
3.600000e+02	3.700000e+02	5.546019e-04	9.654379e-05	9.654379e-05
3.700000e+02	3.800000e+02	3.865407e-04	8.059931e-05	8.059931e-05
3.800000e+02	3.900000e+02	6.554386e-04	1.049542e-04	1.049542e-04
3.900000e+02	4.000000e+02	5.714080e-04	9.799566e-05	9.799566e-05
4.000000e+02	4.100000e+02	5.041835e-04	9.205090e-05	9.205090e-05
4.100000e+02	4.200000e+02	4.873774e-04	9.050371e-05	9.050371e-05
4.200000e+02	4.300000e+02	6.386325e-04	1.035999e-04	1.035999e-04
4.300000e+02	4.400000e+02	8.571120e-04	1.200197e-04	1.200197e-04
4.400000e+02	4.500000e+02	8.739181e-04	1.211906e-04	1.211906e-04
4.500000e+02	4.600000e+02	7.394692e-04	1.114792e-04	1.114792e-04
4.600000e+02	4.700000e+02	8.907242e-04	1.223504e-04	1.223504e-04
4.700000e+02	4.800000e+02	8.907242e-04	1.223504e-04	1.223504e-04
4.800000e+02	4.900000e+02	8.907242e-04	1.223504e-04	1.223504e-04
4.900000e+02	5.000000e+02	9.915609e-04	1.290902e-04	1.290902e-04
5.000000e+02	5.100000e+02	1.092398e-03	1.354952e-04	1.354952e-04
5.100000e+02	5.200000e+02	1.159622e-03	1.396021e-04	1.396021e-04
5.200000e+02	5.300000e+02	1.126010e-03	1.375640e-04	1.375640e-04
5.300000e+02	5.400000e+02	1.226847e-03	1.435915e-04	1.435915e-04
5.400000e+02	5.500000e+02	1.126010e-03	1.375640e-04	1.375640e-04
5.500000e+02	5.600000e+02	1.310877e-03	1.484276e-04	1.484276e-04
5.600000e+02	5.700000e+02	1.445326e-03	1.558535e-04	1.558535e-04
5.700000e+02	5.800000e+02	1.008367e-03	1.301796e-04	1.301796e-04
5.800000e+02	5.900000e+02	1.495744e-03	1.585486e-04	1.585486e-04
5.900000e+02	6.000000e+02	1.462132e-03	1.567570e-04	1.567570e-04
6.000000e+02	6.100000e+02	1.445326e-03	1.558535e-04	1.558535e-04
6.100000e+02	6.200000e+02	1.428520e-03	1.549447e-04	1.549447e-04
6.200000e+02	6.300000e+02	1.596581e-03	1.638058e-04	1.638058e-04
6.300000e+02	6.400000e+02	1.445326e-03	1.558535e-04	1.558535e-04
6.400000e+02	6.500000e+02	1.630193e-03	1.655211e-04	1.655211e-04
6.500000e+02	6.600000e+02	1.327683e-03	1.493760e-04	1.493760e-04
6.600000e+02	6.700000e+02	1.462132e-03	1.567570e-04	1.567570e-04
6.700000e+02	6.800000e+02	1.815061e-03	1.746543e-04	1.746543e-04
6.800000e+02	6.900000e+02	1.445326e-03	1.558535e-04	1.558535e-04
6.900000e+02	7.000000e+02	1.562969e-03	1.620723e-04	1.620723e-04
7.000000e+02	7.100000e+02	1.815061e-03	1.746543e-04	1.746543e-04
7.100000e+02	7.200000e+02	1.731030e-03	1.705635e-04	1.705635e-04
7.200000e+02	7.300000e+02	1.932704e-03	1.802255e-04	1.802255e-04
7.300000e+02	7.400000e+02	1.815061e-03	1.746543e-04	1.746543e-04
7.400000e+02	7.500000e+02	1.949510e-03	1.810074e-04	1.810074e-04
7.500000e+02	7.600000e+02	1.647000e-03	1.663721e-04	1.663721e-04
7.600000e+02	7.700000e+02	2.554530e-03	2.071997e-04	2.071997e-04
7.700000e+02	7.800000e+02	1.966316e-03	1.817859e-04	1.817859e-04
7.800000e+02	7.900000e+02	2.050346e-03	1.856296e-04	1.856296e-04
7.900000e+02	8.000000e+02	2.336050e-03	1.981412e-04	1.981412e-04
8.000000e+02	8.100000e+02	1.983122e-03	1.825612e-04	1.825612e-04
8.100000e+02	8.200000e+02	2.554530e-03	2.071997e-04	2.071997e-04
8.200000e+02	8.300000e+02	2.403275e-03	2.009719e-04	2.009719e-04
8.300000e+02	8.400000e+02	2.235214e-03	1.938176e-04	1.938176e-04
8.400000e+02	8.500000e+02	2.537724e-03	2.065170e-04	2.065170e-04
8.500000e+02	8.600000e+02	2.621754e-03	2.099083e-04	2.099083e-04
8.600000e+02	8.700000e+02	2.705785e-03	2.132457e-04	2.132457e-04
8.700000e+02	8.800000e+02	2.588142e-03	2.085584e-04	2.085584e-04
8.800000e+02	8.900000e+02	2.369663e-03	1.995616e-04	1.995616e-04
8.900000e+02	9.000000e+02	2.924264e-03	2.216879e-04	2.216879e-04
9.000000e+02	9.100000e+02	2.504112e-03	2.051448e-04	2.051448e-04
9.100000e+02	9.200000e+02	3.159550e-03	2.304339e-04	2.304339e-04
9.200000e+02	9.300000e+02	2.773009e-03	2.158785e-04	2.158785e-04
9.300000e+02	9.400000e+02	2.907458e-03	2.210500e-04	2.210500e-04
9.400000e+02	9.500000e+02	2.840234e-03	2.184795e-04	2.184795e-04
9.500000e+02	9.600000e+02	3.378030e-03	2.382678e-04	2.382678e-04
9.600000e+02	9.700000e+02	2.991489e-03	2.242216e-04	2.242216e-04
9.700000e+02	9.800000e+02	3.630121e-03	2.469985e-04	2.469985e-04
9.800000e+02	9.900000e+02	3.277193e-03	2.346847e-04	2.346847e-04
9.900000e+02	1.000000e+03	2.991489e-03	2.242216e-04	2.242216e-04
1.000000e+03	1.010000e+03	2.890652e-03	2.204102e-04	2.204102e-04
1.010000e+03	1.020000e+03	2.873846e-03	2.197685e-04	2.197685e-04
1.020000e+03	1.030000e+03	3.546091e-03	2.441230e-04	2.441230e-04
1.030000e+03	1.040000e+03	3.344417e-03	2.370795e-04	2.370795e-04
1.040000e+03	1.050000e+03	3.596509e-03	2.458523e-04	2.458523e-04
1.050000e+03	1.060000e+03	3.512479e-03	2.429632e-04	2.429632e-04
1.060000e+03	1.070000e+03	3.579703e-03	2.452772e-04	2.452772e-04
1.070000e+03	1.080000e+03	4.436815e-03	2.730671e-04	2.730671e-04
1.080000e+03	1.090000e+03	3.865407e-03	2.548774e-04	2.548774e-04
1.090000e+03	1.100000e+03	4.117499e-03	2.630574e-04	2.630574e-04
1.100000e+03	1.110000e+03	4.184723e-03	2.651961e-04	2.651961e-04
1.110000e+03	1.120000e+03	3.764570e-03	2.515309e-04	2.515309e-04
1.120000e+03	1.130000e+03	3.865407e-03	2.548774e-04	2.548774e-04
1.130000e+03	1.140000e+03	4.470427e-03	2.740995e-04	2.740995e-04
1.140000e+03	1.150000e+03	4.117499e-03	2.630574e-04	2.630574e-04
1.150000e+03	1.160000e+03	4.772937e-03	2.832217e-04	2.832217e-04
1.160000e+03	1.170000e+03	4.235142e-03	2.667888e-04	2.667888e-04
1.170000e+03	1.180000e+03	4.772937e-03	2.832217e-04	2.832217e-04
1.180000e+03	1.190000e+03	4.705713e-03	2.812201e-04	2.812201e-04
1.190000e+03	1.200000e+03	5.243509e-03	2.968552e-04	2.968552e-04
1.200000e+03	1.210000e+03	5.041835e-03	2.910905e-04	2.910905e-04
1.210000e+03	1.220000e+03	5.747692e-03	3.107996e-04	3.107996e-04
1.220000e+03	1.230000e+03	5.411570e-03	3.015750e-04	3.015750e-04
1.230000e+03	1.240000e+03	5.092254e-03	2.925423e-04	2.925423e-04
1.240000e+03	1.250000e+03	5.445182e-03	3.025101e-04	3.025101e-04
1.250000e+03	1.260000e+03	5.882141e-03	3.144137e-04	3.144137e-04
1.260000e+03	1.270000e+03	5.613243e-03	3.071430e-04	3.071430e-04
1.270000e+03	1.280000e+03	6.218263e-03	3.232722e-04	3.232722e-04
1.280000e+03	1.290000e+03	6.587998e-03	3.327442e-04	3.327442e-04
1.290000e+03	1.300000e+03	7.226631e-03	3.484991e-04	3.484991e-04
1.300000e+03	1.310000e+03	6.823284e-03	3.386339e-04	3.386339e-04
1.310000e+03	1.320000e+03	7.193018e-03	3.476876e-04	3.476876e-04
1.320000e+03	1.330000e+03	7.461916e-03	3.541268e-04	3.541268e-04
1.330000e+03	1.340000e+03	8.201385e-03	3.712592e-04	3.712592e-04
1.340000e+03	1.350000e+03	8.285416e-03	3.731564e-04	3.731564e-04
1.350000e+03	1.360000e+03	8.386253e-03	3.754202e-04	3.754202e-04
1.360000e+03	1.370000e+03	8.016518e-03	3.670511e-04	3.670511e-04
1.370000e+03	1.380000e+03	8.739181e-03	3.832384e-04	3.832384e-04
1.380000e+03	1.390000e+03	9.629905e-03	4.022950e-04	4.022950e-04
1.390000e+03	1.400000e+03	1.001645e-02	4.102897e-04	4.102897e-04
1.400000e+03	1.410000e+03	1.026854e-02	4.154206e-04	4.154206e-04
1.410000e+03	1.420000e+03	1.052063e-02	4.204889e-04	4.204889e-04
1.420000e+03	1.430000e+03	1.114246e-02	4.327371e-04	4.327371e-04
1.430000e+03	1.440000e+03	1.198276e-02	4.487580e-04	4.487580e-04
1.440000e+03	1.450000e+03	1.226847e-02	4.540763e-04	4.540763e-04
1.450000e+03	1.460000e+03	1.218444e-02	4.525186e-04	4.525186e-04
1.460000e+03	1.470000e+03	1.285668e-02	4.648343e-04	4.648343e-04
1.470000e+03	1.480000e+03	1.253736e-02	4.590255e-04	4.590255e-04
1.480000e+03	1.490000e+03	1.320961e-02	4.711711e-04	4.711711e-04
1.490000e+03	1.500000e+03	1.028534e-02	4.157604e-04	4.157604e-04
1.500000e+03	1.510000e+03	8.873630e-03	3.861752e-04	3.861752e-04
1.510000e+03	1.520000e+03	6.907314e-03	3.407126e-04	3.407126e-04
1.520000e+03	1.530000e+03	5.277121e-03	2.978052e-04	2.978052e-04
1.530000e+03	1.540000e+03	4.117499e-03	2.630574e-04	2.630574e-04
1.540000e+03	1.550000e+03	3.630121e-03	2.469985e-04	2.469985e-04
1.550000e+03	1.560000e+03	2.789816e-03	2.165317e-04	2.165317e-04
1.560000e+03	1.570000e+03	2.352856e-03	1.988527e-04	1.988527e-04
1.570000e+03	1.580000e+03	1.647000e-03	1.663721e-04	1.663721e-04
1.580000e+03	1.590000e+03	1.394908e-03	1.531110e-04	1.531110e-04
1.590000e+03	1.600000e+03	1.394908e-03	1.531110e-04	1.531110e-04
1.600000e+03	1.610000e+03	9.243365e-04	1.246375e-04	1.246375e-04
1.610000e+03	1.620000e+03	9.243365e-04	1.246375e-04	1.246375e-04
1.620000e+03	1.630000e+03	6.890508e-04	1.076117e-04	1.076117e-04
1.630000e+03	1.640000e+03	7.058569e-04	1.089161e-04	1.089161e-04
1.640000e+03	1.650000e+03	6.386325e-04	1.035999e-04	1.035999e-04
1.650000e+03	1.660000e+03	5.209896e-04	9.357250e-05	9.357250e-05
1.660000e+03	1.670000e+03	5.041835e-04	9.205090e-05	9.205090e-05
1.670000e+03	1.680000e+03	4.201529e-04	8.403059e-05	8.403059e-05
1.680000e+03	1.690000e+03	4.201529e-04	8.403059e-05	8.403059e-05
1.690000e+03	1.700000e+03	2.688979e-04	6.722447e-05	6.722447e-05
1.700000e+03	1.710000e+03	3.025101e-04	7.130232e-05	7.130232e-05
1.710000e+03	1.720000e+03	3.025101e-04	7.130232e-05	7.130232e-05
1.720000e+03	1.730000e+03	2.857040e-04	6.929340e-05	6.929340e-05
1.730000e+03	1.740000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.740000e+03	1.750000e+03	2.016734e-04	5.821810e-05	5.821810e-05
1.750000e+03	1.760000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.760000e+03	1.770000e+03	1.512551e-04	5.041835e-05	5.041835e-05
1.770000e+03	1.780000e+03	1.680612e-04	5.314561e-05	5.314561e-05
1.780000e+03	1.790000e+03	1.344489e-04	4.753488e-05	4.753488e-05
1.790000e+03	1.800000e+03	1.008367e-04	4.116642e-05	4.116642e-05
1.800000e+03	1.810000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.810000e+03	1.820000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.820000e+03	1.830000e+03	8.403059e-05	3.757962e-05	3.757962e-05
1.830000e+03	1.840000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.840000e+03	1.850000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.850000e+03	1.860000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.860000e+03	1.870000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.870000e+03	1.880000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.880000e+03	1.890000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.890000e+03	1.900000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.900000e+03	1.910000e+03	1.680612e-05	1.680612e-05	1.680612e-05
1.910000e+03	1.920000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.920000e+03	1.930000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.930000e+03	1.940000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.940000e+03	1.950000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.950000e+03	1.960000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.960000e+03	1.970000e+03	6.722447e-05	3.361223e-05	3.361223e-05
1.970000e+03	1.980000e+03	3.361224e-05	2.376744e-05	2.376744e-05
1.980000e+03	1.990000e+03	5.041835e-05	2.910905e-05	2.910905e-05
1.990000e+03	2.000000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.000000e+03	2.010000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.010000e+03	2.020000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.020000e+03	2.030000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.030000e+03	2.040000e+03	5.041835e-05	2.910905e-05	2.910905e-05
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.100000e+03	2.110000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.280000e+03	2.290000e+03	3.361224e-05	2.376744e-05	2.376744e-05
2.290000e+03	2.300000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.400000e+03	2.410000e+03	1.680612e-05	1.680612e-05	1.680612e-05
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
LineColor=green
LineStyle=solid
Path=//Users/kdplessis/programs/pythia/examples/musig5TeV100k.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=3.00012001440843334e+05
Title=$M_{\textrm{VLT}}=5$~TeV 
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	2.933410e-05	6.914114e-06	6.914114e-06
3.000000e+01	4.000000e+01	3.259344e-05	7.288116e-06	7.288116e-06
4.000000e+01	5.000000e+01	3.422312e-05	7.468096e-06	7.468096e-06
5.000000e+01	6.000000e+01	3.748246e-05	7.815633e-06	7.815633e-06
6.000000e+01	7.000000e+01	1.629672e-05	5.153476e-06	5.153476e-06
7.000000e+01	8.000000e+01	1.792639e-05	5.405012e-06	5.405012e-06
8.000000e+01	9.000000e+01	1.303738e-05	4.609409e-06	4.609409e-06
9.000000e+01	1.000000e+02	8.148361e-06	3.644058e-06	3.644058e-06
1.000000e+02	1.100000e+02	1.629672e-05	5.153476e-06	5.153476e-06
1.100000e+02	1.200000e+02	3.259344e-06	2.304705e-06	2.304705e-06
1.200000e+02	1.300000e+02	3.259344e-06	2.304705e-06	2.304705e-06
1.300000e+02	1.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+02	1.500000e+02	1.629672e-06	1.629672e-06	1.629672e-06
1.500000e+02	1.600000e+02	4.889017e-06	2.822675e-06	2.822675e-06
1.600000e+02	1.700000e+02	4.889017e-06	2.822675e-06	2.822675e-06
1.700000e+02	1.800000e+02	1.629672e-06	1.629672e-06	1.629672e-06
1.800000e+02	1.900000e+02	4.889017e-06	2.822675e-06	2.822675e-06
1.900000e+02	2.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+02	2.100000e+02	1.629672e-06	1.629672e-06	1.629672e-06
2.100000e+02	2.200000e+02	3.259344e-06	2.304705e-06	2.304705e-06
2.200000e+02	2.300000e+02	3.259344e-06	2.304705e-06	2.304705e-06
2.300000e+02	2.400000e+02	1.629672e-06	1.629672e-06	1.629672e-06
2.400000e+02	2.500000e+02	1.629672e-06	1.629672e-06	1.629672e-06
2.500000e+02	2.600000e+02	4.889017e-06	2.822675e-06	2.822675e-06
2.600000e+02	2.700000e+02	3.259344e-06	2.304705e-06	2.304705e-06
2.700000e+02	2.800000e+02	3.259344e-06	2.304705e-06	2.304705e-06
2.800000e+02	2.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+02	3.000000e+02	1.629672e-06	1.629672e-06	1.629672e-06
3.000000e+02	3.100000e+02	1.629672e-06	1.629672e-06	1.629672e-06
3.100000e+02	3.200000e+02	3.259344e-06	2.304705e-06	2.304705e-06
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	4.889017e-06	2.822675e-06	2.822675e-06
3.400000e+02	3.500000e+02	4.889017e-06	2.822675e-06	2.822675e-06
3.500000e+02	3.600000e+02	3.259344e-06	2.304705e-06	2.304705e-06
3.600000e+02	3.700000e+02	9.778033e-06	3.991865e-06	3.991865e-06
3.700000e+02	3.800000e+02	3.259344e-06	2.304705e-06	2.304705e-06
3.800000e+02	3.900000e+02	3.259344e-06	2.304705e-06	2.304705e-06
3.900000e+02	4.000000e+02	9.778033e-06	3.991865e-06	3.991865e-06
4.000000e+02	4.100000e+02	1.303738e-05	4.609409e-06	4.609409e-06
4.100000e+02	4.200000e+02	1.303738e-05	4.609409e-06	4.609409e-06
4.200000e+02	4.300000e+02	1.792639e-05	5.405012e-06	5.405012e-06
4.300000e+02	4.400000e+02	1.466705e-05	4.889016e-06	4.889016e-06
4.400000e+02	4.500000e+02	1.792639e-05	5.405012e-06	5.405012e-06
4.500000e+02	4.600000e+02	1.466705e-05	4.889016e-06	4.889016e-06
4.600000e+02	4.700000e+02	2.933410e-05	6.914114e-06	6.914114e-06
4.700000e+02	4.800000e+02	1.629672e-05	5.153476e-06	5.153476e-06
4.800000e+02	4.900000e+02	2.933410e-05	6.914114e-06	6.914114e-06
4.900000e+02	5.000000e+02	2.281541e-05	6.097675e-06	6.097675e-06
5.000000e+02	5.100000e+02	3.422312e-05	7.468096e-06	7.468096e-06
5.100000e+02	5.200000e+02	3.422312e-05	7.468096e-06	7.468096e-06
5.200000e+02	5.300000e+02	3.911213e-05	7.983730e-06	7.983730e-06
5.300000e+02	5.400000e+02	1.792639e-05	5.405012e-06	5.405012e-06
5.400000e+02	5.500000e+02	3.259344e-05	7.288116e-06	7.288116e-06
5.500000e+02	5.600000e+02	3.911213e-05	7.983730e-06	7.983730e-06
5.600000e+02	5.700000e+02	3.748246e-05	7.815633e-06	7.815633e-06
5.700000e+02	5.800000e+02	5.051984e-05	9.073630e-06	9.073630e-06
5.800000e+02	5.900000e+02	3.911213e-05	7.983730e-06	7.983730e-06
5.900000e+02	6.000000e+02	5.540885e-05	9.502540e-06	9.502540e-06
6.000000e+02	6.100000e+02	6.518689e-05	1.030695e-05	1.030695e-05
6.100000e+02	6.200000e+02	7.659459e-05	1.117247e-05	1.117247e-05
6.200000e+02	6.300000e+02	4.563082e-05	8.623415e-06	8.623415e-06
6.300000e+02	6.400000e+02	7.007590e-05	1.068648e-05	1.068648e-05
6.400000e+02	6.500000e+02	5.703853e-05	9.641271e-06	9.641271e-06
6.500000e+02	6.600000e+02	7.496492e-05	1.105297e-05	1.105297e-05
6.600000e+02	6.700000e+02	7.333525e-05	1.093217e-05	1.093217e-05
6.700000e+02	6.800000e+02	6.844623e-05	1.056148e-05	1.056148e-05
6.800000e+02	6.900000e+02	6.192754e-05	1.004597e-05	1.004597e-05
6.900000e+02	7.000000e+02	7.333525e-05	1.093217e-05	1.093217e-05
7.000000e+02	7.100000e+02	6.355722e-05	1.017730e-05	1.017730e-05
7.100000e+02	7.200000e+02	7.659459e-05	1.117247e-05	1.117247e-05
7.200000e+02	7.300000e+02	7.659459e-05	1.117247e-05	1.117247e-05
7.300000e+02	7.400000e+02	6.518689e-05	1.030695e-05	1.030695e-05
7.400000e+02	7.500000e+02	8.800230e-05	1.197560e-05	1.197560e-05
7.500000e+02	7.600000e+02	8.148361e-05	1.152352e-05	1.152352e-05
7.600000e+02	7.700000e+02	8.148361e-05	1.152352e-05	1.152352e-05
7.700000e+02	7.800000e+02	9.289131e-05	1.230376e-05	1.230376e-05
7.800000e+02	7.900000e+02	9.615066e-05	1.251775e-05	1.251775e-05
7.900000e+02	8.000000e+02	8.637263e-05	1.186419e-05	1.186419e-05
8.000000e+02	8.100000e+02	1.157067e-04	1.373186e-05	1.373186e-05
8.100000e+02	8.200000e+02	9.615066e-05	1.251775e-05	1.251775e-05
8.200000e+02	8.300000e+02	1.108177e-04	1.343862e-05	1.343862e-05
8.300000e+02	8.400000e+02	8.963197e-05	1.208597e-05	1.208597e-05
8.400000e+02	8.500000e+02	9.778033e-05	1.262339e-05	1.262339e-05
8.500000e+02	8.600000e+02	1.205957e-04	1.401897e-05	1.401897e-05
8.600000e+02	8.700000e+02	1.042990e-04	1.303738e-05	1.303738e-05
8.700000e+02	8.800000e+02	1.059287e-04	1.313884e-05	1.313884e-05
8.800000e+02	8.900000e+02	1.173364e-04	1.382823e-05	1.382823e-05
8.900000e+02	9.000000e+02	1.026693e-04	1.293512e-05	1.293512e-05
9.000000e+02	9.100000e+02	1.173364e-04	1.382823e-05	1.382823e-05
9.100000e+02	9.200000e+02	1.254848e-04	1.430031e-05	1.430031e-05
9.200000e+02	9.300000e+02	9.941000e-05	1.272815e-05	1.272815e-05
9.300000e+02	9.400000e+02	1.124474e-04	1.353708e-05	1.353708e-05
9.400000e+02	9.500000e+02	1.368925e-04	1.493619e-05	1.493619e-05
9.500000e+02	9.600000e+02	1.173364e-04	1.382823e-05	1.382823e-05
9.600000e+02	9.700000e+02	1.238551e-04	1.420715e-05	1.420715e-05
9.700000e+02	9.800000e+02	1.678562e-04	1.653937e-05	1.653937e-05
9.800000e+02	9.900000e+02	1.254848e-04	1.430031e-05	1.430031e-05
9.900000e+02	1.000000e+03	1.124474e-04	1.353708e-05	1.353708e-05
1.000000e+03	1.010000e+03	1.548189e-04	1.588408e-05	1.588408e-05
1.010000e+03	1.020000e+03	1.173364e-04	1.382823e-05	1.382823e-05
1.020000e+03	1.030000e+03	1.222254e-04	1.411338e-05	1.411338e-05
1.030000e+03	1.040000e+03	1.548189e-04	1.588408e-05	1.588408e-05
1.040000e+03	1.050000e+03	1.352628e-04	1.484702e-05	1.484702e-05
1.050000e+03	1.060000e+03	1.629672e-04	1.629672e-05	1.629672e-05
1.060000e+03	1.070000e+03	1.352628e-04	1.484702e-05	1.484702e-05
1.070000e+03	1.080000e+03	1.499298e-04	1.563127e-05	1.563127e-05
1.080000e+03	1.090000e+03	1.352628e-04	1.484702e-05	1.484702e-05
1.090000e+03	1.100000e+03	1.613375e-04	1.621503e-05	1.621503e-05
1.100000e+03	1.110000e+03	1.450408e-04	1.537430e-05	1.537430e-05
1.110000e+03	1.120000e+03	1.678562e-04	1.653937e-05	1.653937e-05
1.120000e+03	1.130000e+03	1.548189e-04	1.588408e-05	1.588408e-05
1.130000e+03	1.140000e+03	1.629672e-04	1.629672e-05	1.629672e-05
1.140000e+03	1.150000e+03	1.466705e-04	1.546043e-05	1.546043e-05
1.150000e+03	1.160000e+03	1.271144e-04	1.439288e-05	1.439288e-05
1.160000e+03	1.170000e+03	1.417815e-04	1.520057e-05	1.520057e-05
1.170000e+03	1.180000e+03	1.629672e-04	1.629672e-05	1.629672e-05
1.180000e+03	1.190000e+03	1.434112e-04	1.528768e-05	1.528768e-05
1.190000e+03	1.200000e+03	1.466705e-04	1.546043e-05	1.546043e-05
1.200000e+03	1.210000e+03	1.776343e-04	1.701428e-05	1.701428e-05
1.210000e+03	1.220000e+03	1.808936e-04	1.716966e-05	1.716966e-05
1.220000e+03	1.230000e+03	1.629672e-04	1.629672e-05	1.629672e-05
1.230000e+03	1.240000e+03	1.874123e-04	1.747629e-05	1.747629e-05
1.240000e+03	1.250000e+03	1.971903e-04	1.792639e-05	1.792639e-05
1.250000e+03	1.260000e+03	2.053387e-04	1.829303e-05	1.829303e-05
1.260000e+03	1.270000e+03	1.760046e-04	1.693605e-05	1.693605e-05
1.270000e+03	1.280000e+03	1.515595e-04	1.571599e-05	1.571599e-05
1.280000e+03	1.290000e+03	1.874123e-04	1.747629e-05	1.747629e-05
1.290000e+03	1.300000e+03	1.662266e-04	1.645888e-05	1.645888e-05
1.300000e+03	1.310000e+03	2.037090e-04	1.822029e-05	1.822029e-05
1.310000e+03	1.320000e+03	1.955607e-04	1.785217e-05	1.785217e-05
1.320000e+03	1.330000e+03	1.857826e-04	1.740014e-05	1.740014e-05
1.330000e+03	1.340000e+03	1.808936e-04	1.716966e-05	1.716966e-05
1.340000e+03	1.350000e+03	2.053387e-04	1.829303e-05	1.829303e-05
1.350000e+03	1.360000e+03	2.216354e-04	1.900508e-05	1.900508e-05
1.360000e+03	1.370000e+03	2.167464e-04	1.879430e-05	1.879430e-05
1.370000e+03	1.380000e+03	2.102277e-04	1.850952e-05	1.850952e-05
1.380000e+03	1.390000e+03	1.727453e-04	1.677850e-05	1.677850e-05
1.390000e+03	1.400000e+03	2.004497e-04	1.807394e-05	1.807394e-05
1.400000e+03	1.410000e+03	1.890420e-04	1.755211e-05	1.755211e-05
1.410000e+03	1.420000e+03	2.118574e-04	1.858112e-05	1.858112e-05
1.420000e+03	1.430000e+03	2.069684e-04	1.836547e-05	1.836547e-05
1.430000e+03	1.440000e+03	2.493398e-04	2.015793e-05	2.015793e-05
1.440000e+03	1.450000e+03	2.118574e-04	1.858112e-05	1.858112e-05
1.450000e+03	1.460000e+03	2.737849e-04	2.112297e-05	2.112297e-05
1.460000e+03	1.470000e+03	2.265244e-04	1.921355e-05	1.921355e-05
1.470000e+03	1.480000e+03	2.183761e-04	1.886482e-05	1.886482e-05
1.480000e+03	1.490000e+03	2.477102e-04	2.009195e-05	2.009195e-05
1.490000e+03	1.500000e+03	2.151167e-04	1.872351e-05	1.872351e-05
1.500000e+03	1.510000e+03	2.493398e-04	2.015793e-05	2.015793e-05
1.510000e+03	1.520000e+03	2.216354e-04	1.900508e-05	1.900508e-05
1.520000e+03	1.530000e+03	2.395618e-04	1.975872e-05	1.975872e-05
1.530000e+03	1.540000e+03	2.868223e-04	2.162004e-05	2.162004e-05
1.540000e+03	1.550000e+03	2.574882e-04	2.048466e-05	2.048466e-05
1.550000e+03	1.560000e+03	2.379321e-04	1.969140e-05	1.969140e-05
1.560000e+03	1.570000e+03	3.080080e-04	2.240429e-05	2.240429e-05
1.570000e+03	1.580000e+03	2.493398e-04	2.015793e-05	2.015793e-05
1.580000e+03	1.590000e+03	2.379321e-04	1.969140e-05	1.969140e-05
1.590000e+03	1.600000e+03	2.786739e-04	2.131073e-05	2.131073e-05
1.600000e+03	1.610000e+03	2.770443e-04	2.124832e-05	2.124832e-05
1.610000e+03	1.620000e+03	2.232651e-04	1.907482e-05	1.907482e-05
1.620000e+03	1.630000e+03	2.477102e-04	2.009195e-05	2.009195e-05
1.630000e+03	1.640000e+03	2.819333e-04	2.143499e-05	2.143499e-05
1.640000e+03	1.650000e+03	2.688959e-04	2.093352e-05	2.093352e-05
1.650000e+03	1.660000e+03	3.014894e-04	2.216594e-05	2.216594e-05
1.660000e+03	1.670000e+03	2.754146e-04	2.118574e-05	2.118574e-05
1.670000e+03	1.680000e+03	2.949707e-04	2.192500e-05	2.192500e-05
1.680000e+03	1.690000e+03	2.672662e-04	2.086999e-05	2.086999e-05
1.690000e+03	1.700000e+03	2.786739e-04	2.131073e-05	2.131073e-05
1.700000e+03	1.710000e+03	2.851926e-04	2.155854e-05	2.155854e-05
1.710000e+03	1.720000e+03	3.014894e-04	2.216594e-05	2.216594e-05
1.720000e+03	1.730000e+03	2.917113e-04	2.180353e-05	2.180353e-05
1.730000e+03	1.740000e+03	2.966003e-04	2.198548e-05	2.198548e-05
1.740000e+03	1.750000e+03	3.031190e-04	2.222576e-05	2.222576e-05
1.750000e+03	1.760000e+03	2.640069e-04	2.074234e-05	2.074234e-05
1.760000e+03	1.770000e+03	3.161564e-04	2.269871e-05	2.269871e-05
1.770000e+03	1.780000e+03	2.623772e-04	2.067822e-05	2.067822e-05
1.780000e+03	1.790000e+03	3.601576e-04	2.422682e-05	2.422682e-05
1.790000e+03	1.800000e+03	3.454905e-04	2.372839e-05	2.372839e-05
1.800000e+03	1.810000e+03	3.145267e-04	2.264013e-05	2.264013e-05
1.810000e+03	1.820000e+03	3.683059e-04	2.449934e-05	2.449934e-05
1.820000e+03	1.830000e+03	3.520092e-04	2.395119e-05	2.395119e-05
1.830000e+03	1.840000e+03	3.389718e-04	2.350347e-05	2.350347e-05
1.840000e+03	1.850000e+03	3.357125e-04	2.339020e-05	2.339020e-05
1.850000e+03	1.860000e+03	3.226751e-04	2.293152e-05	2.293152e-05
1.860000e+03	1.870000e+03	3.422312e-04	2.361619e-05	2.361619e-05
1.870000e+03	1.880000e+03	4.008994e-04	2.556041e-05	2.556041e-05
1.880000e+03	1.890000e+03	3.243048e-04	2.298936e-05	2.298936e-05
1.890000e+03	1.900000e+03	4.025290e-04	2.561231e-05	2.561231e-05
1.900000e+03	1.910000e+03	3.454905e-04	2.372839e-05	2.372839e-05
1.910000e+03	1.920000e+03	4.139367e-04	2.597270e-05	2.597270e-05
1.920000e+03	1.930000e+03	3.829730e-04	2.498240e-05	2.498240e-05
1.930000e+03	1.940000e+03	3.797136e-04	2.487587e-05	2.487587e-05
1.940000e+03	1.950000e+03	3.683059e-04	2.449934e-05	2.449934e-05
1.950000e+03	1.960000e+03	3.862323e-04	2.508848e-05	2.508848e-05
1.960000e+03	1.970000e+03	4.286038e-04	2.642884e-05	2.642884e-05
1.970000e+03	1.980000e+03	4.546785e-04	2.722089e-05	2.722089e-05
1.980000e+03	1.990000e+03	4.383818e-04	2.672861e-05	2.672861e-05
1.990000e+03	2.000000e+03	4.106774e-04	2.587024e-05	2.587024e-05
2.000000e+03	2.010000e+03	3.585279e-04	2.417194e-05	2.417194e-05
2.010000e+03	2.020000e+03	4.726049e-04	2.775232e-05	2.775232e-05
2.020000e+03	2.030000e+03	4.139367e-04	2.597270e-05	2.597270e-05
2.030000e+03	2.040000e+03	4.269741e-04	2.637855e-05	2.637855e-05
2.040000e+03	2.050000e+03	5.117171e-04	2.887787e-05	2.887787e-05
2.050000e+03	2.060000e+03	4.921610e-04	2.832068e-05	2.832068e-05
2.060000e+03	2.070000e+03	4.432708e-04	2.687724e-05	2.687724e-05
2.070000e+03	2.080000e+03	4.726049e-04	2.775232e-05	2.775232e-05
2.080000e+03	2.090000e+03	4.986797e-04	2.850762e-05	2.850762e-05
2.090000e+03	2.100000e+03	5.133467e-04	2.892381e-05	2.892381e-05
2.100000e+03	2.110000e+03	4.905313e-04	2.827376e-05	2.827376e-05
2.110000e+03	2.120000e+03	5.736446e-04	3.057536e-05	3.057536e-05
2.120000e+03	2.130000e+03	5.785336e-04	3.070538e-05	3.070538e-05
2.130000e+03	2.140000e+03	5.671259e-04	3.040114e-05	3.040114e-05
2.140000e+03	2.150000e+03	5.508292e-04	2.996116e-05	2.996116e-05
2.150000e+03	2.160000e+03	5.573479e-04	3.013792e-05	3.013792e-05
2.160000e+03	2.170000e+03	5.638666e-04	3.031366e-05	3.031366e-05
2.170000e+03	2.180000e+03	5.817930e-04	3.079175e-05	3.079175e-05
2.180000e+03	2.190000e+03	6.046084e-04	3.138970e-05	3.138970e-05
2.190000e+03	2.200000e+03	5.834226e-04	3.083484e-05	3.083484e-05
2.200000e+03	2.210000e+03	6.437205e-04	3.238909e-05	3.238909e-05
2.210000e+03	2.220000e+03	6.763140e-04	3.319895e-05	3.319895e-05
2.220000e+03	2.230000e+03	6.681656e-04	3.299835e-05	3.299835e-05
2.230000e+03	2.240000e+03	6.567579e-04	3.271544e-05	3.271544e-05
2.240000e+03	2.250000e+03	7.154261e-04	3.414542e-05	3.414542e-05
2.250000e+03	2.260000e+03	6.926107e-04	3.359655e-05	3.359655e-05
2.260000e+03	2.270000e+03	7.268338e-04	3.441658e-05	3.441658e-05
2.270000e+03	2.280000e+03	7.480195e-04	3.491457e-05	3.491457e-05
2.280000e+03	2.290000e+03	7.871317e-04	3.581574e-05	3.581574e-05
2.290000e+03	2.300000e+03	8.392812e-04	3.698314e-05	3.698314e-05
2.300000e+03	2.310000e+03	8.017987e-04	3.614788e-05	3.614788e-05
2.310000e+03	2.320000e+03	8.083174e-04	3.629452e-05	3.629452e-05
2.320000e+03	2.330000e+03	9.109867e-04	3.853064e-05	3.853064e-05
2.330000e+03	2.340000e+03	9.419505e-04	3.917998e-05	3.917998e-05
2.340000e+03	2.350000e+03	8.849120e-04	3.797520e-05	3.797520e-05
2.350000e+03	2.360000e+03	9.631363e-04	3.961813e-05	3.961813e-05
2.360000e+03	2.370000e+03	9.419505e-04	3.917998e-05	3.917998e-05
2.370000e+03	2.380000e+03	9.989890e-04	4.034879e-05	4.034879e-05
2.380000e+03	2.390000e+03	9.924704e-04	4.021692e-05	4.021692e-05
2.390000e+03	2.400000e+03	1.114696e-03	4.262146e-05	4.262146e-05
2.400000e+03	2.410000e+03	1.153808e-03	4.336276e-05	4.336276e-05
2.410000e+03	2.420000e+03	1.148919e-03	4.327079e-05	4.327079e-05
2.420000e+03	2.430000e+03	1.326553e-03	4.649567e-05	4.649567e-05
2.430000e+03	2.440000e+03	1.305367e-03	4.612289e-05	4.612289e-05
2.440000e+03	2.450000e+03	1.341220e-03	4.675199e-05	4.675199e-05
2.450000e+03	2.460000e+03	1.504187e-03	4.951093e-05	4.951093e-05
2.460000e+03	2.470000e+03	1.440630e-03	4.845364e-05	4.845364e-05
2.470000e+03	2.480000e+03	1.471594e-03	4.897158e-05	4.897158e-05
2.480000e+03	2.490000e+03	1.458557e-03	4.875417e-05	4.875417e-05
2.490000e+03	2.500000e+03	1.293960e-03	4.592091e-05	4.592091e-05
2.500000e+03	2.510000e+03	1.020175e-03	4.077438e-05	4.077438e-05
2.510000e+03	2.520000e+03	8.164658e-04	3.647701e-05	3.647701e-05
2.520000e+03	2.530000e+03	6.372018e-04	3.222468e-05	3.222468e-05
2.530000e+03	2.540000e+03	4.530489e-04	2.717206e-05	2.717206e-05
2.540000e+03	2.550000e+03	3.438608e-04	2.367236e-05	2.367236e-05
2.550000e+03	2.560000e+03	2.509695e-04	2.022370e-05	2.022370e-05
2.560000e+03	2.570000e+03	2.069684e-04	1.836547e-05	1.836547e-05
2.570000e+03	2.580000e+03	1.857826e-04	1.740014e-05	1.740014e-05
2.580000e+03	2.590000e+03	1.743749e-04	1.685746e-05	1.685746e-05
2.590000e+03	2.600000e+03	1.140771e-04	1.363482e-05	1.363482e-05
2.600000e+03	2.610000e+03	8.637263e-05	1.186419e-05	1.186419e-05
2.610000e+03	2.620000e+03	9.452099e-05	1.241121e-05	1.241121e-05
2.620000e+03	2.630000e+03	8.963197e-05	1.208597e-05	1.208597e-05
2.630000e+03	2.640000e+03	6.192754e-05	1.004597e-05	1.004597e-05
2.640000e+03	2.650000e+03	7.170558e-05	1.081002e-05	1.081002e-05
2.650000e+03	2.660000e+03	5.540885e-05	9.502540e-06	9.502540e-06
2.660000e+03	2.670000e+03	4.400115e-05	8.468025e-06	8.468025e-06
2.670000e+03	2.680000e+03	3.259344e-05	7.288116e-06	7.288116e-06
2.680000e+03	2.690000e+03	2.770443e-05	6.719310e-06	6.719310e-06
2.690000e+03	2.700000e+03	2.933410e-05	6.914114e-06	6.914114e-06
2.700000e+03	2.710000e+03	2.607475e-05	6.518689e-06	6.518689e-06
2.710000e+03	2.720000e+03	2.281541e-05	6.097675e-06	6.097675e-06
2.720000e+03	2.730000e+03	1.955607e-05	5.645350e-06	5.645350e-06
2.730000e+03	2.740000e+03	3.096377e-05	7.103577e-06	7.103577e-06
2.740000e+03	2.750000e+03	1.955607e-05	5.645350e-06	5.645350e-06
2.750000e+03	2.760000e+03	1.466705e-05	4.889016e-06	4.889016e-06
2.760000e+03	2.770000e+03	1.629672e-05	5.153476e-06	5.153476e-06
2.770000e+03	2.780000e+03	1.792639e-05	5.405012e-06	5.405012e-06
2.780000e+03	2.790000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.790000e+03	2.800000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.800000e+03	2.810000e+03	1.140771e-05	4.311707e-06	4.311707e-06
2.810000e+03	2.820000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.820000e+03	2.830000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.830000e+03	2.840000e+03	9.778033e-06	3.991865e-06	3.991865e-06
2.840000e+03	2.850000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.850000e+03	2.860000e+03	1.303738e-05	4.609409e-06	4.609409e-06
2.860000e+03	2.870000e+03	6.518689e-06	3.259345e-06	3.259345e-06
2.870000e+03	2.880000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.880000e+03	2.890000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.890000e+03	2.900000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.900000e+03	2.910000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.910000e+03	2.920000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.920000e+03	2.930000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.930000e+03	2.940000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.940000e+03	2.950000e+03	4.889017e-06	2.822675e-06	2.822675e-06
2.950000e+03	2.960000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.960000e+03	2.970000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.970000e+03	2.980000e+03	1.629672e-06	1.629672e-06	1.629672e-06
2.980000e+03	2.990000e+03	3.259344e-06	2.304705e-06	2.304705e-06
2.990000e+03	3.000000e+03	3.259344e-06	2.304705e-06	2.304705e-06
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/mudilep1M.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=4.47761382000000019e+00
LineColor=violet
LineStyle=dashed
Title=Dileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	6.342540e+03	5.329112e+01	5.329112e+01
3.000000e+01	4.000000e+01	1.656941e+04	8.613444e+01	8.613444e+01
4.000000e+01	5.000000e+01	1.510792e+04	8.224805e+01	8.224805e+01
5.000000e+01	6.000000e+01	1.344404e+04	7.758685e+01	7.758685e+01
6.000000e+01	7.000000e+01	1.157866e+04	7.200332e+01	7.200332e+01
7.000000e+01	8.000000e+01	9.949258e+03	6.674498e+01	6.674498e+01
8.000000e+01	9.000000e+01	8.424630e+03	6.141843e+01	6.141843e+01
9.000000e+01	1.000000e+02	6.968510e+03	5.585902e+01	5.585902e+01
1.000000e+02	1.100000e+02	5.726868e+03	5.063862e+01	5.063862e+01
1.100000e+02	1.200000e+02	4.617763e+03	4.547149e+01	4.547149e+01
1.200000e+02	1.300000e+02	3.638957e+03	4.036563e+01	4.036563e+01
1.300000e+02	1.400000e+02	2.848210e+03	3.571161e+01	3.571161e+01
1.400000e+02	1.500000e+02	2.234329e+03	3.162983e+01	3.162983e+01
1.500000e+02	1.600000e+02	1.685374e+03	2.747081e+01	2.747081e+01
1.600000e+02	1.700000e+02	1.324478e+03	2.435262e+01	2.435262e+01
1.700000e+02	1.800000e+02	1.015075e+03	2.131927e+01	2.131927e+01
1.800000e+02	1.900000e+02	8.234332e+02	1.920160e+01	1.920160e+01
1.900000e+02	2.000000e+02	6.532839e+02	1.710308e+01	1.710308e+01
2.000000e+02	2.100000e+02	5.198510e+02	1.525678e+01	1.525678e+01
2.100000e+02	2.200000e+02	3.814927e+02	1.306972e+01	1.306972e+01
2.200000e+02	2.300000e+02	3.102986e+02	1.178727e+01	1.178727e+01
2.300000e+02	2.400000e+02	2.664180e+02	1.092207e+01	1.092207e+01
2.400000e+02	2.500000e+02	2.032837e+02	9.540575e+00	9.540575e+00
2.500000e+02	2.600000e+02	1.741792e+02	8.831235e+00	8.831235e+00
2.600000e+02	2.700000e+02	1.428359e+02	7.997274e+00	7.997274e+00
2.700000e+02	2.800000e+02	1.056717e+02	6.878641e+00	6.878641e+00
2.800000e+02	2.900000e+02	1.038806e+02	6.820098e+00	6.820098e+00
2.900000e+02	3.000000e+02	7.611943e+01	5.838094e+00	5.838094e+00
3.000000e+02	3.100000e+02	6.940301e+01	5.574584e+00	5.574584e+00
3.100000e+02	3.200000e+02	5.686570e+01	5.046014e+00	5.046014e+00
3.200000e+02	3.300000e+02	4.567166e+01	4.522169e+00	4.522169e+00
3.300000e+02	3.400000e+02	3.582091e+01	4.004899e+00	4.004899e+00
3.400000e+02	3.500000e+02	3.940300e+01	4.200374e+00	4.200374e+00
3.500000e+02	3.600000e+02	2.731344e+01	3.497129e+00	3.497129e+00
3.600000e+02	3.700000e+02	3.000001e+01	3.665085e+00	3.665085e+00
3.700000e+02	3.800000e+02	2.059702e+01	3.036865e+00	3.036865e+00
3.800000e+02	3.900000e+02	1.388060e+01	2.493030e+00	2.493030e+00
3.900000e+02	4.000000e+02	1.656717e+01	2.723626e+00	2.723626e+00
4.000000e+02	4.100000e+02	8.507466e+00	1.951747e+00	1.951747e+00
4.100000e+02	4.200000e+02	1.343284e+01	2.452490e+00	2.452490e+00
4.200000e+02	4.300000e+02	5.373137e+00	1.551091e+00	1.551091e+00
4.300000e+02	4.400000e+02	9.850750e+00	2.100187e+00	2.100187e+00
4.400000e+02	4.500000e+02	8.507466e+00	1.951747e+00	1.951747e+00
4.500000e+02	4.600000e+02	4.925375e+00	1.485057e+00	1.485057e+00
4.600000e+02	4.700000e+02	5.820898e+00	1.614427e+00	1.614427e+00
4.700000e+02	4.800000e+02	6.268659e+00	1.675370e+00	1.675370e+00
4.800000e+02	4.900000e+02	5.820898e+00	1.614427e+00	1.614427e+00
4.900000e+02	5.000000e+02	2.686568e+00	1.096787e+00	1.096787e+00
5.000000e+02	5.100000e+02	2.686568e+00	1.096787e+00	1.096787e+00
5.100000e+02	5.200000e+02	3.134330e+00	1.184665e+00	1.184665e+00
5.200000e+02	5.300000e+02	2.686568e+00	1.096787e+00	1.096787e+00
5.300000e+02	5.400000e+02	1.343284e+00	7.755455e-01	7.755455e-01
5.400000e+02	5.500000e+02	1.343284e+00	7.755455e-01	7.755455e-01
5.500000e+02	5.600000e+02	2.686568e+00	1.096787e+00	1.096787e+00
5.600000e+02	5.700000e+02	1.791046e+00	8.955228e-01	8.955228e-01
5.700000e+02	5.800000e+02	2.238807e+00	1.001225e+00	1.001225e+00
5.800000e+02	5.900000e+02	8.955228e-01	6.332302e-01	6.332302e-01
5.900000e+02	6.000000e+02	8.955228e-01	6.332302e-01	6.332302e-01
6.000000e+02	6.100000e+02	2.238807e+00	1.001225e+00	1.001225e+00
6.100000e+02	6.200000e+02	1.343284e+00	7.755455e-01	7.755455e-01
6.200000e+02	6.300000e+02	1.343284e+00	7.755455e-01	7.755455e-01
6.300000e+02	6.400000e+02	8.955228e-01	6.332302e-01	6.332302e-01
6.400000e+02	6.500000e+02	1.343284e+00	7.755455e-01	7.755455e-01
6.500000e+02	6.600000e+02	1.343284e+00	7.755455e-01	7.755455e-01
6.600000e+02	6.700000e+02	2.686568e+00	1.096787e+00	1.096787e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	4.477614e-01	4.477614e-01	4.477614e-01
6.900000e+02	7.000000e+02	4.477614e-01	4.477614e-01	4.477614e-01
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	4.477614e-01	4.477614e-01	4.477614e-01
7.700000e+02	7.800000e+02	4.477614e-01	4.477614e-01	4.477614e-01
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+02	8.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.100000e+02	8.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.200000e+02	8.300000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.300000e+02	8.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.400000e+02	8.500000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.500000e+02	8.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.600000e+02	8.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e+02	8.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e+02	8.900000e+02	4.477614e-01	4.477614e-01	4.477614e-01
8.900000e+02	9.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e+02	9.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e+02	9.200000e+02	4.477614e-01	4.477614e-01	4.477614e-01
9.200000e+02	9.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e+02	9.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e+02	9.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e+02	9.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+02	9.900000e+02	4.477614e-01	4.477614e-01	4.477614e-01
9.900000e+02	1.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+03	1.010000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.010000e+03	1.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.050000e+03	1.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.060000e+03	1.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.110000e+03	1.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+03	1.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	4.477614e-01	4.477614e-01	4.477614e-01
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
Path=//Users/kdplessis/programs/pythia/examples/musemilep1M-scaled.yoda/MC_DARKLEP/yd_pT[Weight_MERGING=0.000]
ScaledBy=1.34124623100000018e+00
LineColor=orange
LineStyle=dashed
Title=Semileptonic $t\overline{t}$
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	9.212350e+03	3.515115e+01	3.515115e+01
3.000000e+01	4.000000e+01	1.484169e+04	4.461656e+01	4.461656e+01
4.000000e+01	5.000000e+01	1.202924e+04	4.016736e+01	4.016736e+01
5.000000e+01	6.000000e+01	9.868622e+03	3.638166e+01	3.638166e+01
6.000000e+01	7.000000e+01	7.966466e+03	3.268790e+01	3.268790e+01
7.000000e+01	8.000000e+01	6.350667e+03	2.918528e+01	2.918528e+01
8.000000e+01	9.000000e+01	5.001641e+03	2.590064e+01	2.590064e+01
9.000000e+01	1.000000e+02	3.939240e+03	2.298585e+01	2.298585e+01
1.000000e+02	1.100000e+02	3.056968e+03	2.024882e+01	2.024882e+01
1.100000e+02	1.200000e+02	2.428058e+03	1.804612e+01	1.804612e+01
1.200000e+02	1.300000e+02	1.904436e+03	1.598223e+01	1.598223e+01
1.300000e+02	1.400000e+02	1.506220e+03	1.421341e+01	1.421341e+01
1.400000e+02	1.500000e+02	1.206183e+03	1.271923e+01	1.271923e+01
1.500000e+02	1.600000e+02	9.710623e+02	1.141242e+01	1.141242e+01
1.600000e+02	1.700000e+02	7.725578e+02	1.017934e+01	1.017934e+01
1.700000e+02	1.800000e+02	6.374943e+02	9.246821e+00	9.246821e+00
1.800000e+02	1.900000e+02	5.098077e+02	8.269085e+00	8.269085e+00
1.900000e+02	2.000000e+02	4.232973e+02	7.534892e+00	7.534892e+00
2.000000e+02	2.100000e+02	3.552961e+02	6.903185e+00	6.903185e+00
2.100000e+02	2.200000e+02	3.051335e+02	6.397337e+00	6.397337e+00
2.200000e+02	2.300000e+02	2.475941e+02	5.762678e+00	5.762678e+00
2.300000e+02	2.400000e+02	2.074908e+02	5.275379e+00	5.275379e+00
2.400000e+02	2.500000e+02	1.810682e+02	4.928053e+00	4.928053e+00
2.500000e+02	2.600000e+02	1.561211e+02	4.575990e+00	4.575990e+00
2.600000e+02	2.700000e+02	1.327834e+02	4.220133e+00	4.220133e+00
2.700000e+02	2.800000e+02	1.184320e+02	3.985555e+00	3.985555e+00
2.800000e+02	2.900000e+02	9.965459e+01	3.655972e+00	3.655972e+00
2.900000e+02	3.000000e+02	8.865638e+01	3.448333e+00	3.448333e+00
3.000000e+02	3.100000e+02	7.806053e+01	3.235713e+00	3.235713e+00
3.100000e+02	3.200000e+02	6.277032e+01	2.901559e+00	2.901559e+00
3.200000e+02	3.300000e+02	6.397745e+01	2.929326e+00	2.929326e+00
3.300000e+02	3.400000e+02	5.472285e+01	2.709185e+00	2.709185e+00
3.400000e+02	3.500000e+02	4.466350e+01	2.447545e+00	2.447545e+00
3.500000e+02	3.600000e+02	4.305400e+01	2.403040e+00	2.403040e+00
3.600000e+02	3.700000e+02	3.956676e+01	2.303666e+00	2.303666e+00
3.700000e+02	3.800000e+02	3.581127e+01	2.191614e+00	2.191614e+00
3.800000e+02	3.900000e+02	3.259228e+01	2.090796e+00	2.090796e+00
3.900000e+02	4.000000e+02	3.125104e+01	2.047324e+00	2.047324e+00
4.000000e+02	4.100000e+02	2.682492e+01	1.896809e+00	1.896809e+00
4.100000e+02	4.200000e+02	2.897092e+01	1.971221e+00	1.971221e+00
4.200000e+02	4.300000e+02	2.347181e+01	1.774302e+00	1.774302e+00
4.300000e+02	4.400000e+02	2.266706e+01	1.743620e+00	1.743620e+00
4.400000e+02	4.500000e+02	2.387418e+01	1.789446e+00	1.789446e+00
4.500000e+02	4.600000e+02	2.132582e+01	1.691247e+00	1.691247e+00
4.600000e+02	4.700000e+02	1.877745e+01	1.586984e+00	1.586984e+00
4.700000e+02	4.800000e+02	1.488783e+01	1.413091e+00	1.413091e+00
4.800000e+02	4.900000e+02	1.421721e+01	1.380898e+00	1.380898e+00
4.900000e+02	5.000000e+02	1.435133e+01	1.387396e+00	1.387396e+00
5.000000e+02	5.100000e+02	1.166884e+01	1.251031e+00	1.251031e+00
5.100000e+02	5.200000e+02	1.086409e+01	1.207122e+00	1.207122e+00
5.200000e+02	5.300000e+02	8.181602e+00	1.047547e+00	1.047547e+00
5.300000e+02	5.400000e+02	9.925222e+00	1.153784e+00	1.153784e+00
5.400000e+02	5.500000e+02	6.706231e+00	9.484043e-01	9.484043e-01
5.500000e+02	5.600000e+02	7.645104e+00	1.012619e+00	1.012619e+00
5.600000e+02	5.700000e+02	6.169733e+00	9.096775e-01	9.096775e-01
5.700000e+02	5.800000e+02	6.169733e+00	9.096775e-01	9.096775e-01
5.800000e+02	5.900000e+02	6.437982e+00	9.292426e-01	9.292426e-01
5.900000e+02	6.000000e+02	5.364985e+00	8.482786e-01	8.482786e-01
6.000000e+02	6.100000e+02	7.108605e+00	9.764420e-01	9.764420e-01
6.100000e+02	6.200000e+02	5.901483e+00	8.896821e-01	8.896821e-01
6.200000e+02	6.300000e+02	3.889614e+00	7.222832e-01	7.222832e-01
6.300000e+02	6.400000e+02	4.828486e+00	8.047477e-01	8.047477e-01
6.400000e+02	6.500000e+02	3.621365e+00	6.969320e-01	6.969320e-01
6.500000e+02	6.600000e+02	2.950742e+00	6.291002e-01	6.291002e-01
6.600000e+02	6.700000e+02	2.011869e+00	5.194624e-01	5.194624e-01
6.700000e+02	6.800000e+02	3.755489e+00	7.097208e-01	7.097208e-01
6.800000e+02	6.900000e+02	3.084866e+00	6.432391e-01	6.432391e-01
6.900000e+02	7.000000e+02	3.755489e+00	7.097208e-01	7.097208e-01
7.000000e+02	7.100000e+02	3.487240e+00	6.839041e-01	6.839041e-01
7.100000e+02	7.200000e+02	1.609495e+00	4.646214e-01	4.646214e-01
7.200000e+02	7.300000e+02	1.877745e+00	5.018484e-01	5.018484e-01
7.300000e+02	7.400000e+02	1.877745e+00	5.018484e-01	5.018484e-01
7.400000e+02	7.500000e+02	1.609495e+00	4.646214e-01	4.646214e-01
7.500000e+02	7.600000e+02	1.475371e+00	4.448411e-01	4.448411e-01
7.600000e+02	7.700000e+02	1.341246e+00	4.241392e-01	4.241392e-01
7.700000e+02	7.800000e+02	1.475371e+00	4.448411e-01	4.448411e-01
7.800000e+02	7.900000e+02	4.023739e-01	2.323107e-01	2.323107e-01
7.900000e+02	8.000000e+02	8.047477e-01	3.285369e-01	3.285369e-01
8.000000e+02	8.100000e+02	1.877745e+00	5.018484e-01	5.018484e-01
8.100000e+02	8.200000e+02	5.364985e-01	2.682492e-01	2.682492e-01
8.200000e+02	8.300000e+02	6.706231e-01	2.999118e-01	2.999118e-01
8.300000e+02	8.400000e+02	8.047477e-01	3.285369e-01	3.285369e-01
8.400000e+02	8.500000e+02	6.706231e-01	2.999118e-01	2.999118e-01
8.500000e+02	8.600000e+02	5.364985e-01	2.682492e-01	2.682492e-01
8.600000e+02	8.700000e+02	5.364985e-01	2.682492e-01	2.682492e-01
8.700000e+02	8.800000e+02	8.047477e-01	3.285369e-01	3.285369e-01
8.800000e+02	8.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e+02	9.000000e+02	5.364985e-01	2.682492e-01	2.682492e-01
9.000000e+02	9.100000e+02	2.682492e-01	1.896809e-01	1.896809e-01
9.100000e+02	9.200000e+02	4.023739e-01	2.323107e-01	2.323107e-01
9.200000e+02	9.300000e+02	4.023739e-01	2.323107e-01	2.323107e-01
9.300000e+02	9.400000e+02	4.023739e-01	2.323107e-01	2.323107e-01
9.400000e+02	9.500000e+02	2.682492e-01	1.896809e-01	1.896809e-01
9.500000e+02	9.600000e+02	6.706231e-01	2.999118e-01	2.999118e-01
9.600000e+02	9.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e+02	9.800000e+02	2.682492e-01	1.896809e-01	1.896809e-01
9.800000e+02	9.900000e+02	2.682492e-01	1.896809e-01	1.896809e-01
9.900000e+02	1.000000e+03	4.023739e-01	2.323107e-01	2.323107e-01
1.000000e+03	1.010000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.010000e+03	1.020000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.020000e+03	1.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.030000e+03	1.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+03	1.050000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.050000e+03	1.060000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.060000e+03	1.070000e+03	2.682492e-01	1.896809e-01	1.896809e-01
1.070000e+03	1.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+03	1.090000e+03	4.023739e-01	2.323107e-01	2.323107e-01
1.090000e+03	1.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+03	1.110000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.110000e+03	1.120000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.120000e+03	1.130000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.130000e+03	1.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.140000e+03	1.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.150000e+03	1.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+03	1.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.170000e+03	1.180000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.180000e+03	1.190000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.190000e+03	1.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.220000e+03	1.230000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.230000e+03	1.240000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.240000e+03	1.250000e+03	4.023739e-01	2.323107e-01	2.323107e-01
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+03	1.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.310000e+03	1.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.320000e+03	1.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.330000e+03	1.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.340000e+03	1.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.350000e+03	1.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.360000e+03	1.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.370000e+03	1.380000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.380000e+03	1.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.390000e+03	1.400000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.400000e+03	1.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.410000e+03	1.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.420000e+03	1.430000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.430000e+03	1.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.440000e+03	1.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.450000e+03	1.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.460000e+03	1.470000e+03	1.341246e-01	1.341246e-01	1.341246e-01
1.470000e+03	1.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.480000e+03	1.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.490000e+03	1.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+03	1.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.510000e+03	1.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.520000e+03	1.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.530000e+03	1.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.540000e+03	1.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.550000e+03	1.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.560000e+03	1.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.570000e+03	1.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.580000e+03	1.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.590000e+03	1.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+03	1.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.610000e+03	1.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.620000e+03	1.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.630000e+03	1.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.640000e+03	1.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.650000e+03	1.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.660000e+03	1.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.670000e+03	1.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.680000e+03	1.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.690000e+03	1.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.700000e+03	1.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.710000e+03	1.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.720000e+03	1.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.730000e+03	1.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.740000e+03	1.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.750000e+03	1.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.760000e+03	1.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.770000e+03	1.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.780000e+03	1.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.790000e+03	1.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.800000e+03	1.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.810000e+03	1.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.820000e+03	1.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.830000e+03	1.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.840000e+03	1.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.850000e+03	1.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.860000e+03	1.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.870000e+03	1.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.880000e+03	1.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.890000e+03	1.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.900000e+03	1.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.910000e+03	1.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.920000e+03	1.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.930000e+03	1.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.940000e+03	1.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.950000e+03	1.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.960000e+03	1.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.970000e+03	1.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.980000e+03	1.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.990000e+03	2.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+03	2.010000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.010000e+03	2.020000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.020000e+03	2.030000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.030000e+03	2.040000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.040000e+03	2.050000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+03	2.060000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.060000e+03	2.070000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.070000e+03	2.080000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.080000e+03	2.090000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.090000e+03	2.100000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+03	2.110000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.110000e+03	2.120000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.120000e+03	2.130000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.130000e+03	2.140000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.140000e+03	2.150000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+03	2.160000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.160000e+03	2.170000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.170000e+03	2.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.180000e+03	2.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.190000e+03	2.200000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+03	2.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.210000e+03	2.220000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.220000e+03	2.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.230000e+03	2.240000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.240000e+03	2.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+03	2.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.260000e+03	2.270000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.270000e+03	2.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.280000e+03	2.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.290000e+03	2.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+03	2.310000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.310000e+03	2.320000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.320000e+03	2.330000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.330000e+03	2.340000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.340000e+03	2.350000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+03	2.360000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.360000e+03	2.370000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.370000e+03	2.380000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.380000e+03	2.390000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.390000e+03	2.400000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+03	2.410000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.410000e+03	2.420000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.420000e+03	2.430000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.430000e+03	2.440000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.440000e+03	2.450000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+03	2.460000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.460000e+03	2.470000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.470000e+03	2.480000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.480000e+03	2.490000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.490000e+03	2.500000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+03	2.510000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.510000e+03	2.520000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.520000e+03	2.530000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.530000e+03	2.540000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.540000e+03	2.550000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.550000e+03	2.560000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.560000e+03	2.570000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.570000e+03	2.580000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.580000e+03	2.590000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.590000e+03	2.600000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.600000e+03	2.610000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.610000e+03	2.620000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.620000e+03	2.630000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.630000e+03	2.640000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.640000e+03	2.650000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.650000e+03	2.660000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.660000e+03	2.670000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.670000e+03	2.680000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.680000e+03	2.690000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.690000e+03	2.700000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.700000e+03	2.710000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.710000e+03	2.720000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.720000e+03	2.730000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.730000e+03	2.740000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.740000e+03	2.750000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.750000e+03	2.760000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.760000e+03	2.770000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.770000e+03	2.780000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.780000e+03	2.790000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.790000e+03	2.800000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.800000e+03	2.810000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.810000e+03	2.820000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.820000e+03	2.830000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.830000e+03	2.840000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.840000e+03	2.850000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.850000e+03	2.860000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.860000e+03	2.870000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.870000e+03	2.880000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.880000e+03	2.890000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.890000e+03	2.900000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.900000e+03	2.910000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.910000e+03	2.920000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.920000e+03	2.930000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.930000e+03	2.940000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.940000e+03	2.950000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.950000e+03	2.960000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.960000e+03	2.970000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.970000e+03	2.980000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.980000e+03	2.990000e+03	0.000000e+00	0.000000e+00	0.000000e+00
2.990000e+03	3.000000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


